Diss-l-ECT: Dissecting Graph Data with Local Euler Characteristic Transforms

The Euler Characteristic Transform (ECT) is an efficiently-computable geometrical-topological invariant that characterizes the global shape of data. In this paper, we introduce the Local Euler Characteristic Transform ($\ell$-ECT), a novel extension of the ECT particularly designed to enhance expressivity and interpretability in graph representation learning. Unlike traditional Graph Neural Networks (GNNs), which may lose critical local details through aggregation, the $\ell$-ECT provides a lossless representation of local neighborhoods. This approach addresses key limitations in GNNs by preserving nuanced local structures while maintaining global interpretability. Moreover, we construct a rotation-invariant metric based on $\ell$-ECTs for spatial alignment of data spaces. Our method exhibits superior performance compared to standard GNNs on a variety of node-classification tasks, while also offering theoretical guarantees that demonstrate its effectiveness.

==> Data/aligned_losses_11_star_graph.txt <==
0.004163518345780625
0.007330714906794077
0.013557163794962435
0.009032767354831089
0.002998135232586907
0.009374376463810235
0.0220917561787318
0.0006638649314254269
0.01205475949282494
0.005663142625449882
0.0208249654787057
0.0013371274257500442
0.0004109752186819443
0.030267366983807067
0.08061109282323041
0.002173425349397985
0.012299498543523376
0.003747882341057062
0.22133399778312593
0.0014909956303453193
0.005124086423978605
0.0006954845193357449
0.007266366930587939
0.003093785800261435
0.007200565178514225
0.003244886655841107
0.2652815586425368
0.004844743097826631
0.0012128894961873987
0.0072622713588282465
0.004024187710503927
0.00041778124016350696
0.005446084612978155
0.015204808974658597
0.003446419599043883
0.007699190861106605
0.003054641481507347
0.09256482131328435
0.0174770424840526
0.0009281375520018732
0.0009728687886219656
0.006372042295440877
0.018108430609599047
0.005120619992362957
0.09054265699045322
0.0009317174594087238
0.16068492908837742
0.005786117466336851
0.00628959955827434
0.0008063404905739742
0.00872768147415008
0.21535199101194466
0.0035053988159128237
0.004330756915269178
0.20110724727563362
0.00629217217625609
0.15711906168473563
0.003638184017997107
0.21287671454554719
0.003470902792416535
0.004330071614648927
0.014466949211614389
0.00853531866011929
0.03648757058114362
0.009033216329390853
0.0034430674646815733
0.14374516378084354
0.0013616716791232664
0.0020429479336752055
0.2833879306316367
0.27710816573742536
0.16396981761998172
0.22262589910972475
0.1907468279909217
0.006897609496955922
0.005036458799461514
0.015054210766060026
0.022201485600327656
0.004489121627088486
0.005342843202069207
0.0015301348221771253
0.004260714991447205
0.020571095365192655
0.0028811311465813325
0.2661063579351572
0.005886693329473597
0.01205462557243846
0.02933659313990275
0.00834387041645722
0.27429791336404324
0.004804946770767648
0.06510177136184628
0.008748815257589517
0.010261142030287421
0.0032254953415304798
0.007789414522946298
0.006354610009067871
0.0025103065732405712
0.0020502363134336614
0.0043015783584899586
0.00019851811710827602
0.004744827801629711
0.0053824230407093256
0.011062390243389304
0.0032369815162626935
0.006841503317673753
0.010312017259195217
0.007934903759552681
0.006868168802362763
0.07110475834979228
0.011017684865362915
0.0026549803324067557
0.008443115391690147
0.0024598692306204975
0.001477091593829447
0.005592701462848638
0.023778534946985223
0.004842227006393999
0.003145836549695419
0.044691089069792043
6.986051030664813e-05
0.17194046282650002
0.0002020424087085893
0.0009024589240128727
0.006279799044311988
0.21540622730219464
0.0013686386153989021
0.004664685860689178
0.0030025873083609615
0.2381195964254272
0.0005035008805408464
0.00525209935877895
0.27640405927207606
0.0006975811158633489
0.012823428271495517
0.011312664550047691
0.012978879923623565
0.005668686731798981
0.0005587389760393745
0.05909661584716354
0.040634260631003234
0.006046046695284869
0.04388636416811447
0.002558681412737206
0.00012114458930207058
0.016310722216185534
0.0018016568169520045
0.03500632853990196
0.2809570693202175
0.015987783408962546
0.0157820398811768
0.0002604299299145791
0.011444086832652965
0.012527756092465895
0.005389645019188502
0.00217747033215693
0.009671416888746589
0.02130197616953899
0.00011137127876257245
0.008557460261311432
0.0146900880349956
0.0019377778022548508
0.005202261907551629
0.005760638503734713
0.001439618926639304
0.004305370029863237
0.04436809969491788
0.21420106984269463
0.26859853889895713
0.004077740498331917
0.007061067342918503
0.014185818639513884
0.1616015026037807
0.02052534906810678
0.00849547285319806
0.2695711911189744
0.002200421949480395
0.13479807517691308
0.1403287790478612
0.008711229696521518
0.0030553403795517166
0.0003066236788509311
0.010684046336780967
0.010404201314834079
0.02776193059491325
0.00947800579091396
0.03628191722505551
0.0016311061496356487
0.0015913997534158003
0.022808892321931597
0.22181143508112733
0.06615984700582378
0.001727919564928353
0.0023475255755196706
0.015531486462045269
0.010679247910011735
0.010072519460432453
0.03519935922156494
0.009542282161760748
0.12299122391442717


==> Data/aligned_losses_2_star_graph.txt <==
0.6184253894166961
1.0
0.6673537711597526
0.004227916172675442
0.05799901428088877
0.06743228662357182
0.13050606692467828
0.0037597187844034537
0.09036128523535635
0.10423332449043954
0.9739363699265055
0.6097307421809511
0.5451632777453332
0.03267985766495958
0.004700525193155337
0.019236590093464415
0.02193084177489772
0.041045314819495754
0.05440084371876093
0.02604067572733905
0.002090395660254042
0.006106167278739778
0.009591868338751681
0.018709966840226955
0.04028258412257079
0.0010649860972738953
0.6532926299064135
0.006578528468447503
0.0034677216140160125
0.01312245577726395
0.0021904643297508413
0.049591633777204885
0.013307924978639647
0.03762769249673998
0.0019953558603010933
1.000000016947537
0.024870349719301185
0.01691470891754731
0.018077519157611042
0.020596197817711256
0.9056652995891694
0.011292732148521344
0.001572251917558525
0.008536427267084172
0.2552566230596748
0.027620358795566333
0.0095918235338751681
0.004590940539987741
0.0450371717411792
0.0011752853303228
0.007035418456508235
1.0000000253574124
0.2303451084316756
0.02307348165699111
0.005457361690416526
0.03917406834985782
0.009961519895206581
0.012030947395713486
0.04582152088434676
0.0017893023049441563
0.057387090593632686
0.02076752631339181
0.12383764698506296
0.008987844366879393
0.016913988638080572
0.010698709918676474
0.023917535666766052
0.037808762117126644
0.005823250084701272
0.822631593746996
0.12127167893936243
0.01712089419260308
0.014229239920977625
0.046417180356469405
0.09155023686759112
0.007163034039277802
0.019845150364436487
0.10005479547051752
0.07178861460162136
0.18462955553702518
0.037468511499824456
0.5013964653446324
0.004194238869059355
0.0034973674211670846
0.007402351172308533
0.014725756871793807
0.009424314491109784
0.5720767471602399
0.000734787465531083
0.1774043273342895
0.3360405917716899
0.1109473031232803
0.004876360407647976
0.013040223173509401
0.03798192085172282
0.48901808152059223
0.0014735165344285253
0.06422133299966584
0.007156030325161599
0.43406507723507465
0.008712910886444908
0.3466373481039756
0.9798744258964813
0.0038441259879301503
1.0000000854697682
0.0581781053285807
0.007606502357306951
0.676044997741997
0.03863477498154431
0.5888329837337193
0.012241294423469393
0.011337700765302838
1.0000000266341988
0.1099531275184187
0.0747073693473396
0.01466033509428514
0.4901396078531915
0.7190591244346038
0.20072719660031074
0.003012333114029454
0.09491616039066545
0.08537938202384998
0.20393884086682995
0.04241633925614988
0.001919522906436262
0.0378122202470172
0.022443753050850727
0.007967565454097115
0.08055891478800893
0.014931053060851539
1.0
0.31930726462090175
0.09674756022634799
0.009127235137955485
0.00012952089309692383
0.00144904891631897
0.14258282123734167
0.5533322382389472
0.006421957135664137
0.4196215902791588
0.009372366815712659
0.0339838751906205
0.026862033465820747
0.008990506591384504
0.5462989287631851
0.004823073282621513
0.46202169284181116
0.03809031658754094
0.01421946500638319
0.0018466122010513102
0.00524701534239752665
0.02778786473490473
0.2610596799767227
0.004319529201083962
0.004889602947292487
0.16143639847062313
0.005649770823611772
0.006020484180072593
0.02821088263090804
0.8751130298342205
0.7571394362363782
0.014268433650444808
0.7455612849738616
0.15143389987240563
0.04378232380987909
0.7075508793814536
0.006808886060332773
0.007470153423652665
0.008501186220342637
0.010638685081717846
0.5136630858233941
0.005437245196872146
0.01403574870863938
7.975101470947266e-05
0.04102446512189501
0.04995235442815691
0.008688979849415334
1.0000000863667304
0.3619942780110325
0.00018167504527435275
0.011587814142489624
0.8501588225869363
0.030335816958743298
0.051533911575790556
0.11577508889985187
0.001263082303083198
0.6889058934141362
0.015304716026151438
0.3492032114965413
0.4596607191049273
0.007398026238010636
1.0000000277156964
0.08876388207888719
0.0016894942123562228
0.4269518997796729
0.0008569360297587052
0.022874182380607275
0.00810808610216019
0.8517963683110237
0.004618958120786995


==> Data/aligned_losses_3_star_graph.txt <==
0.0619255082906494
0.003167807580359382
0.01808026177159574
0.029831717873230888
0.06977068495319514
0.027597165745497823
0.0028605862226115174
0.4512014779672899
0.026497560587333772
0.0013812137610450662
0.0037487069227652627
0.04058289156171596
0.008481549137234395
0.0019081568495710492
0.01887870510488868
0.0038915351315010173
0.0027853273023079736
0.5781535905341421
0.07019911977304776
0.0007389117135022761
0.09865354809212228
0.9756089746250439
0.0414656880993163
0.02715926311014503
0.025168783571901044
0.007732248023849174
0.00273625155977013
0.0013567230415164318
0.045940170959341564
0.0005875424059873219
0.8793648803962513
0.0031659525605609567
0.40795636131437085
0.016487447453471138
0.01052780079095383
0.1974544724717574
0.011805725541554169
0.011365227229092157
0.008751356816963736
0.002451310204628328
0.8506515065135641
0.019928909856571354
0.01632662026713104
0.0013994734233276813
0.353550440799386
0.0003015249967572624
0.06271695898082204
0.01847854047744942
0.0853993097285908
0.04769264867263566
3.0279159546143366e-05
0.03982736660425503
0.009268638045309948
0.002699379735987449
0.219866740548831
0.05064089290328699
0.009192344377075293
0.0032224956331797605
0.010715445041712377
0.0018914042905478984
0.003714670513773379
0.4002141185241746
0.0024795957994932062
0.892829892227919
0.1345593363930591
0.025828030268515843
0.00688749101255008
0.07249798051348587
0.012186967810938394
0.06525178327393832
0.6183218491315924
0.0010374701275184923
0.012796399505626305
0.04357510231791563
0.37322324768293863
0.000923712855138307
0.025412737990206862
0.024647597795054557
0.24812140140323824
0.013836142885291983
0.011732371151284685
0.004678739331222273
0.0054455929331181695
0.010420016865475385
0.006740505603083118
0.3908892397120085
0.016182952954186796
0.0057585261226474815
0.8556475481068473
0.005520399399992834
0.012033864755638442
0.004097262074229304
0.0023114706220042805
0.07389871925304328
0.13828958599618935
0.5138843534673464
0.005074770387652399
0.0016865256418269925
0.7980853383329227
0.013901626298300012
0.030947201325521458
0.1804584494937645
0.01639463126656003
0.007128562866306117
0.0441782088719299
0.19167141600012355
0.028289495912030277
0.009594103487283004
0.0837593112586142
0.004503360425444886
0.007488872542160226
0.009010970932158392
0.8327924242803908
0.011464605828925273
0.24104004018067723
0.7108789250944977
0.002802864234548458
0.20798605715431528
0.005624912005387839
0.01073949104969362
0.007185326888558562
0.8826376055171367
0.01062625737199769
0.003162610738088589
0.01934062178452375
0.026567578997056876
0.0036373200787714597
0.07141747108457561
0.007294832013031422
0.030744994537276055
0.10303461692627583
0.5576151862169696
0.017710127346279643
0.1464898046730103
0.8843214791737087
0.03138777210972753
0.0013550624360424686
0.0025101738251652413
0.33390371705470606
0.002174225137054931
0.01743367953967427
0.014760598355689863
0.014887988915632087
0.003963025147491003
0.006217209390538945
0.022901081836899324
0.004031413244211251
0.19656494288442486
0.30053001588988226
0.013575812871608356
0.003073110296689708
0.004235307219240937
0.0041084757202627525
0.09089277490574597
0.0031077354394921743
0.1294476691289521
0.07220428171746834
0.0008462000969364257
0.006274068042716516
0.008885547088000158
0.01883106865341873
0.00845186528028287
0.00471186700195925
0.6926540641832815
0.11370576017157863
0.005480667833299079
0.022791199197288097
0.6241572050689722
0.0016129602308870869
0.6474466966128014
0.002057825813623542
0.0008413233192770697
0.011321674807731916
0.1355712597430057
0.0016074486682277395
0.666479047402599
0.0051696706934973215
0.006524291009894095
0.11016865982862717
0.00198104869020414
0.0035431891000329784
0.01674022460104853
0.006955874130987836
0.09322173833513338
0.10546801488281662
0.5927673991232042
0.18223149497398775
0.04553884916179525
0.012332689578443193
0.01568496500850606
0.11877937243903437
0.021420959238377044
0.004280200487730069
0.0037426417657693664
0.09141539449033895
0.0019103327007597385
0.0033074561529959673
0.26588180425654717
0.017377150077653638
0.029952756128677472


==> Data/aligned_losses_5_star_graph.txt <==
0.022257175997655226
0.0008263373352375975
0.02628376987372201
0.378953110282097
0.01153441514096493
0.015262968991399822
0.013004231266889448
0.040814498019230774
0.0012630970023419922
1.7605278945984165e-05
0.10009775685871475
0.010085207368870598
0.027447890998460546
0.00018268824595976018
0.002105922367234567
0.017398372399307815
0.004428317157993179
0.39456689453754146
0.0009284381927954139
0.008675977428703154
0.010066407302773063
0.005535703376769766
0.0013314053290495742
0.006283992096864979
0.06081768305685416
0.012554635247191956
0.5894782916897789
0.5301764863846867
0.0037576889086614984
0.010212867595233707
0.0027823695511237563
0.021940105318166453
0.008914947282464088
0.0104357534759754
0.005168344115701185
0.001222677239356751
0.007271410811474289
0.14206642895146712
0.0009209273237511401
0.11667607762357118
0.025738054392450752
0.17740852341479713
0.006858507854890376
0.003412723961961973
0.012549915178020092
0.001568713212574318
0.00647110541271294
0.039832421041626515
0.0014272717718410005
0.033752624540790574
0.00258131129493382
0.0005812984235749664
0.005198649151032379
0.0008001936725165196
0.44488597082745523
0.0235312305236543
0.12636013858435788
0.003414690280210743
0.00862030372065486
0.0032277608032995437
0.01957942329824184
0.05838887732949441
0.16496322709737674
0.006622909389234053
0.008855622152245496
0.00811705725210742
0.24511307333043283
0.2652034548986163
0.004274434248695833
0.0012610935145468995
0.005165186691444363
0.02330334259472931
0.010172124838480697
0.010442683740173781
0.005694938701313253
0.003958970501129056
0.0030929302288359795
0.025201396453958837
5.813525058353598e-05
0.4800198165949811
0.020458066076702093
0.01584912299335869
0.007319699623519196
0.005810912049633925
0.0022803559401558056
0.2162861666158019
0.017111115800853872
0.009346729136802527
0.0006503215431013675
0.31785437863884886
0.013338800850736984
0.6179141414502817
0.5207574602815697
0.0024924298279054512
0.006460926542093377
0.0037344858603182754
0.0030439529677284715
0.0055166080556853505
0.3835699892173943
0.020229953995618687
0.008777831462402798
0.0058610025679412345
0.012492210212388352
0.001966090142320902
0.003627977173225411
0.14743537560125572
0.004428052340232861
0.006974632429146667
0.5247698773598545
0.5824150091580793
0.000755817470718044
0.009508811567120476
0.0017259841231261125
0.007153586985321833
0.003362138600709098
0.0058261825275303025
0.0017308458188115897
0.08037758234322918
0.01338927214262415
0.00491998467889883
0.0014532080876795892
0.01129232935966283
0.015184577412605822
0.44883793416559464
0.0394490549881754
0.14618722497815897
0.00861690261997216
0.0003482375598337916
0.30070323018632106
0.02931301163555856
0.05298538764852027
0.0060183442826884075
0.45840889081424857
0.0014381524909067053
0.1642225123772095
0.0012520970391046268
0.00947035087764312
0.45570876636380364
0.042967267691253176
0.00243368488124736
0.5031135429398197
0.008541677772109131
0.004189245815385437
0.008725371231309438
0.48390685822196455
0.09158127512050868
0.01741189279159782
0.013793007341195377
0.0105260644467042
0.3178530043839326
0.012775640915156688
0.0016164188935539436
0.003690369597834943
0.018906240308318847
0.01174997914220887
0.001754141705370768
0.02049323116591927
0.011564910633631442
0.001993104380051185
0.05346371339512126
0.019089141622655226
0.19413441076978402
0.0018950677028341822
0.029531395434301052
0.001736422472449766
0.02504108277577035
0.01286595913797446
0.38050767922825546
0.001608777477501818
0.018477161954920922
0.021933669772373696
0.016005957143468783
0.005087897523814776
0.003070711409820171
0.0072822847994343295
0.012277276820410977
0.013085709830134731
0.5063559156220061
0.0017496937788480116
0.5069097251771131
0.02021820664315781
0.010022145239478955
0.012450810206325836
0.0028217251816780604
0.044274517877425014
0.024944822374596
0.0801716310446821
0.24506726082881375
0.0013257576348842779
0.30714092802697435
0.009903791970329017
0.003818372904059283
0.009136949757810495
0.005397463491759589
0.000607796486043205
0.026942303962476252
0.00456121912068185
0.006051979217473338
0.15668785686077838
0.0017526166665839406


==> Data/distances_aligned_mnist_ones.txt <==
194.8968505859375
195.39700317382812
178.37203979492188
87.05207061767578
158.13540649414062
130.31509399414062
152.01083374023438
197.23617553710938
132.17276000976562
76.21253967285156
71.82160186767578
96.45907592773438
197.01597595214844
114.20295715332031
99.45310974121094
62.571537017822266
141.7984619140625
109.48918151855469
250.55360412597656
84.54830169677734
139.50958251953125
76.57007598876953
129.42137145996094
75.3145751953125
135.6748504638672
169.959716796875
138.75059509277344
116.81298065185547
58.887962341308594
97.70175170898438
107.8011474609375
129.38253784179688
58.894248962402344
111.39096069335938
92.3976821899414
98.57513427734375
76.09053039550781
103.3748779296875
97.51820373535156
204.86656188964844
101.9128646850586
85.2008056640625
161.87625122070312
130.82040405273438
100.92093658447266
214.85133361816406
139.4998321533203
122.50144958496094
86.15919494628906
39.295677185058594
146.4424285888672
56.4724235534668
106.32030487060547
112.28887939453125
152.0022735595703
104.91513061523438
147.94944763183594
123.9151382446289
69.39443969726562
75.93164825439453
70.72613525390625
68.06807708740234
81.19200134277344
99.04381561279297
109.63961791992188
53.54413604736328
206.60276794433594
114.00433349609375
102.21012878417969
84.3324203491211
142.80470275878906
85.0075912475586
81.27946472167969
64.28216552734375
94.67357635498047
141.9861602783203
144.9290008544922
148.45391845703125
68.17375946044922
95.72615814208984
96.99429321289062
129.7932586669922
86.67567443847656
89.21198272705078
126.55210876464844
110.54238891601562
117.59652709960938
99.22955322265625
166.93463134765625
149.10516357421875
69.8292236328125
71.6113510131836
74.50357055664062
125.58541107177734
164.23304748535156
81.95526123046875
87.9349136352539
115.68376159667969
86.95769500732422
129.93565368652344
77.7922134399414
145.30963134765625
78.29756164550781
50.067317962646484
160.20745849609375
80.36186981201172
175.18325805664062
68.62026977539062
109.54435729980469
165.59347534179688
68.05632781982422
58.69466018676758
90.02681732177734
119.03382110595703
95.83423614501953
108.88481140136719
93.98551177978516
217.1238250732422
166.4676971435547
124.35029602050781
137.08473205566406
127.12705993652344
150.02406311035156
158.8467254638672
81.95894622802734
230.68618774414062
119.3187484741211
259.29278564453125
61.77082824707031
104.17818450927734
207.3037872314453
175.76071166992188
54.32237243652344
113.94405364990234
271.71441650390625
96.27460479736328
80.69097900390625
111.7283935546875
134.05584716796875
100.84766387939453
107.37088012695312
126.16583251953125
146.3383331298828
125.18046569824219
83.232177734375
100.87410736083984
65.16780853271484
170.4817657470703
39.834869384765625
146.89122009277344
140.9612579345703
40.25312042236328
85.8770523071289
115.4861068725586
67.2476806640625
156.436279296875
160.11825561523438
133.88417053222656
120.74639892578125
146.86387634277344
170.58273315429688
120.79847717285156
127.65333557128906
145.652099609375
60.1439323425293
89.9696044921875
171.41128540039062
390.473876953125
122.74714660644531
79.88147735595703
95.65119171142578
250.8355255126953
55.29850769042969
103.56930541992188
107.66405487060547
134.15907287597656
120.0794448852539
181.25965881347656
169.8309326171875
84.98709869384766
103.22736358642578
163.90650939941406
172.810546875
90.92396545410156
64.71379852294922
67.6614761352539
102.80403137207031
108.50969696044922
106.9508056640625
105.7447509765625
70.49957275390625
72.59027099609375
160.97515869140625
173.59088134765625
230.00584411621094
155.00613403320312
68.64170837402344
117.1265869140625
75.96259307861328
138.28904724121094


==> Data/distances_non_aligned_mnist_ones.txt <==
109.18560791015625
326.3673400878906
284.33074951171875
7.237066268920898
363.7033386230469
191.94488525390625
37.92281723022461
304.19110107421875
238.60595703125
238.36196899414062
225.26820373535156
229.52703857421875
85.66241455078125
231.57809448242188
347.2537841796875
125.9454345703125
112.9963150024414
260.682861328125
133.61215209960938
180.42391967773438
185.51158142089844
245.26718139648438
109.4276351928711
142.16622924804688
54.096435546875
203.1808624267578
237.22994995117188
102.25658416748047
352.10870361328125
163.33168029785156
180.10040283203125
246.22903442382812
172.4298553466797
308.13885498046875
195.0988311767578
226.32177734375
99.41139221191406
189.83116149902344
239.58926391601562
314.3387145996094
318.134521484375
132.9519805908203
87.1623764038086
252.202392578125
350.38818359375
203.04676818847656
310.24749755859375
284.464111328125
357.9320983886719
223.0148162841797
365.51202392578125
101.87898254394531
228.65850830078125
217.60340881347656
99.63394165039062
101.94572448730469
233.98788452148438
222.83363342285156
163.19189453125
259.1171569824219
237.66539001464844
162.11170959472656
265.32073974609375
134.5518035888672
336.2518005371094
286.87225341796875
296.307861328125
96.7749252319336
274.71380615234375
345.691650390625
316.7999267578125
67.35371398925781
254.56838989257812
270.8734436035156
365.0276184082031
9.593317985534668
298.00146484375
99.43584442138672
315.89630126953125
132.49807739257812
142.69700622558594
194.95054626464844
247.41188049316406
250.6444549560547
201.43728637695312
349.8580322265625
91.30755615234375
308.76348876953125
307.6982421875
134.39340209960938
169.63592529296875
85.96681213378906
192.59109497070312
328.8851623535156
341.8411865234375
314.9608459472656
294.9630432128906
216.2503662109375
297.51531982421875
110.75251770019531
84.35511016845703
306.3935852050781
279.44677734375
224.2218475341797
194.33599853515625
332.80096435546875
186.31304931640625
235.0897979736328
191.271728515625
236.73204040527344
274.2029113769531
363.11761474609375
31.66082000732422
312.15106201171875
286.81793212890625
106.10430908203125
256.7629699707031
336.43963623046875
112.78734588623047
171.78001403808594
106.15520477294922
246.9656524658203
340.5839538574219
227.08712768554688
173.06727600097656
123.69766998291016
366.224853515625
208.51345825195312
166.93910217285156
298.47564697265625
128.3325653076172
144.76336669921875
281.0003662109375
178.97894287109375
171.45928955078125
233.18850708007812
146.84713745117188
200.19923400878906
272.18231201171875
156.89883422851562
87.99017333984375
284.8310852050781
113.04483032226562
137.78712463378906
148.56166076660156
146.91156005859375
116.99118041992188
284.33251953125
203.46072387695312
329.8912353515625
297.658935546875
310.9351501464844
212.70254516601562
309.2578430175781
189.8983612060547
164.1601104736328
333.558837890625
187.61392211914062
240.8778076171875
233.40248107910156
329.9012756347656
89.53031158447266
339.47900390625
128.1790771484375
263.1809997558594
224.4581756591797
144.11134338378906
224.90316772460938
239.0305938720703
243.9755096435547
108.96064758300781
118.87684631347656
237.5330810546875
37.836273193359375
341.65716552734375
352.8482360839844
309.1236572265625
254.59234619140625
95.09916687011719
354.393310546875
298.4131774902344
323.3250427246094
217.495849609375
261.2668151855469
153.1931610107422
306.56268310546875
116.3718032836914
144.07444763183594
303.12762451171875
112.00978088378906
239.52365112304688
323.288818359375
273.54766845703125
207.88592529296875
117.79900360107422
193.9804229736328
239.60227966308594
206.8309326171875
130.10568237304688
246.83815002441406


==> Data/distances_wedged_spheres_aligned.txt <==
0.553993284702301
1.3420827388763428
0.5338349938392639
0.37826618552207947
4.093506813049316
0.5419735312461853
1.480068325996399
0.2891462445259094
1.7743505239486694
3.0387535095214844
0.43309086561203003
0.3109154999256134
0.423988938331604
0.587207019329071
0.29649755358695984
9.754358291625977
0.21549472212791443
0.23138806223869324
0.3696374297142029
0.32047080993652344
0.4134139120578766
0.6460842490196228
0.30027565360069275
2.090261697769165
6.439630508422852
8.432765007019043
15.427773475646973
1.8187017440795898
3.032475471496582
0.6081778407096863
0.31694191694259644
0.6127889156341553
0.44576308131217957
0.3586835563182831
17.6216983795166
20.70379638671875
0.37336280941963196
0.6760220527648926
8.681331634521484
0.24900279939174652
9.551589012145996
1.7110835313796997
0.4496535360813141
0.5214750170707703
22.00550079345703
0.4066930413246155
1.317140817642212
0.34811633825302124
1.372329592704773
0.3768835961818695
0.4309787154197693
2.752826690673828
17.903057098388672
1.7572208642959595
1.2577028274536133
0.3545241355895996
0.49056440591812134
0.6442759037017822
0.5312808752059937
15.70700740814209
0.5757109522819519
0.574899435043335
0.2408851981163025
7.617995738983154
13.030196189880371
0.10202788561582565
2.277731418609619
0.23443055152893066
0.41843026876449585
0.294205904006958
17.439908981323242
4.119863986968994
0.4774845540523529
0.015470086596906185
1.0738528966903687
0.46509045362472534
0.08202148973941803
0.3802468478679657
9.577535629272461
2.77935791015625
0.4035528302192688
21.725046157836914
0.7209117412567139
0.3574548065662384
0.4478152394294739
0.5185584425926208
3.515255928039551
0.4095652401447296
0.31784772872924805
0.48815399408340454
0.3032238483428955
4.012943744659424
1.6783794164657593
0.29840701818466187
0.35371729731559753
2.6997556686401367
0.3174305558204651
0.26151755452156067
9.169618606567383
0.22058942914009094
4.800065040588379
0.4082302153110504
0.30573567748069763
12.882856369018555
1.8992598056793213
1.5317026376724243
5.782463550567627
0.36712127923965454
0.3501059412956238
9.664716720581055
0.25619804859161377
7.603261947631836
0.4556879699230194
3.5589470863342285
0.3153005540370941
0.3894876539707184
0.34457069635391235
2.699673891067505
0.38311767578125
0.27553361654281616
0.30061793327331543
19.58867073059082
3.6330690383911133
0.32117825746536255
0.47467511892318726
10.27180290222168
0.29331499338150024
10.86507797241211
0.30756446719169617
0.39202216267585754
1.5634963512420654
1.4089171886444092
0.7891488075256348
0.8407052755355835
0.9212905764579773
0.21185074746608734
2.092564344406128
2.5850067138671875
21.572525024414062
0.33916226029396057
0.38619834184646606
14.844066619873047
0.3149477243423462
0.4126404821872711
0.5671110153198242
0.3407359719276428
0.6702843904495239
0.5248094797134399
7.652245044708252
17.67571258544922
10.65455436706543
7.3603620529174805
0.6975855827331543
5.647910118103027
0.2925550639629364
0.5049229860305786
5.511384010314941
0.4254065752029419
0.9795963764190674
0.881081223487854
0.4115099012851715
0.8994616866111755
0.9517248868942261
21.43307876586914
0.30867642164230347
0.30940255522727966
0.5311785936355591
0.47380679845809937
2.778449535369873
23.392969131469727
0.34873345494270325
0.23257870972156525
7.994530200958252
0.5075708031654358
14.86776351928711
11.830619812011719
13.225627899169922
0.34811508655548096
0.38514575362205505
0.8104600310325623
14.231103897094727
5.005181789398193
12.142101287841797
0.9454503655433655
0.31619495153427124
12.399750709533691
0.4518696367740631
0.8111332654953003
18.72201156616211
0.2843917906284332
10.249658584594727
0.24797703325748444
1.2051897048950195
5.812483310699463
4.541217803955078
0.3372955918312073
0.8745536208152771
0.45776650309562683
0.759583592414856
5.535495758056641
0.6144053936004639
9.166204452514648
0.5158382058143616
0.4394099712371826
0.38960209488868713
15.522194862365723
0.3396494686603546
0.5475370287895203
0.24969978630542755
0.6027354598045349
1.432008981704712
16.844301223754883
0.3963036835193634
1.0569772720336914
0.42686259746551514
0.48235034942626953
1.0616905689239502
0.4472905099391937
17.58797264099121
0.2007014900445938
1.9126641750335693
0.7519824504852295
0.3053860366344452
3.5479795932769775
7.788926124572754
0.36548513174057007
4.7409868240356445
0.33389490842819214
1.604285478591919
0.40527406334877014
0.42368757724761963
7.73171329498291
9.240310668945312
0.43684202432632446
6.693686485290527
0.5173159837722778
0.7810712456703186
11.550230026245117
0.2244362235069275
0.34211012721061707
0.8279944658279419
0.29180699586868286
0.5649905204772949
3.8525562286376953
0.4358071982860565
0.37573227286338806
0.5219555497169495
0.19113589823246002
12.109695434570312
0.6718513369560242
0.3809972405433655
1.6362847089767456
0.2840423882007599
0.8028475046157837
8.07595157623291
0.8151183724403381
0.7575159668922424
4.577879428863525
0.3967326283454895
0.3277568817138672
0.4239407181739807
2.8763504028320312
12.336366653442383
0.49845463037490845
2.6228559017181396
0.2607068419456482
0.5681400895118713
0.37838661670684814
10.43893814086914
2.6003377437591553
9.730753898620605
0.07613644748926163
0.32277920842170715
0.8099367022514343
0.4335850775241852
4.099491596221924
1.5267409086227417
0.36727309226989746
4.553064346313477
0.4072212874889374
10.966139793395996
0.33621740341186523
0.4421333968639374
0.4881969690322876
0.36745142936706543
1.9025498628616333
0.33011823892593384
3.1743645668029785
0.40566107630729675
5.181404113769531
1.569151759147644
0.24003379046916962
0.28323763608932495
12.024639129638672
0.5008524060249329
0.5535198450088501
21.496564865112305
0.8314939737319946
5.127511501312256
0.2608257532119751
0.24531807005405426
0.37248194217681885
0.8403624892234802
0.37202805280685425
11.519953727722168
0.45679399371147156
0.49992668628692627
7.289552688598633
0.9928954839706421
0.3641895353794098
0.3599446415901184
9.704583168029785
2.6017820835113525
24.89031982421875
2.705805540084839
0.7674605846405029
0.3893009424209595
0.37087732553482056
0.1254541128873825
0.5781916975975037
0.7239989638328552
0.39786723256111145
0.9860775470733643
0.21773558855056763
0.29492491483688354
14.761075019836426
18.97137451171875
0.4779871106147766
1.558366298675537
2.1983609199523926
9.983556747436523
0.6025614738464355
2.02455472946167
2.180527925491333
0.3725990355014801
0.3878164291381836
0.15806744992733002
19.98358917236328
0.5233141183853149
0.2675127685070038
0.3692129850387573
0.26467522978782654
19.44561004638672
3.82647442817688
22.35527801513672
0.3766161799430847
2.495785713195801
0.48005497455596924
0.4031364321708679
8.975735664367676
2.4515457153320312
0.43681254982948303
0.367084801197052
0.3588353097438812
0.9501197338104248
0.7593398094177246
0.4131092131137848
3.2521963119506836
0.1948825716972351
0.5123541355133057
0.5619466304779053
17.858217239379883
0.14873619377613068
0.3425861597061157
0.33249014616012573
0.32866770029067993
0.2996777296066284
0.24210289120674133
0.2619062662124634
0.27882516384124756
1.155688762664795
16.038339614868164
0.4628094434738159
0.7271721959114075
0.2785404920578003
0.39110368490219116
19.51902961730957
0.07596978545188904
20.966108322143555
0.41912931203842163
0.6684634685516357
0.36058908700942993
0.14678215980529785
0.4178864359855652
11.768856048583984
0.23862755298614502
1.3745672702789307
0.2852671146392822
0.5836403369903564
0.3780263364315033
10.614852905273438
0.45181605219841003
0.39984023571014404
1.5074222087860107
0.6309977173805237
1.131247639656067
0.5617027282714844
0.2389790415763855
4.888878345489502
0.5707111954689026
10.563733100891113
1.8411133289337158
0.4376988410949707
0.2832511365413666
3.059211254119873
7.656023025512695
1.3127843141555786
10.542562484741211
0.25818538665771484
2.7637813091278076
5.764843940734863
1.7034920454025269
17.406389236450195
2.917705774307251
0.6522835493087769
1.9005416631698608
0.37121179699897766
15.553915023803711
1.17819344997406
0.5224565863609314
0.2448958158493042
1.6825616359710693
0.5552843809127808
0.4018878936767578
0.28689709305763245
10.795639038085938
11.02883243560791
0.19778838753700256
2.2476675510406494
6.530345439910889
0.2875344157218933
0.40022745728492737
8.560467720031738
9.570320129394531
0.2591949999332428
0.48752903938293457
0.5538108348846436
0.37625837326049805
1.101613163948059
10.171960830688477
0.1699967384338379
0.28485018014907837
18.01687240600586
0.561018705368042
1.581312656402588
0.2464493364095688
0.25913572311401367
11.717168807983398
22.90967559814453
0.429831862449646
0.42496201395988464
4.299620151519775
8.759151458740234
4.482745170593262
0.2258848249912262
0.39815953373908997
1.2861034870147705
0.2777165472507477
5.688761234283447
17.332420349121094
0.9804862141609192
0.38392093777656555
0.47010287642478943
0.1447489708662033
5.601189613342285
4.679372787475586
0.24898111820220947
0.9018234610557556
17.871400833129883
3.3080878257751465
0.44102293252944946
14.749135971069336
0.42702049016952515
0.4705139398574829
0.27013495564460754
0.26432740688323975
0.16423805058002472
1.6935635805130005
1.61934232711792
0.685856282711029
0.22967541217803955
3.237607002258301
4.48335599899292
0.3514307141304016
0.4528616666793823
16.73289680480957
0.665224015712738
12.06403923034668
0.03714468330144882
0.25886988639831543
0.4007633924484253
16.619478225708008
0.5374712944030762
7.502597332000732
0.5512450933456421
0.3212365210056305
17.107131958007812
2.382209539413452
0.14712394773960114
0.3655547499656677


==> Data/distances_wedged_spheres_non-aligned.txt <==
24.25636100769043
25.601844787597656
12.946868896484375
21.40569305419922
26.58820343017578
10.607025146484375
26.88710594177246
18.579118728637695
9.922957420349121
23.57188606262207
20.99636459350586
26.898204803466797
19.62197494506836
27.089107513427734
17.419178009033203
14.538997650146484
25.059967041015625
22.245250701904297
12.630334854125977
28.852519989013672
20.585147857666016
23.3776912689209
0.6173690557479858
3.656517505645752
24.093887329101562
20.190839767456055
8.560608863830566
17.77912712097168
4.427748680114746
22.313430786132812
18.881078720092773
24.930648803710938
17.64855194091797
19.149200439453125
11.245942115783691
23.713279724121094
16.498977661132812
10.57899284362793
26.09734344482422
16.27387809753418
19.481754302978516
16.316308975219727
14.331841468811035
9.291887283325195
9.637868881225586
16.52860450744629
8.017513275146484
21.3350772857666
21.76948356628418
25.9128360748291
28.316364288330078
11.646171569824219
25.9295654296875
27.187232971191406
10.530035972595215
23.299728393554688
19.437606811523438
6.062196254730225
21.752498626708984
13.238030433654785
22.717782974243164
24.743532180786133
22.833782196044922
20.756546020507812
8.906073570251465
19.67514419555664
8.750025749206543
23.49167251586914
1.342490553855896
25.513139724731445
4.251258373260498
17.58897590637207
10.015436172485352
12.916573524475098
24.332679748535156
22.11100959777832
21.391138076782227
18.429317474365234
19.827011108398438
8.775092124938965
16.647537231445312
20.814939498901367
17.232032775878906
11.166391372680664
1.593753457069397
20.12212562561035
2.440690517425537
18.144813537597656
20.834453582763672
24.336742401123047
12.432282447814941
2.6289148330688477
24.99958610534668
30.42613410949707
23.11851692199707
20.003114700317383
22.02934455871582
18.595218658447266
6.101312160491943
22.535160064697266
17.09565544128418
9.162946701049805
22.576656341552734
7.801385402679443
27.41814613342285
18.78351402282715
22.38007354736328
11.44970703125
21.410701751708984
18.01239585876465
9.773683547973633
32.9644889831543
27.566726684570312
17.741430282592773
17.05681037902832
17.742374420166016
16.09108543395996
23.22110939025879
19.256057739257812
10.458022117614746
18.923946380615234
20.979934692382812
12.722332000732422
22.500783920288086
25.34126853942871
26.553829193115234
18.513452529907227
22.138078689575195
24.67884635925293
20.278949737548828
23.049087524414062
11.509765625
18.256793975830078
28.24209213256836
24.438501358032227
19.91142463684082
18.59309196472168
17.1854305267334
18.950897216796875
15.724783897399902
11.916135787963867
27.904409408569336
22.6627197265625
10.576147079467773
22.131752014160156
22.562488555908203
24.133928298950195
11.863738059997559
32.11701583862305
18.63037109375
20.265674591064453
31.446195602416992
19.756786346435547
21.67863655090332
18.487701416015625
24.590024948120117
19.205638885498047
10.774274826049805
26.864696502685547
24.479948043823242
2.702082872390747
22.673532485961914
21.464946746826172
27.815658569335938
8.162073135375977
6.595656394958496
10.185810089111328
15.155725479125977
27.43105125427246
14.000870704650879
9.266057014465332
5.825252532958984
1.5276319980621338
28.008621215820312
14.08569049835205
23.685466766357422
16.628658294677734
4.591399669647217
16.931203842163086
23.386367797851562
16.388593673706055
15.464544296264648
1.6223928928375244
19.5743350982666
26.28141975402832
17.88368034362793
6.800650596618652
20.382837295532227
2.0692951679229736
22.442459106445312
18.517892837524414
24.70309066772461
21.372102737426758
2.7963249683380127
23.588409423828125
28.169506072998047
19.989831924438477
30.928953170776367
14.270888328552246
21.374122619628906
11.664331436157227
18.91217613220215
20.22652244567871
5.031838417053223
24.757963180541992
25.520328521728516
11.998514175415039
18.5041561126709
6.6647443771362305
15.05567455291748
23.267560958862305
18.851388931274414
21.64961051940918
8.918448448181152
18.51087760925293
17.384754180908203
17.085662841796875
16.00035858154297
19.236446380615234
11.265580177307129
21.296184539794922
5.512723922729492
13.144798278808594
27.93708610534668
14.236316680908203
5.930149078369141
6.302265644073486
17.0977725982666
26.212116241455078
23.597087860107422
23.524948120117188
5.3673553466796875
9.94878101348877
16.54127311706543
28.039833068847656
20.847139358520508
10.386109352111816
27.784448623657227
23.18707847595215
19.55158233642578
11.139589309692383
20.875661849975586
29.47490692138672
15.40417766571045
22.569316864013672
18.217466354370117
0.9080518484115601
22.76665496826172
24.55278968811035
6.462695121765137
20.9488468170166
25.47110366821289
7.005723476409912
24.715429306030273
25.94113540649414
13.010469436645508
16.438072204589844
20.938610076904297
18.922677993774414
5.085522651672363
23.656391143798828
18.325294494628906
19.93864631652832
10.93049430847168
18.833568572998047
19.011831283569336
23.062633514404297
19.804441452026367
18.578020095825195
11.735983848571777
20.19994354248047
14.814090728759766
4.474119186401367
18.831573486328125
23.247879028320312
21.761016845703125
19.299514770507812
14.011494636535645
21.204355239868164
22.22610855102539
25.143178939819336
15.757932662963867
26.613901138305664
26.82949447631836
19.69788932800293
19.594751358032227
19.15738868713379
8.944347381591797
5.596932888031006
27.071216583251953
23.811279296875
18.32535171508789
17.945390701293945
15.360515594482422
1.3647762537002563
23.62118911743164
26.808956146240234
22.59775161743164
2.998904228210449
28.035444259643555
19.36582374572754
2.09710431098938
26.73102569580078
27.778594970703125
11.345325469970703
20.28148651123047
4.615809917449951
8.507084846496582
27.887290954589844
15.846512794494629
16.731775283813477
19.40715980529785
6.540276527404785
20.70415496826172
15.267850875854492
4.641232967376709
21.044143676757812
16.02419090270996
17.124805450439453
3.5877861976623535
22.194171905517578
16.250778198242188
14.752155303955078
17.558088302612305
19.011390686035156
24.3671932220459
18.335044860839844
7.400467395782471
19.28184700012207
12.498922348022461
28.12815284729004
21.110151290893555
21.953819274902344
21.961029052734375
11.409241676330566
26.70795440673828
15.299318313598633
23.276107788085938
18.91094970703125
17.51463508605957
15.449947357177734
23.06539535522461
1.8259013891220093
7.49791955947876
21.39788246154785
22.968412399291992
12.177533149719238
25.358177185058594
24.57589340209961
20.65669822692871
20.31167984008789
28.22441864013672
10.493651390075684
2.3383145332336426
20.321252822875977
12.159757614135742
4.209873676300049
20.151897430419922
19.055980682373047
4.540996074676514
23.99212074279785
3.9825854301452637
20.608783721923828
19.3460693359375
25.217182159423828
22.59718132019043
6.204861640930176
20.6412296295166
20.800689697265625
16.95610809326172
31.76477813720703
10.993270874023438
14.44206428527832
3.2546420097351074
21.381763458251953
11.019840240478516
32.674217224121094
12.667424201965332
8.74862003326416
17.715375900268555
27.518535614013672
8.771382331848145
26.39925765991211
27.987876892089844
11.250692367553711
18.929115295410156
9.049163818359375
19.161075592041016
13.961396217346191
24.999717712402344
23.751983642578125
13.363779067993164
23.827972412109375
4.145843029022217
4.9769768714904785
4.387454032897949
28.5714168548584
6.974413871765137
26.218626022338867
27.225494384765625
16.05199432373047
13.621393203735352
18.387466430664062
16.136674880981445
27.809175491333008
24.63308334350586
17.36730194091797
30.902786254882812
11.417725563049316
23.255098342895508
21.985544204711914
23.585575103759766
2.2376644611358643
22.96534538269043
25.564266204833984
26.151514053344727
28.939817428588867
14.60393238067627
17.490318298339844
24.05125617980957
22.695533752441406
26.73760986328125
13.486106872558594
15.3369722366333
22.571950912475586
23.9503116607666
4.497986793518066
15.633573532104492
25.441152572631836
20.163232803344727
19.550357818603516
16.236642837524414
3.2303965091705322
25.488670349121094
11.961600303649902
26.236568450927734
12.549829483032227
0.5605882406234741
19.699617385864258
18.913591384887695
27.308536529541016
19.311521530151367
14.529655456542969
20.982913970947266
19.29690933227539
2.3753952980041504
26.07832908630371
21.437713623046875
27.79160499572754
1.484821081161499
26.77794075012207
3.1343190670013428
10.329410552978516
27.781532287597656
8.5200777053833
15.9520263671875
22.31875228881836
27.327369689941406
10.566934585571289
23.623432159423828
15.196890830993652
27.607521057128906
14.9371976852417
15.436057090759277
15.035481452941895
17.970827102661133
24.76036834716797
6.786572456359863
8.886804580688477
19.578733444213867
21.248760223388672
22.683624267578125
17.133153915405273
10.67944049835205
27.633790969848633
12.501977920532227
23.793350219726562
3.1052706241607666
22.63465118408203
10.111286163330078
5.982849597930908
28.896289825439453
12.851966857910156
15.863517761230469
14.438241958618164
23.686437606811523
18.060392379760742
20.432523727416992
14.824227333068848
13.498960494995117
4.486080169677734
19.91006088256836
4.638444900512695
24.767499923706055
22.10843849182129
21.055328369140625
17.28184700012207
22.74526596069336
22.609647750854492
8.736352920532227


==> Data/wedges_spheres_noise.csv <==
,x,y,z
0,-0.11973666734750177,-0.41433053712997153,-0.23122861239281503
1,-1.0525279632787499,-0.07415158248856436,0.9958626189832751
2,-0.17182163422289243,-0.5149436709165033,-0.2212546276166791
3,-1.7791436772974154,-0.5022611296509264,0.375058512460704
4,-1.5969461138397614,-0.7857851697942075,0.16185488594137307
5,-1.94866271581407,0.11379987962451668,0.2951078430366068
6,-1.4019083924812155,0.7025275148850381,-0.5873029328060758
7,-0.1827770698322242,-0.19170686553154576,-0.5435026771930975
8,-0.012023024377623925,0.12939282505199146,0.08461082947901803
9,-0.6410292357158306,-0.8512229801124286,-0.3828308092588098
10,-1.981823709916931,0.17365051090004843,-0.07660093151591879
11,-0.4467760840054119,0.7202886307218637,-0.4184824813829555
12,-0.4326001151425115,0.69306849412417,-0.44464978704162683
13,-1.5009635770421739,0.5240426662397941,-0.6887777424085346
14,-1.715983047500362,0.5998303600814509,-0.357171968128311
15,-0.8828153646490405,0.7492099425309271,0.6518835963962184
16,-0.8292678302042823,-0.9658654369935261,0.1948191053725252
17,-1.5024448384546272,-0.7204702032668453,-0.4779873120857229
18,-0.26772377444026285,0.40836274593433514,-0.5449875202359726
19,-1.2689004357234512,0.7485600364798712,-0.6060944047365823
20,-0.2668664842093895,-0.4634983767988036,0.4976791162278895
21,-0.7787297576286454,-0.23916101935951753,0.9454319048243709
22,-1.0718378883639321,0.4296705426331929,-0.9001236262806954
23,-0.15505359784191897,-0.47944897845586515,0.23705327362797965
24,-1.5665526831380077,0.5422395735131779,-0.6204790908204493
25,-0.047621290295099206,0.18767231654529476,0.2403204005142946
26,-0.32152150300368454,0.3406558086379936,0.6508613901245143
27,-1.4495795084501786,0.871426002093296,0.19620139769479358
28,-1.371348196656429,-0.4059505038228378,-0.835047726352214
29,-1.0808484546227652,-0.8643472771472781,0.49635401869351004
30,-1.6712466399220027,0.7385228009467563,-0.06334051527402539
31,-0.47657222255123644,-0.6969039305843561,-0.49025327467659263
32,-0.11705656065666603,-0.4615518472248316,-0.08591143837644623
33,-1.4891707636217755,-0.22067848493415484,0.843808609996873
34,-1.0356026444284898,-0.13901404551416255,0.9896502143987465
35,-0.922880930606775,-0.8973499415301847,-0.4345293218779341
36,-0.7141076261867748,-0.8766843790458037,0.3868979841411849
37,-1.124129663256944,-0.9893820488565499,0.07559754030478422
38,-0.9712751420435104,0.9816023401593896,0.188763683819186
39,-1.9092227328625553,-0.40495375558948066,0.09657369144814588
40,-0.507703773577144,-0.8702994944106905,0.014940397528598546
41,-1.991105959381409,-0.11618631299896276,-0.0648823392793695
42,-1.6249301520467077,0.3093115533520319,-0.7167905328796078
43,-1.2657823981418743,-0.8264543344083811,0.4963194031826219
44,-1.1181972543021053,-0.6820399763924184,-0.7216999928488795
45,-1.6989415594103723,-0.34822524970428304,-0.6246758135204106
46,-1.961616457798296,0.12460753532612918,0.24447239155251302
47,-0.5495155580388301,-0.8253040114896323,0.3404953100558866
48,-0.3598036091059087,-0.029695127798933504,0.7676371411488535
49,-1.554075511211615,0.8206847276189142,-0.13955968518399633
50,-1.2373939505234177,-0.42620859121179777,0.8729205857534462
51,-1.5356875662453309,0.7744981332687758,-0.3364394045490745
52,-1.8348208230510061,0.04947306767942718,-0.548294272243316
53,-0.08359910204719811,-0.39404040295380194,-0.0702961952832715
54,-0.004242588763347044,0.06422638369285462,0.06589498922541373
55,-1.9853513049977252,-0.13796447140352483,-0.10024275719285664
56,-0.6034210225779658,0.7556066079681762,0.5213288488676995
57,-0.10445193060381786,-0.21604240806803904,-0.3889978577279496
58,-1.1033691316124614,-0.2610507996236421,0.9597746103359595
59,-0.27673652367786417,-0.550774468790791,0.4165782379657408
60,-0.024689147347755847,-0.002120450542206491,0.2208262764895758
61,-0.22369890277637605,-0.32971153947327975,0.5372586967072357
62,-0.37573092131070684,-0.780041393882636,-0.042702941608923656
63,-0.9330616320142507,-0.13645518106322357,-0.9883821317953939
64,-0.30479797519950236,-0.10798617422752634,0.7106568306074252
65,-0.7809820056741849,0.021387245103947888,-0.9754863935024213
66,-1.6036524005109096,-0.7236305147458901,-0.33460821491113213
67,-1.2477821332089878,0.8076492605426715,0.5350763369906011
68,-1.1859166342286547,-0.529574167830121,0.8276389344902301
69,-1.2682410309201693,0.8591896942291104,0.4357061150148947
70,-0.9279441780927162,0.9274995766110833,-0.366813977263036
71,-0.9714868909776333,-0.05513509448420416,0.9980717028200411
72,-0.33530434251843444,-0.721653308243173,-0.1933809339796273
73,-0.025543089898625193,-0.048724111477207656,-0.21922520684546673
74,-0.943543615957927,0.07672258230499417,-0.9954528226216185
75,-0.23955035609722797,0.21903937734435625,0.6113412224451611
76,-1.5183867667558868,0.8529307231201826,0.061517002609524515
77,-0.6368239992971777,0.25839812803041046,-0.8951723856017249
78,-1.6956560503350029,0.4455177947774142,-0.5635393102250935
79,-1.6770677224014257,0.3774615485877039,-0.631745264026505
80,-1.626203659821452,-0.33022535470741665,-0.706272037910733
81,-1.383529152336067,0.06803181280326107,-0.9210195772919704
82,-0.3851547593368153,0.6918877835935588,0.3784925692108408
83,-0.7788301551730904,0.9391146973237752,-0.2629590937954323
84,-0.4402325983751676,0.334812555005967,-0.7579980271007043
85,-0.2804458381621814,-0.4141549564753659,-0.5574203801519658
86,-1.4190192657079594,-0.6280352004130169,0.6557397669866791
87,-0.3028090565705637,-0.5580531566878392,0.45000162523118803
88,-0.12231299717589794,0.37035653866010637,0.3041406900520708
89,-1.7892740578756503,0.4902181443756423,-0.369773758519188
90,-0.5835535729764617,0.3415891336980164,-0.8425492490998776
91,-1.7522849793936595,-0.056116075115791586,-0.6564436730537361
92,-0.6636028215779097,-0.40191666386772607,-0.8516454271908548
93,-1.4757279804689474,0.4398774020793154,0.7617025401945887
94,-1.088101685722395,0.6194421418765176,0.7800830249661279
95,-0.9671103164931866,0.7408433781074104,0.6708720875347418
96,-1.5620660634421788,0.8062925945190523,-0.18432035251254164
97,-0.08462579383862345,-0.24294717657876236,0.3210400786301259
98,-0.7621717023514204,-0.9654754352739711,-0.10627739515115572
99,-1.8160982420117704,0.3683072642131216,-0.44534640282946464
100,-0.5974793772586653,0.9107172185215796,0.09258129485077124
101,-0.1716850303366314,-0.448953510029409,-0.3351642237230071
102,-1.61434346545487,-0.7537690871128926,-0.2332686643462797
103,-1.4076677108363995,0.620227497652525,-0.67016780637173
104,-0.578524802073864,-0.11762453345044474,-0.8991791404740714
105,-0.7524662141674414,-0.817725156968286,-0.5196658469945789
106,-1.6245845147159121,0.0043754582740830085,-0.7809449656294484
107,-0.13822780033808657,0.2027472476212016,-0.4650185259448212
108,-0.9275178236910325,-0.9896583085871177,0.12378516212374385
109,-1.6386909970436505,0.533180576769037,-0.5547903052970776
110,-1.6631644270977848,-0.4435689403142486,0.6028760551063225
111,-0.3964826992864672,-0.29038617311820814,-0.7425919055586406
112,-0.9000893742767525,-0.7665793654507319,0.6343295226715703
113,-1.210886263866191,-0.8302863626839835,0.5158987688040745
114,-1.868283816618614,0.27405509026539104,0.41349367745812166
115,-1.631068883002098,0.7581091557155664,-0.1643854401299441
116,-1.7218891190063053,-0.2208164233737683,0.6558324534732304
117,-0.8720818466140683,-0.9272476044460298,0.35192161923279475
118,-0.21007701700899273,-0.5135593121524752,-0.33507986188976724
119,-0.5057233531162362,-0.8345248996256885,-0.24343128034432554
120,-1.4519389872015294,-0.8121411240257126,-0.36902296204099316
121,-0.6048540052124929,0.3871503100153643,-0.8330511870577935
122,-1.6260222699231206,-0.7397199996996947,-0.2468004043849752
123,-0.6071130259893172,-0.14927299262334076,-0.9073904337858104
124,-1.7289718551732438,-0.6810154776844487,0.06941147973859618
125,-1.19640108772373,-0.5881453681054983,0.7845454981815799
126,-0.9840688112417902,0.13680844700242864,-0.9904694069245824
127,-1.7795229910792143,-0.5865133945074024,0.2198771121383919
128,-0.4649813798662732,0.5554671407064217,-0.6365621192826632
129,-1.0508734354663072,-0.5830018765041822,-0.8108765045038966
130,-1.0932645106217092,0.5747968663777826,-0.8129638943155929
131,-1.700196258361562,-0.6844732395577376,0.2030309929685733
132,-1.2755877227893853,-0.7250308428777484,0.6311748441784912
133,-0.15775801906405773,-0.4300726870039281,0.32506296227395876
134,-1.156915278473788,-0.8138802697081746,-0.5594430283426927
135,-1.3405954964621343,0.6420402820745326,-0.6868616920336776
136,-0.09981727133411178,0.057747370649195856,-0.4316668810491955
137,-0.15607300081133657,0.45328141895189644,0.2869201548747891
138,-1.724751574696667,-0.4484492968546162,0.5230950039192703
139,-1.489532591005673,-0.7627476740759656,-0.42257996643827944
140,-1.737970520182205,0.4657193281473898,0.48836975616017547
141,-1.9277499778350262,0.15814963726520623,-0.33803649338494834
142,-1.2870794503566487,0.19237757785861673,-0.9383902475623754
143,-0.375237241202349,0.6888648947825277,0.36760937414027595
144,-1.5845668846230938,-0.16227011414051962,-0.7949528083218985
145,-0.16963281561011456,-0.5569071334386375,-0.01856835516607598
146,-0.7159037244577958,0.417752772175902,-0.8630016961526766
147,-0.5666728634146428,0.7655854794390562,-0.4755065366225848
148,-1.4425725667690095,-0.5271085025839252,-0.7254558219817543
149,-1.7035092989232052,0.5375256413174585,0.4649095086732851
150,-0.953213087301457,-0.8916405739178286,0.450319965961564
151,-1.4317155233593364,-0.43317790883750523,0.7911880978539431
152,-0.2197438062690319,-0.6061424553987466,0.15424524598067965
153,-0.9152764334823962,-0.9865870989978685,0.13952710621061212
154,-1.6459291702983727,-0.2510838204853732,0.7209246992912123
155,-0.22794743779382898,-0.16923108889854288,0.6126138096232404
156,-1.4502710948330135,0.48697846141602147,0.7484035804796526
157,-1.7650724304411765,-0.23998355502845395,-0.5975550765366622
158,-0.8124873654832327,-0.9083461775533227,0.3738264752807759
159,-0.045305527398479595,-0.1912977969073676,0.2279552957983043
160,-0.33559912624447996,0.6868632063253765,0.29460212957364207
161,-1.3152835586293987,-0.8004865027185759,-0.5097230979888646
162,-0.3636834879969797,-0.44084601351170444,-0.6330529906122775
163,-1.9040981973509146,0.3070482874637672,0.2971999305390138
164,-1.928333136498058,-0.37165318913332823,0.008455453075047201
165,-0.07065825164240791,-0.007078438404024184,-0.3691528280663911
166,-0.828574956515982,0.8474462358992341,0.502442366572249
167,-1.457119535563935,0.16350193406833868,-0.874247589508673
168,-1.0754553196076277,-0.9415290544316811,-0.3283740769364953
169,-0.030755688305302176,0.21617667493510756,0.11761424004546471
170,-1.1553056651636127,0.7645049773898507,-0.6256295149001777
171,-1.8828753617988903,0.4673699910906898,0.045786318440849544
172,-0.6575136943986534,-0.2567893206273213,0.9037490665485083
173,-0.437382008311784,0.19944855409291606,0.8022974945112092
174,-1.666078180911974,0.16900506501025328,-0.7264827216898389
175,-0.3937658139246335,-0.5376397421556772,-0.5860235654718289
176,-0.35209244208984736,-0.14535719755430565,0.7477212592417449
177,-0.39786472933804096,0.7113070827061876,-0.36259529770373733
178,-1.5585692911046234,0.610499895935172,-0.5615071006657198
179,-0.6575409769521205,0.8195717840568899,-0.45937338659406296
180,-0.5675661108746353,0.895765979948072,-0.10297689402765141
181,-0.10450554488721098,0.4429843766949243,0.043064171493931006
182,-1.9456867848467008,-0.12572904436682317,-0.29978110742492675
183,-0.6064851123640627,-0.0659452390121748,-0.9169499760949353
184,-0.5027047984941087,0.6799198400456067,-0.538893768447522
185,-0.4085489104186133,0.7272435779864367,0.34828492202574035
186,-0.32427163435359285,-0.6585447127810389,-0.3312250551044931
187,-1.735885764478047,0.6258452533552634,-0.25843734345339214
188,-0.9692447691777679,-0.1392920174063944,0.9897736355672078
189,-0.08618419259916477,0.10432794291069171,-0.39250012799027606
190,-0.6572360567757631,0.15163163594439585,-0.9271034064257332
191,-0.2784626267731328,0.4302266541474524,-0.5424839583784584
192,-0.8416618367907496,-0.5367119947075728,-0.828775760268445
193,-0.7664133428018945,0.8615051169745147,-0.45082835647920666
194,-0.2884428351261876,-0.697648755943939,-0.08350218228654982
195,-1.8563128168405507,0.23794900095213062,-0.4583760821208764
196,-0.5212052410036907,-0.4714117524778589,0.7406257748575997
197,-1.5637555072722047,0.7925999017156412,0.23230394706206534
198,-1.8506065089875867,0.32598406513259254,0.41255660962779445
199,-0.6227818846264801,0.7090577967647758,0.5957713775275981
200,-0.13047338763190575,0.3553534386378909,-0.3429976735079882
201,-0.4979456864977432,0.7978562955342331,0.3337166432322011
202,-0.8180883346997442,-0.7982801053150588,-0.5741576608265941
203,-0.5013724354228211,-0.84069713064133,0.21118448421999647
204,-0.36635371652649906,-0.7018614076445573,0.3253966070803753
205,-0.5740473384407726,-0.660024147522211,0.6188153640611949
206,-0.49616705164903285,0.39607359051511315,0.7676444952270798
207,-0.9094244684178748,0.8463222332889794,-0.5249140410766031
208,-1.1455874772006984,-0.3435624343062252,-0.9277764494833424
209,-1.6447402854208106,-0.7026212301416355,-0.30105376813743157
210,-1.300438790918952,-0.43514083672569426,0.8487573181568573
211,-1.7239255710058854,0.10578853455582045,0.6817188229764047
212,-1.1206058537009078,0.3702536094734522,-0.9210681259955508
213,-1.686533129516242,-0.6574802607170028,0.31047056035015136
214,-1.1111583231498339,-0.8257465817423489,-0.552979574609536
215,-0.5849256011493811,0.9025442706524633,-0.1145734826703384
216,-1.6593784334364239,0.6900390746126681,0.2984395366345083
217,-1.8674238480869443,-0.14396938783694838,-0.47628634573740636
218,-0.24451521456966396,0.07492855880785355,0.6508674596707513
219,-1.5332525787400502,0.538491357991473,-0.652432942635169
220,-1.315762982421945,0.5037522998355617,0.8040692503400318
221,-1.6218568062879184,-0.743783180909227,-0.24511363134257177
222,-1.8057060036563206,-0.5851416291348437,0.09190815810134759
223,-1.7672728253766843,0.5939349178031985,0.2419374399562582
224,-0.962625823189871,0.7669931864584479,0.6405658614335312
225,-0.584833936211391,-0.26559575091604626,-0.8701126574034044
226,-0.5813870298698891,-0.46855946926787057,-0.7779557860175977
227,-1.3622954075996518,0.8673637658467686,-0.34120688054069775
228,-0.2417550795675738,-0.2413165727250295,-0.605665710079966
229,-0.8791467137023475,-0.9601753740358123,-0.2519081862231668
230,-1.0027717172641064,0.6245038964467847,-0.7810167737674981
231,-0.4655031831625943,0.8430359058294533,-0.06003011138582115
232,-0.8831431502110224,0.7459017075106676,-0.6557248808685444
233,-1.6855241300374466,0.6800959253805473,-0.25985803704557375
234,-1.776898660757671,-0.48747714793155467,-0.3984902773687891
235,-1.7138317091998947,0.04889419490144926,0.698608365714079
236,-0.9015632476202194,0.9951366570969569,0.00363861001144629
237,-1.388987652070091,0.5619740168697589,-0.7299820620400652
238,-0.21783780042056355,-0.3064386366055433,-0.5425105119206388
239,-0.9474924371949607,-0.8198050861407843,0.570230283820472
240,-0.5766571962324147,-0.8258564228770111,0.37248092473439115
241,-0.3383623883740655,0.22717464261477172,0.7145819425613692
242,-1.3698246181999147,-0.8469711790334847,-0.38192875469112836
243,-1.3268429201074443,0.5729780736423052,0.7515782279315918
244,-0.3265709526916477,-0.7368245839497602,0.05985691880332367
245,-1.7913448961988143,-0.2320642321147822,-0.5656142213850924
246,-0.3897939861049068,-0.6522746368497992,-0.44965144137289714
247,-0.38970720550890614,0.628588611388818,0.4820986025954949
248,-1.2932086362075363,0.5360012503134176,-0.7916636630007529
249,-0.4764971817620689,-0.40237326449587,0.7510263346353978
250,-0.44495260719551666,-0.18743429830578553,0.8104262924902939
251,-1.6991182730820156,0.3137428544923719,0.6424944058105088
252,-0.6828204595814927,-0.7978189787981576,-0.5127202124057227
253,-1.768508931769519,0.6327864300647603,-0.09473835398807152
254,-1.26700173254746,0.008318482263929424,-0.9636601463532043
255,-0.9837617522663047,0.9846203038612185,0.1739516499915447
256,-0.3529865860393674,0.1963526556563628,0.7367627004481843
257,-1.7704914282612148,0.5947514575431455,-0.22937668304842435
258,-0.6451142734786591,-0.20539495024747972,0.9120685476016895
259,-1.0492911025902039,-0.7809437322505376,0.6226534142394489
260,-0.3911982509412061,0.6524639180663504,0.45127737142965646
261,-1.715727915939567,-0.36215758855347396,-0.5971393735116924
262,-0.5239082513187926,0.7917453084719841,-0.38272184854052016
263,-0.8877659912008774,0.9799577078000724,-0.1645795193579881
264,-1.2355384787210937,0.9443985560806425,-0.2294188142122399
265,-1.8520288668158875,-0.4057079820983566,0.33082902438285877
266,-1.681381394691914,0.1488009995434187,0.7166433265597201
267,-0.3472251145120211,0.12174911012910304,-0.7477045559971716
268,-1.9298400185313402,-0.21424426680187364,-0.29916038186926464
269,-1.732369672403478,-0.5383032230155058,0.4169703862802976
270,-1.7605124138126893,-0.07259984406278518,0.6452519903718671
271,-1.2081316284810595,0.2909540873909509,-0.933823829347014
272,-1.211333092012206,-0.9482242396400218,-0.2370846169190718
273,-0.6980487109252389,0.4022809587491813,-0.8642889848042317
274,-1.1272595905846554,0.12542981817442522,-0.9839066812035359
275,-1.3408499474813502,-0.4181409023245236,0.8420092036938753
276,-0.21484312366160396,-0.4162695204340959,0.458528478827761
277,-1.3825283151690664,0.8894013894217608,0.2502743626274108
278,-0.6100109001418863,0.5086723972929624,0.7675681691055778
279,-0.955525705864247,-0.32117905181818734,0.9459736010239909
280,-1.0097471598606789,-0.5136880832861574,-0.8579216432544665
281,-0.23355956301851888,-0.3416103186030157,-0.5439406647637061
282,-1.5867040415851834,0.7949361695153253,-0.15445016666845432
283,-0.5165123610222959,-0.8006418700924964,-0.353853499079146
284,-0.30572097785045504,0.10637439547560099,-0.7118013257856944
285,-0.5609355019781369,-0.13745454671720972,0.8878787159086401
286,-1.4280514907574686,-0.3528570737684455,0.8320239219829431
287,-1.0507674036520895,-0.8340756472502037,0.5493090982230128
288,-0.8484653892627587,-0.7037845205972373,0.6940638373495839
289,-1.614070846833172,-0.4176728087829932,0.669676354572055
290,-0.7918556781645946,-0.39189951643803717,-0.8961532850485524
291,-1.089924853940456,0.5051752442991917,-0.8583189926775707
292,-1.4837298116897983,-0.787521081655059,-0.38185863252177277
293,-0.37410026267360585,-0.4170516068807552,-0.6590276746942657
294,-0.5564529667806415,0.7669512472969389,0.46373679344211516
295,-0.18167959768969588,-0.11688364413206588,0.5627521060796757
296,-1.1800377480750128,0.7918732181840362,0.5835436706802123
297,-0.026711609101864986,-0.024468344151393383,0.2282783570061077
298,-0.7142374545063459,-0.5353807568260418,0.7948001087149913
299,-0.22639226704229465,-0.07575742416120029,0.6291199314856424
300,-1.0842672496495953,0.45686634832744244,-0.8855349628345798
301,-1.8608628359478792,-0.47663677371391316,0.1781363624512607
302,-1.0532681957966048,0.6472426584037455,0.7604205681456986
303,-1.477408710912274,-0.12236770275182306,0.87011899649894
304,-0.29283806582298155,0.5215291320677028,-0.4774194835317542
305,-0.9865175381116232,-0.346430350845191,-0.9379788031905126
306,-0.31613926008512416,0.05370135812344315,0.7276335977253773
307,-1.0157088068041944,-0.37323195478937765,-0.9276050567525429
308,-1.8977073376774312,0.43474538189739376,0.07154012020529527
309,-1.4735754437720165,0.7116679894532569,-0.5188978433600363
310,-1.1290382737146547,0.9763434396922467,-0.17350104232152055
311,-1.1688720072713097,-0.9658532602373352,-0.19649357457451172
312,-0.04279974049267843,-0.18607540069060235,-0.22168357732801963
313,-0.08978812143051096,0.4023495144894155,0.09812850911500359
314,-0.17812860225858163,0.294200830600011,-0.4878250473774701
315,-0.5840693407046609,-0.21782522230572876,0.8829234730063553
316,-0.5833743838181555,-0.4735649122106638,0.7759892846322073
317,-1.3102949351146465,-0.1539208162856316,-0.9380967090637097
318,-0.7872969839364943,0.7148937201873174,-0.6660963862641994
319,-0.3717189449973536,0.700572822580596,0.3383203159525279
320,-1.6499784012545784,-0.1883345083699432,0.736246012457517
321,-0.7228966577635466,0.3904503588360024,0.8779306664003851
322,-0.1382882733998656,-0.45350059769757284,0.2275744013015509
323,-1.9710303959098074,0.20406470834124496,0.12432845623124665
324,-0.34951869037803174,-0.4702685029592915,0.5964240110499542
325,-0.218923749925231,-0.6077895198745742,0.14321938102006898
326,-1.6832686421646592,0.6969532141346587,-0.21771582382048288
327,-0.6215757976185925,0.40454938928420275,0.8325472447145411
328,-1.351209180771561,0.8417694012562185,0.40997120197706133
329,-0.8232456748242797,-0.8476904569159799,0.5001787658280319
330,-1.4717264116629902,-0.042457409416354105,-0.8807221814654216
331,-0.2330362898522419,0.4685235698343445,-0.4384658844494835
332,-0.8412438034729715,-0.9689288383998503,0.18966648671124856
333,-1.7400814184755928,-0.6705758943560022,-0.05106333259592667
334,-1.9787295492647816,0.16805530638381314,-0.1176685318689741
335,-0.33711014235394154,0.7460152538378959,0.06354744425362963
336,-1.775189109570394,-0.19070596349051758,-0.6022566561629792
337,-1.801671353874764,0.3565953290100653,-0.47975286523876653
338,-0.551510268627315,-0.2386362286421878,-0.8613418085944106
339,-0.2449907161377518,0.5658850553294604,0.3312628645601383
340,-0.664174792404139,-0.6464332083089509,0.6850879776631564
341,-1.876783023183497,0.10930121412596343,-0.46829987705293885
342,-0.6010177813484183,-0.30101315842935034,0.8661433297395117
343,-0.11561950247976394,-0.3347773830592053,0.32526180131993654
344,-1.751082274800769,-0.6254840666365297,-0.21129386849582588
345,-0.6874609649082575,-0.11342194693931486,-0.9431091206729038
346,-1.134463008931533,-0.5411478372656544,0.8301076541339584
347,-1.1866531889413827,-0.9146754567008151,-0.35850996634287313
348,-1.7728804941355358,-0.6337952201852957,0.03097354766704735
349,-0.07183600143433344,-0.006274771432902626,-0.37211855504671915
350,-0.5760581473972348,0.33086428232411647,-0.8430908209047723
351,-1.785437709455414,0.1272107023773727,-0.6057268705993556
352,-0.1122924486106679,-0.4545248371522383,-0.07336535707053768
353,-0.11605382825783028,-0.41087058816945315,-0.22321407939386428
354,-0.5538076034842652,-0.8119741226344765,0.37631153246149307
355,-0.10859122118382658,0.2562203431905663,0.3738201770701613
356,-0.5865029124607795,0.3512609044453124,0.8400213899686385
357,-1.9235939274510678,-0.0020682737538346226,-0.3833666383753166
358,-0.7375153741175371,-0.9561566426549226,-0.12987030408145686
359,-0.16001471137143153,-0.35794940126274294,0.4077952194707835
360,-0.269116278856225,-0.29581581732676077,-0.6150625889991433
361,-0.15879657302709183,0.524924639556231,0.12973402497338993
362,-1.8286925918044745,0.2796110412243682,0.4848569416991032
363,-1.70066137143398,0.7073598840936808,0.09335757577844869
364,-0.9177147879042105,0.36352481509080975,-0.9279433456216729
365,-0.8546448644448078,0.41012220073604944,-0.9003730699166602
366,-0.9212390711938818,0.009302062080222915,-0.9968501330363825
367,-1.1318391928495262,-0.6899174276642377,-0.7117811252301841
368,-0.68737891406739,0.7178192178244379,-0.6220961558732121
369,-1.358869637374196,-0.12517869557093522,0.9249556084191674
370,-1.5468326977159108,-0.7933549530632757,0.2675105963484568
371,-0.646236883165075,-0.5514823472437268,-0.7554593819960067
372,-1.1014851602747637,-0.9723181945035047,-0.2104711165016482
373,-0.18182773526070461,-0.20898980576373452,0.535646717807744
374,-1.6212275574822976,0.7161315739802884,-0.31816959404238054
375,-1.0353594072802328,0.9762461438708753,-0.2137596287750259
376,-0.09742940975931969,-0.38164075024598776,0.1992904096645637
377,-0.8162490321790035,-0.736326247820373,-0.6511983097303139
378,-1.4291883182052336,0.6856701980765555,-0.5879232662395838
379,-1.378005193223267,-0.7019725715071098,-0.6036112844769689
380,-0.8129339221392984,-0.7838175668556603,-0.5921455094841864
381,-1.3379369497006148,-0.6361448742254885,0.6936269292809224
382,-1.8033058851484247,-0.46423106363930666,0.3730806540658783
383,-1.3456601571047164,0.38093834523887404,0.8575575974341381
384,-0.6082753558641834,0.7177992978291469,0.575600530934998
385,-1.4290713680384441,-0.7476441292031721,0.5068787006746768
386,-1.5981361670422225,0.3449837640226546,0.7233390133518306
387,-0.1853608922683272,-0.5797644121949116,-0.015373695275782433
388,-0.7987497854870191,-0.8840878331934539,-0.42176658753128243
389,-0.19741762189814116,0.31973346108398043,0.5036189434717717
390,-0.8214925250507984,-0.7776113565269175,0.6028728386547427
391,-1.5292062115856362,-0.6271926667391419,0.5714631610242453
392,-1.6003701620827386,-0.5830078130276266,-0.5474098632921132
393,-0.27591520872357667,-0.6798859073303235,0.1160015864365719
394,-0.6729092286420759,-0.8899998372577923,-0.3176663610985295
395,-1.182731169850813,0.781143978414731,-0.5970120639914739
396,-1.4577977933811868,-0.7773794890993108,0.4313957699178456
397,-0.33465620771872673,0.1052070121857199,0.739086681424938
398,-1.2582879563345117,0.19319257047144153,-0.9465537292342039
399,-1.9087957513605078,-0.4172323097226155,-0.0027353304409763407
400,-1.975724692341609,-0.04397529705222453,-0.21454020137037536
401,-0.7554104413335151,-0.09639472107656331,-0.9648233027554349
402,-0.3376575460993375,0.09747124484035424,0.7428336490696422
403,-1.9187537131457604,0.24168110855206454,-0.3122208454762797
404,-0.060374704725981165,-0.18256916487009447,0.2894353200973396
405,-1.781403971772798,0.29359338911722443,0.5506457615966532
406,-0.9941249658235185,0.45890902386212484,0.8884638382012725
407,-0.45136992899525086,-0.7554820293051531,-0.3581228121556791
408,-0.3003208914953934,-0.5431292106299567,0.4641764811821891
409,-0.8179141170814128,-0.12493598117256417,-0.9753131455333756
410,-1.3525433586579538,0.15297345796248502,-0.9232076155584773
411,-0.42947937019197413,0.37362915189760754,-0.73137368548214
412,-1.2272434038371494,0.8921438594363601,0.3904353589040092
413,-0.8967400482733036,-0.6599571200659881,0.744173354833138
414,-1.4199741453098245,-0.61727406026932,-0.6652777253071913
415,-0.4864659101517743,-0.4228427434543874,-0.7466503551674784
416,-1.2434863926856523,-0.5762492648069936,-0.7801609842758914
417,-1.6146723693653096,0.5585570799354743,-0.5569487110971642
418,-1.4097469304983763,0.7563039155654828,-0.51001160795366
419,-0.7165610932172688,0.16749618796190877,0.9442496561503421
420,-1.0430868116683154,0.8876198813103175,0.45855694625958593
421,-0.7558240268960424,-0.7476667727233082,-0.6175536342085991
422,-1.1710378984304466,0.7347462796381259,-0.6564251228117562
423,-0.07766705136792107,-0.16183996983144808,0.3508699987639451
424,-1.8443316482492635,-0.35315356183057756,0.4029722441199374
425,-0.011637093317830693,-0.14863734257965489,-0.03233736361597532
426,-1.7618401731200382,0.6102270185520264,0.21730746984292773
427,-1.0568415943296197,-0.9543223184287982,-0.2933222557235482
428,-1.7874605039816236,0.4631532181499481,-0.40668790390956316
429,-0.30014607959449113,0.41667208390161886,-0.5801627914560894
430,-0.04828419078163726,-0.28730647352276906,0.10812959241460016
431,-0.7889480929051984,-0.6508153890128876,-0.7293122938327936
432,-0.46281189166519354,0.2699091073188091,-0.7991107620662081
433,-0.464505621447321,0.7921785884889442,-0.29274366684549175
434,-1.054878220411968,-0.33765646952201567,-0.939668286957873
435,-0.3735419520154881,0.040968246766169975,0.7783777469020688
436,-0.9228464231874745,-0.9035085696131699,-0.4215680137541242
437,-1.9868645748029952,0.1010278057458378,0.12606226027278947
438,-1.8669891585642597,-0.08604528909509705,-0.49084214077091853
439,-1.406143504527986,-0.44031983682964304,-0.8007283528288744
440,-0.22588370438591088,0.6281040148420056,0.07892596153404603
441,-0.5878700459532309,-0.3587856743506911,-0.8375092482224467
442,-1.4633088578460063,-0.7458676179678605,0.4785670263488478
443,-0.5868980402948826,0.7000930137311806,0.5824229932038951
444,-0.10099054449714728,-0.4377176199167651,-0.01361191135978509
445,-0.8121865172515561,-0.0331707921728146,0.9816444337154507
446,-1.875386142467621,0.3068412927925288,-0.3735606009914155
447,-1.3951440910401993,0.05263005049436133,0.9171102578757778
448,-0.07354476483632133,0.18074282231580277,-0.33017075797097883
449,-0.18308981760620913,0.5587554966805293,-0.14300366719297203
450,-0.6802146069847557,-0.8401203891618287,-0.43810390791302356
451,-0.9738548779700017,-0.9946003301532349,0.10043214551682507
452,-0.2979073693267863,0.7031515015813719,-0.11244511451471931
453,-1.143364381562807,-0.17444473705421504,-0.9741743621206624
454,-0.3106646329134296,0.2760573303749339,0.6697828767816388
455,-1.456122632917968,0.6708415888397381,-0.5847424274182235
456,-1.8381605659101425,0.45345740595312733,-0.3030895028526228
457,-0.18277582159110994,-0.41517687967593464,0.3997159001171575
458,-1.6623657100997455,0.12887455206980866,-0.7380128832973486
459,-1.6452993513992116,-0.19571843339233458,0.7384328283020789
460,-1.5345812175847695,-0.4773876882819784,-0.6973692830074854
461,-1.4813630392179884,-0.04987228073829894,-0.8751013541806352
462,-1.9230635079818814,0.3822699196582972,0.04270209311757758
463,-1.880696519496752,-0.4597739540729593,-0.11393661265117233
464,-1.560284959290136,-0.3982838034619325,-0.7262580645288197
465,-0.36117585917346706,0.508540393899488,0.577313073530988
466,-1.1962269793119809,0.056532588313606864,0.9789274942755769
467,-0.9585363371927079,0.39748298777602464,-0.9166722637318356
468,-0.43609881763133085,-0.814439631640537,0.13676089695685328
469,-0.32502450948034667,0.5094745907030755,-0.5337075309808614
470,-1.091934820694999,0.8410255454319687,0.533126645999464
471,-1.8241078595069444,-0.5326412307989176,-0.1927162555465854
472,-1.824164803357759,0.5437414280499748,0.1584223353206228
473,-1.8202963165614712,0.5331487072677187,-0.20704204639261906
474,-1.7260513086804337,-0.6868683397270745,0.03257884350313971
475,-1.643560010204006,-0.2016566449655842,-0.7383529716927021
476,-1.564703114282108,0.8249227008405731,0.024757430359043334
477,-0.5866942977883873,0.5546340873443315,-0.7221907128142027
478,-0.9005029875118096,-0.6046754444235629,-0.7902328463289106
479,-0.6778374746348285,0.8855422932744709,0.33470308345237304
480,-1.6143350469797,-0.45609615048673113,-0.6438701356357779
481,-1.8443766210438062,-0.4562421548596844,0.2808402000491319
482,-1.5129095752649797,0.5953209725756431,0.6184793506763896
483,-0.2778122747210626,-0.36307139024656065,0.5887478705191754
484,-0.27686931618388455,-0.6864644933149111,-0.07647557480359077
485,-1.808476948009119,-0.5191154600241241,0.2772799374311142
486,-0.21039383662692457,-0.5773701426562667,-0.20776386868831243
487,-0.744531375493658,-0.9414934332454165,-0.21983151968859244
488,-0.033436489061977825,0.25625459405494905,0.009410757084165335
489,-1.295305136483149,-0.8547313167108508,-0.42688318378732626
490,-0.30239506010458495,-0.617701188798681,-0.3630324905434918
491,-1.9850598601404856,-0.16252351106755905,0.05694892703361346
492,-1.940071245671278,0.2940262534462671,-0.17266909204140524
493,-0.07501074207368463,0.10114245078800034,0.36628551345845134
494,-0.13217065925455174,-0.4173616829158326,-0.2695949943433382
495,-0.7119383071876983,0.5237596068234632,-0.8016834383933862
496,-0.41457271401500906,0.8085778709848427,0.05896371238199604
497,-0.6354647572875383,-0.7624705303174499,-0.5345584600565155
498,-1.8465290849079259,-0.10554554060844014,-0.5217745176439932
499,-1.3668359394239666,0.6716360485505162,-0.6436896859779445
500,-1.2275804276147302,0.9578934426145409,-0.17506370715473799
501,-0.8434945813096993,-0.8549385065946481,0.49455657296439454
502,-1.4335502532268003,0.35857451647943467,0.8267154855562565
503,-0.2856078762312009,-0.20357033372375352,-0.6694796581858963
504,-1.9354922153434417,0.27419799145021345,0.22286717236167491
505,-0.6113000228433317,-0.3130967449293468,-0.8665349133607099
506,-0.6221743302652847,0.8785117962678985,-0.29234361136796577
507,-1.173103441347746,-0.8514587386417202,0.49502849916365277
508,-0.7152171857548617,0.7510744869964594,-0.5956390380873505
509,-1.2931071853392049,-0.8005400105294087,-0.5227082067885513
510,-0.564481897474818,-0.29595025272733827,0.8501396534002454
511,-1.7786604000212587,0.5992256187117512,0.18605547376589712
512,-0.8374809971166863,0.9684658695504461,-0.18884235016995501
513,-1.9235211310690288,-0.17304219774682422,0.3422939062675975
514,-0.8817766941204653,-0.25404758896309254,0.959939098322885
515,-0.6177252408616177,0.9121064139106859,-0.1480807152490841
516,-1.1350186299662812,-0.34314419680929165,-0.929527853137352
517,-1.4608615208852738,-0.2501765387151154,0.85148009844261
518,-0.22121743251917947,0.542443341647705,0.3150443360704207
519,-1.2640070641949848,0.35670676705057547,0.8961364585795355
520,-1.5009652660668378,-0.8046457966939311,-0.31871451811514856
521,-0.9253713354129172,0.8540425038656123,-0.5148222644883419
522,-1.8600230636952972,-0.5064654069694,-0.06207351653865395
523,-0.18088208509202075,-0.07639578149336754,0.5685151942092862
524,-0.012223141984378794,-0.12401623480529159,0.09442908595081273
525,-0.6067952858214348,0.8966645972199744,-0.20342726670752326
526,-0.942191666524911,-0.8425558028080188,0.535497820476767
527,-0.4584419851093835,0.5168443880485307,-0.6630134199625787
528,-0.5807412574509819,-0.44267909899683466,0.792626849221982
529,-0.18726950428927835,0.02190549942757991,0.5822278681380966
530,-1.2417019407073056,-0.5615523676074925,0.7913527091586543
531,-1.727212051010254,-0.6255793185214109,0.28251221053920333
532,-0.7917795672114821,0.5203496375058742,0.8281790302325144
533,-1.212379696994025,0.5290368133250373,0.8215929128538146
534,-1.3767556535325265,0.9176513720081579,-0.12637696381391816
535,-0.9848628747001544,0.6583568865610874,0.7525537039675296
536,-1.733729713557531,0.3448153164162407,0.5854426573179917
537,-1.9966004366709695,0.06501247590942563,-0.05060580602420142
538,-1.6539514793994856,0.49876047976116905,0.5688457140733616
539,-0.43267115642317133,0.05874500973844367,-0.8213933327441904
540,-0.6164604603568384,-0.9119445167994152,-0.1457896423268564
541,-0.8583253673672266,-0.8962925784796039,0.42022364549219743
542,-0.06890745528792408,0.22880217319825372,0.2841060342923869
543,-0.3511823453369147,0.2684304697484288,0.7120257958165078
544,-1.3279404713034302,0.6796883998712849,-0.6561087763181471
545,-0.34318758857270104,-0.7108012508204614,-0.2517122127095232
546,-0.828080799530676,0.6688815310737629,0.7232159331060173
547,-0.8061812629037879,-0.12842684206496932,0.9725949019955065
548,-1.8344179397976466,-0.14601062243258775,0.5314391779693131
549,-1.7543798708321474,0.14377110728504278,-0.6405004911733521
550,-0.4901852611863484,-0.21911243630249444,-0.831912659085047
551,-1.499750373011794,-0.740739416900867,-0.4489484167740612
552,-0.0063004394317670576,0.09299129443015886,-0.0625603907173227
553,-1.496352635790489,-0.2842758072177775,-0.8202568660941005
554,-1.0339161208796719,-0.9338710325217667,-0.35599802156922816
555,-1.5383098694000772,-0.7009815393922688,-0.467811250332564
556,-0.25357847329529304,-0.1522529994235558,-0.6478224514775212
557,-1.3694836950266793,0.06155350834406049,-0.9271962924429592
558,-1.3604879998241153,-0.14609127847960593,-0.9212522674788935
559,-1.5175539592997564,0.7583854047297383,0.39621897620641156
560,-1.7635907231730856,-0.5521661951209285,-0.3347263067786587
561,-1.298706679226564,-0.21190357029660742,-0.9305220022551801
562,-1.6368635384397527,0.6900639323153791,-0.3438264136500184
563,-0.0005894105033436015,-0.030040190513309768,-0.016615070143386514
564,-1.8040102194914756,0.5084551289488958,-0.30828712071513975
565,-1.145215234685154,0.9829505110159642,0.11278665040150111
566,-1.5665039186022298,0.8004695904768662,-0.1957594057257944
567,-1.1349185772045594,0.7423237649249443,-0.6563173055411182
568,-1.2121510899718355,0.6516347809476941,-0.7282609609769103
569,-0.7452365746130826,-0.43058221379214134,-0.8658490366403274
570,-0.8255414666683408,-0.27086106134001475,-0.9466776143954854
571,-0.4413064156355404,-0.8017605889699051,-0.21222967927371375
572,-1.5217591699356046,-0.06873818524058804,0.8503190168859799
573,-1.2165694574525998,0.9144360610661245,-0.34191279636854405
574,-0.6814802619023159,-0.11850605101971182,-0.9404793949438213
575,-0.03880972133479088,0.14994214883098744,-0.2315828150002578
576,-1.1978407675504736,0.9782867249156354,0.06175851802690437
577,-1.0675809007203418,-0.5338631993640405,-0.8428658886339024
578,-1.5320999889727533,0.7743699384172854,-0.34237523305695655
579,-0.3847027435818299,0.3554248624665571,0.7036209586026425
580,-1.334812477594623,-0.758143246945173,0.5595707479473712
581,-1.122007920285338,0.5585385373529999,0.8204564398426147
582,-0.26269196977631726,0.18670760395013175,-0.6492435130171682
583,-0.4151536260058668,-0.7545385265290895,0.29770174807888644
584,-0.06868075998280387,0.17574656193514418,0.31899470080515285
585,-1.1023596639645423,-0.4443955658080522,0.8899635275016652
586,-0.7732669251951936,0.8868930420622293,0.40250819212925704
587,-0.3468240080140803,-0.009774833346430839,0.7571430354472393
588,-0.685442625005347,0.8729469415918981,0.3728502313286453
589,-1.4059144296091797,-0.13377893689614234,0.9040667408316669
590,-1.398990656930131,-0.6131362215524223,0.6818140725321541
591,-1.3581565392155583,0.8995011298055984,-0.25024310359245966
592,-1.5587719073785467,-0.7761786320885264,-0.29209704999147945
593,-0.552669847317719,0.11879385538546917,0.8864444451988536
594,-1.839359280159247,0.5127401681898813,-0.18048135287381512
595,-0.34281592331476585,-0.5468587901938785,0.5187046876008194
596,-0.3701453705885296,-0.6310911460780366,0.4527771097911749
597,-1.4463023032807893,-0.8880447858797892,0.11041155898718946
598,-1.6601056999496886,0.06779117244184789,-0.7481074935013625
599,-1.2238155407097704,-0.48352591992342986,0.8462324080883421
600,-0.7687943635506895,-0.1909756830720435,0.9539770658402831
601,-1.7756586834602013,0.05210038422413151,0.6289985347649748
602,-1.76123781974113,-0.641277380743904,0.09633432795223797
603,-0.3329646477156688,0.7082115442273978,0.23130120498164852
604,-1.9658018628174063,-0.1083796827470555,-0.23554321502874
605,-1.7966979647243002,-0.12063756957306755,-0.5922152732002621
606,-1.1764551547722906,-0.9734192275501425,-0.1460088551765648
607,-0.7203115099661023,0.959627603195841,-0.02981965337095473
608,-1.5928595978729572,-0.7423318778992859,-0.3121872519249229
609,-0.25758272563874507,0.006935366126938955,0.6699018520848338
610,-1.1779509403281059,-0.3990612272892972,-0.8994907446498284
611,-1.8508593924684718,0.18675766812119138,0.49108030671787056
612,-0.0828676306275905,-0.19913723288563442,-0.3452717473643082
613,-1.8168345065979943,-0.1752296968139989,0.5496143576957258
614,-1.4516201666974187,-0.8920386189386633,0.017502209980392824
615,-0.4529094957749088,0.25069000565057764,0.7986529291586233
616,-0.6606087842861349,-0.16704818638012242,0.9256935271046118
617,-0.2939690350232267,-0.36648296968319116,-0.6059789678084179
618,-0.6107238412556638,0.9060260006567168,-0.1660751587903786
619,-0.7896760731320571,0.09154246426203118,-0.9733364387629196
620,-0.14411194130936433,0.0801182744833525,0.5109175012510193
621,-1.7172742801596712,0.5157236951785624,-0.4685580831154177
622,-1.7881818916635757,0.4837122648422865,-0.3805151120452028
623,-0.8429714089269985,-0.6069494662960557,-0.7790727610105241
624,-1.4934381093020659,-0.7368384212449085,0.46215578895618437
625,-1.1070331344591238,0.9509373346542829,0.2902793373432973
626,-0.5697370508997137,0.8369644439771627,0.3381779326767545
627,-1.2248440103882403,-0.28120773162591006,0.9329348223034357
628,-1.619023359690718,-0.2984471017241862,0.7264567486297098
629,-1.2145909002372246,0.9226432272496594,-0.320437545780314
630,-0.9616501052133833,0.9130522896596749,-0.40603546879192753
631,-0.09605381125614054,-0.4140974316834961,-0.1067923448969223
632,-0.5009850932710656,0.8664832707854601,-0.01381536504201308
633,-1.523751428384867,-0.23575268406030195,-0.818599482789462
634,-1.2958928536293333,-0.2551144501443335,-0.9205237837767388
635,-1.4716588779279842,-0.33972583110949833,-0.813710183387596
636,-1.2040259390166885,-0.7443740021210838,-0.63583076457073
637,-0.36357324040309646,0.403999963212671,0.657073062446746
638,-1.3686039681797453,-0.8582368511606172,-0.3571562990513453
639,-1.2392448080165037,0.8685107471895881,-0.43410943764600357
640,-0.9110493692626532,-0.22085633176491615,0.9712416105227234
641,-0.5117828986145413,-0.10092138855213688,0.8668673112117502
642,-1.2119100938017635,0.6646215053715242,-0.7165000814672786
643,-1.1639484160733846,0.5823041397953604,-0.79626804886559
644,-0.43020540880391644,0.047229220547388366,-0.820428866246291
645,-0.048111190347020716,-0.3021341936772959,0.05121155209915413
646,-0.3100763312570777,0.25893303382481536,-0.6759874372372487
647,-1.4111411735890875,0.5031520952217798,-0.7601321624913137
648,-1.4843439082085352,-0.7834101028040592,-0.38946063909696366
649,-1.967766422326132,0.2033127134823022,-0.1486340888038218
650,-0.2517739353352495,0.044457912164220584,0.6619526041963268
651,-0.8588823241138662,0.7849504438706322,0.6032732400992055
652,-1.7876065844808346,-0.5357024684837348,-0.30446466682172973
653,-1.2655378949743745,-0.7953106444051946,-0.544950094254852
654,-1.2243573752881056,-0.8471769599693346,0.4816170331819138
655,-1.6401830674059974,-0.7322056558681069,0.23246616468080597
656,-0.9939539265179322,-0.7495977369723795,0.6618660572361579
657,-1.02650321739592,0.9002547288260851,0.4345560984429241
658,-0.5208094762406941,0.35963013120494713,0.8006513664940531
659,-0.3274595554491718,-0.33097742687349596,-0.6619239332004653
660,-0.17172789027023283,0.40035086867684294,-0.3920261396813966
661,-1.7429376887880743,0.02146702021325387,0.6690162611038676
662,-1.122971507156804,-0.03268432812603835,-0.991871838052948
663,-1.506902515590843,0.45331284141144146,-0.733182997279097
664,-0.08066960617289565,0.08925952922227748,-0.38322886559955077
665,-0.6607018263491986,0.5036026578259635,-0.7945194222848528
666,-1.4654185885307895,-0.8425296207882464,-0.2711630054864069
667,-0.4113250270718233,-0.6021789772895316,-0.5392979283833232
668,-1.2287688817328708,-0.5268685953287064,-0.8185806508872828
669,-0.04693112132058097,0.18880946188115844,0.23666579726885417
670,-0.7229433842297124,-0.960849461946723,-0.0028183567211776082
671,-1.385189188991014,-0.12150822272407472,0.9148032796699417
672,-0.4150059638099808,0.28371833814451125,0.7597933154632431
673,-0.2828126091542025,0.6962606992855567,0.029381712717006868
674,-0.8770347633172332,-0.9827423551089304,0.13819194637352886
675,-0.5642388950412189,0.8516726458083838,0.2911459492880664
676,-0.8822664182012593,0.9791243405757415,0.16569348028500852
677,-0.0061140861269720626,0.10976899964041634,0.01189776965310726
678,-1.5399464078636995,0.4187395390975903,-0.7301472968048469
679,-1.706143499933341,0.16934193849926443,0.6875206654110138
680,-1.8750755881595929,-0.030528071253242122,0.4830225169417053
681,-1.2455943949836237,0.2431604334878558,-0.9383796655611341
682,-1.4459585998971978,0.7801453399612249,0.43874158193008767
683,-1.2387148935439332,-0.8241212014592333,0.5136530394202865
684,-0.2794938359374818,0.07044125134722311,-0.6898615061420321
685,-0.3615571900060345,0.20124902248422588,-0.7428927306927647
686,-1.1977829684103711,0.9552073597601598,-0.2201381322415696
687,-1.1421231975916282,0.23079303977153348,0.9625671766164408
688,-1.048341967614129,-0.35223345335104206,0.9346628528552923
689,-1.8181348218465372,-0.293052674628437,0.4947479592431428
690,-1.2212918462786355,-0.8619589377313144,-0.4561323365380894
691,-1.868165784459235,-0.23996417104861648,0.434402310430356
692,-1.804573604243218,0.5594938400821805,-0.19906772281103988
693,-1.1895116967424828,-0.7902608925637121,0.582728957991784
694,-1.6798662997914247,0.6810689396570746,-0.27189504195976927
695,-0.1954381050552053,0.4917756967073779,0.3329216444312599
696,-0.5546541135160067,-0.1203271872083647,0.8872363886869775
697,-0.9166314279460213,0.5610832773559283,0.8235503852620135
698,-1.732258087812935,0.6685002248116746,0.13002131463450253
699,-0.6823376293239514,-0.7045116996674552,-0.6346289335415982
700,-1.44325444560396,-0.8292548989721696,-0.3403847954638735
701,-0.7730569834686714,-0.9138898304651144,-0.33660398841978334
702,-1.5092497788918837,-0.32830960558846395,-0.7955359612091177
703,-1.640587854957896,-0.14857042212349772,0.7533750923348124
704,-0.3795946667453779,0.7742282965175439,-0.12517095246407317
705,-1.164903349941437,0.5537032329999687,0.8162227728650275
706,-0.29830397086478566,0.7117713620639146,0.031689285911052224
707,-0.252869035159222,-0.5761618287642646,-0.3314104229669103
708,-0.13116966768108496,0.4258546913844737,-0.25255026325157165
709,-0.7880857289916522,0.8307831213438528,0.5146763517329757
710,-1.0065190397103545,-0.9684807417333244,-0.24900312249633416
711,-0.8148196429700825,-0.9611093441565953,-0.2048830494334547
712,-0.9596456330825668,0.35529338237239383,-0.9338833639770424
713,-0.7005616844606277,-0.8745877739526152,-0.38135668453503246
714,-1.755633761303065,0.5892989995825041,0.28590961486113453
715,-0.8377312671220558,-0.14691674727389864,-0.9757480861885631
716,-0.2743773402432842,0.5423693827569022,-0.42344681873345863
717,-0.944823798241313,0.8650945955505761,0.49856486790453824
718,-1.5186397048185138,0.14396476141268086,-0.8427852656858418
719,-0.22612820288295532,0.6005969189588903,0.20101189657312304
720,-0.02804653297110915,-0.22563430951624106,-0.06629944418807593
721,-1.98371998583107,0.0746498451751235,-0.16346984459480637
722,-1.1418689603737446,-0.9799294309038054,0.1400410958648105
723,-1.770757868104392,-0.5714796064330102,0.28167954875415485
724,-1.2907428212519785,0.7299161365876575,-0.6186202756452365
725,-1.2138364026397808,-0.8725048665127211,0.4393281812241236
726,-0.9823737239218976,0.8834313713610852,0.4682289252990368
727,-0.27858995984167334,-0.6904309601066903,0.0535970454868141
728,-0.6118188223419401,0.6500739735254415,0.6532374776885093
729,-0.9787824496959004,0.5994987681412631,0.8000943960284944
730,-0.870925511256694,-0.8746244230005421,0.4673027873302524
731,-1.6753020336757531,0.020251658542411365,0.7372632051307548
732,-1.5923218090806306,-0.7166056511323102,0.368281434846622
733,-0.05836233685678527,-0.3307362510424385,0.06270600925412856
734,-0.07138545453193823,0.18204112379410967,-0.3233203600037007
735,-0.7593454963335439,-0.5212159167197331,0.8187914130125327
736,-0.40511447287479185,-0.787155662620749,-0.16277952088961548
737,-1.244338745659042,-0.6992254338914995,-0.6718499609057146
738,-1.712081407142715,-0.40355450236779544,0.5745292274726601
739,-0.7944663090735349,-0.9648952785749023,-0.16350230358623663
740,-0.024581298829384313,0.17600386431636514,0.13259335259482577
741,-0.7535691266838546,-0.9670840258213587,-0.06340592778120609
742,-0.6424025441689694,0.14662128039519973,0.9222940202118013
743,-1.7961724308966396,0.39967551552287683,-0.45427848570195156
744,-0.05111466060709158,0.11143893855403904,0.29529303354321484
745,-1.9691232913765204,0.027515979254991555,0.24503656257215747
746,-0.6881388661156618,-0.577947499315364,0.7541348163342495
747,-1.2171585072394582,0.09233601140625791,-0.9717593548462055
748,-1.0540177089893603,0.1368134019130792,-0.9891229348127112
749,-1.630913981542881,-0.6451039808779057,-0.431031787399941
750,-1.7814176844028258,0.5867171965165354,0.21248372599872936
751,-1.7573570810727155,-0.07129539226876164,0.649097233694814
752,-0.0360518232160435,-0.22603268652137853,-0.1404034796535128
753,-1.4240553666615898,0.6006904241151486,0.6777522116392299
754,-1.1522255901843803,0.6913465251389278,-0.7063054239288746
755,-0.41466411795113944,0.08087393592111208,0.8067473654587972
756,-0.49160657572989963,0.6171923085783175,-0.6005079353269934
757,-1.184704006418398,-0.6837259840272591,0.7059767763736626
758,-0.795514179913307,0.43612102475819187,0.8763469639060418
759,-1.0266658394589494,0.8505144707001719,0.5252752308414663
760,-0.656061369098687,0.2907314780648529,0.8928501698694782
761,-0.9273754951634657,0.6226040510813797,-0.7791597248795031
762,-0.4136402825742651,-0.112413299871985,0.802212896800035
763,-1.6576142421897218,-0.21912379037426782,0.7207830970279837
764,-1.5292506952865295,-0.5627857236774414,0.6349534870867188
765,-0.6260214005116767,-0.9075748265993013,-0.19091343914978953
766,-0.3404592398812395,-0.34638885521548124,-0.6670987533525123
767,-1.062468383848309,0.42210420295205897,-0.9043924717010791
768,-0.9606233247901874,0.1930181801446703,0.9804047427379472
769,-0.651011417530072,-0.7547521098754737,0.555478372165966
770,-0.4163787696045317,-0.4476099812244584,-0.67751868176451
771,-1.5421391584441384,0.37883769220603447,0.7500447558949314
772,-0.29176923227759266,0.6807206940285544,0.18715906703286564
773,-1.010365543965095,-0.032953205774176125,0.9994031427444645
774,-1.0373353295232328,-0.9956300943100885,-0.08559666157903423
775,-1.9647741219334494,0.16912545462506678,0.20151296297113633
776,-0.3643600349821128,0.1778248584313842,0.7512257680590553
777,-0.9185649659673906,-0.7286527390533916,-0.6800246474225018
778,-0.44277051874911655,0.2305103742781918,0.7977219268485726
779,-1.086806793438836,0.2099353341572766,-0.9738540630326189
780,-0.3848407986428971,-0.2849427585392052,-0.7351100470961878
781,-1.7060788950014238,0.5633364043223397,-0.4290742238806077
782,-1.923214994148263,0.051099488564322955,0.38087126020256146
783,-1.8607288082746836,0.3147295389281521,0.40011402866197454
784,-1.3520919870111463,0.03339415776708086,0.9353694793553884
785,-1.0464992309184111,0.9849147996389328,-0.16667531003780162
786,-1.337245111023849,-0.5970313184157446,0.7278869005012175
787,-0.19752649714166082,-0.48158345462586366,-0.35229767731406614
788,-1.6292570434787792,-0.3536201621749011,-0.6920898454216349
789,-1.3071982686782178,-0.24789594687032565,0.918790957316391
790,-0.5681974669115937,-0.5231670903130592,0.7347399322425608
791,-0.9072193771412554,-0.5832501603582672,-0.8069764596715315
792,-0.9343436975395749,-0.9777930336135671,-0.19902269560028296
793,-0.12699532630468024,0.46709685146779306,-0.1402974378062649
794,-1.1684268750959188,-0.882969188095988,0.43817553630769435
795,-1.714452616986091,0.34958594079457894,-0.6060916828999512
796,-1.2743086354729332,0.9134029120932887,0.30074888642267195
797,-0.8247393900760475,0.3111373595865081,0.9340649132039058
798,-0.6011517455708224,0.8719618429496311,0.28390599567230185
799,-0.6572139627539291,0.8037801713738874,-0.4862459961534897
800,-0.31748209454020737,0.5009282721959075,-0.5322031330625555
801,-0.8346926846815101,0.5939827816695116,-0.7873105782233226
802,-0.0919654874983643,-0.052160159001601085,0.4156352269945904
803,-1.9490613792189615,0.3097273256217462,0.057891987685719896
804,-1.1012607356959014,0.2994224527304846,0.9487320265529067
805,-1.7689322519898178,-0.08682690142609682,-0.6334068842684062
806,-1.690317880287156,-0.6431523584458838,-0.3313853768369167
807,-1.305504087425338,0.1615939553750946,0.9383787327900411
808,-1.406255103714596,-0.8975572686122884,0.17131182173770493
809,-1.8202273410899292,0.2564214876368626,0.5113463890618991
810,-0.20845511869110145,-0.17842712271225794,0.5844830731118792
811,-1.7305369802429533,0.5783992449272681,-0.36300142419152126
812,-1.4823108773192688,-0.8435422070100569,-0.23624724889852092
813,-1.0586763370820376,0.6513329784322076,-0.7565199525942884
814,-1.7243851631070328,-0.6794993415619376,-0.11639063659629457
815,-0.4109268380058899,0.08137552038371103,-0.8039719115121755
816,-1.8952142521749966,0.4159397598435007,0.1599548651466805
817,-1.3550367234031482,-0.5432093656455433,-0.7608367171148636
818,-0.6842730586468787,0.9334384559160972,0.1703207195874145
819,-0.7606420083813827,-0.6392752595251925,-0.7307769115176669
820,-1.7679205297238094,0.5893190906552259,0.25100013828283274
821,-0.7643736329054556,-0.8202886424653514,0.5211590526625992
822,-1.402864588438582,0.535968403685923,0.741915085190061
823,-1.839804173886826,0.3085839724825094,0.4466596931100673
824,-0.1434364879929314,0.14977369022913975,0.49382870675292084
825,-1.0531100351642328,0.9778568412268245,-0.2024236207332307
826,-1.1286753483648018,-0.3327463188001556,-0.9341962010456595
827,-0.40746532552949155,-0.2066348720212523,0.7785914777435528
828,-0.009168603885953863,-0.004092573518863726,-0.13504219828143718
829,-1.4240291211384777,0.5948140805655856,0.6829315587871505
830,-1.0596908220699826,-0.34531855154622115,-0.9365853424641181
831,-1.104912209585259,0.7779040991347825,0.6195632662038972
832,-1.140910062126049,0.7103290970548509,0.6896208583481748
833,-1.7464579285013389,-0.6517155719080786,0.13441493335941604
834,-1.888530907683019,0.15647105833001151,-0.43131152778134346
835,-1.5438816199689034,-0.5875237702279349,-0.5991732661569223
836,-0.9968436331814379,-0.020362843324791102,0.9997876734388341
837,-1.8732373186737448,-0.4675338050561894,0.1373634827935344
838,-0.9021873303300352,0.6091366733117165,0.7870102889281495
839,-1.1450890007077836,-0.462414989359605,0.874712272401144
840,-0.29869695265890883,0.39094474575438326,0.5961008652544801
841,-1.600817187558624,0.7848120734368197,-0.15194971708412375
842,-1.1456464000047508,0.9851962484127962,0.09041835145039998
843,-1.7571920922292732,0.2325620330187085,-0.610389249793655
844,-1.7248091371460497,-0.6494530405411953,0.22991838300013195
845,-0.8644330427117445,0.6669166757518205,0.7326962178800608
846,-1.9738415268127576,0.17961138849720812,0.1391848762513438
847,-1.6839216236312997,0.2712369147739919,-0.6772604733729948
848,-0.6218454649440868,-0.9253631749353802,-0.026497963887042102
849,-1.5548278504445223,-0.8319635296741374,-0.0016557968658846226
850,-1.4081705255514614,0.1224053596776422,-0.9046622297814972
851,-1.37884654079457,-0.9242510867679671,-0.04727818880012292
852,-0.5484341772532746,-0.7040466567250424,0.5480936168952921
853,-0.4634807336881689,0.3312638649852615,-0.7761516144615308
854,-0.8642218276143675,-0.35572733160739184,-0.9246741877283599
855,-0.7667352813814667,-0.6316569993496024,0.7393219908946798
856,-1.7594832444284547,0.5996439412926524,-0.252214878830417
857,-0.8319536615310541,-0.6935678811437695,-0.7005169679407648
858,-0.26505087667712157,0.6617998039627158,0.14788781424391656
859,-1.740410548698615,-0.627260480194103,0.24152952068531786
860,-1.7215626796347738,0.6883544810639995,0.0742657912998754
861,-0.5689689958900367,0.19743506268475763,0.8804724126959473
862,-0.6689842580358255,0.8432831624936267,0.42344077086016974
863,-0.18805937876276602,0.23448252248347326,-0.5345749472568668
864,-0.2939353205700884,0.555902803581947,0.43868524186626967
865,-1.7301797835736972,-0.6432458422930242,0.23037419567522435
866,-0.00980949020322619,0.13133065636254992,-0.04769709642931076
867,-0.9228557774916627,-0.7055629744219968,0.7044357018623977
868,-0.9542416732505039,0.8773425233950165,0.47767800051494025
869,-0.7349345753883215,-0.8173280211474965,-0.5115811045401778
870,-0.04282989687768657,-0.2313711161573721,-0.17404827001987558
871,-1.6873542555633287,0.5322812491202691,0.494187008321696
872,-1.5749693371700073,-0.10789558759317688,0.8110294714079171
873,-1.3659678256796213,0.19256997900819678,0.9104857789949895
874,-1.200798022493756,0.619654263506354,-0.7587547349974134
875,-0.6448572985016436,-0.07282020001926118,0.9319715017325392
876,-0.7359195529225764,0.9409646315975644,0.21177129067427392
877,-0.2543518340281715,-0.4463964366101595,0.49471106108980445
878,-1.9387951483240542,0.09511246797028505,0.3310850161511672
879,-0.2604142700270837,-0.5573605006630517,0.377309183987166
880,-1.248423112135866,-0.6189807463605133,-0.7450830779125995
881,-1.220544246063607,-0.13357478781854987,-0.9661873584287184
882,-0.5903037136120488,-0.02360224220396803,0.9119166009470752
883,-1.5382921526808337,-0.7844617332392132,0.30799569387503384
884,-1.8855108244756964,0.1312821090803263,-0.44568552542324474
885,-1.5356805469255908,0.26323507276850305,-0.8023426002089511
886,-1.0499300463035626,0.993145652740413,-0.10568208419095021
887,-1.8969889133657463,0.3199723635479711,-0.3050058620165566
888,-1.004362684687223,0.9988911549549202,-0.04687672700973902
889,-1.6110435958242872,0.7643622363154036,-0.20585454985751514
890,-1.8833674578972555,0.4686793792703769,0.0012545018434555162
891,-1.73483108589943,0.6283478221806991,0.25534738995462064
892,-0.5751037871497767,-0.8956923302336559,-0.1311428910240336
893,-0.4892795031201992,0.8361980472811222,0.19984343819622286
894,-1.6209591102272611,-0.6396301599357823,-0.45308171661003216
895,-1.7129119043599035,0.09906826095083142,-0.6942204954437129
896,-0.014441957409657591,0.1681609748931548,0.019930660011060593
897,-1.3322665784591758,-0.02018389206907028,-0.9429695283199645
898,-0.6182737431522849,-0.19905779699548462,0.9025857622898428
899,-0.6400691801129783,0.8523105207745476,-0.37949516607260725
900,-1.4448426386806785,-0.28306235691501963,-0.8497003759616242
901,-1.6588949970262825,-0.6695861737296648,-0.342799852455923
902,-0.7305996147209284,-0.8977963727995135,-0.3484036529652417
903,-1.8010605535079616,0.59408381814953,-0.07325576172830882
904,-1.9191709527389147,-0.12249143653500526,-0.3743268726883317
905,-1.103797879496912,-0.9409622416469042,0.3222049968681079
906,-1.215247945112867,-0.8933885010166437,-0.3943669717102622
907,-1.7184896873904947,-0.591546840789141,0.36584819839093846
908,-1.230737024268555,0.9182597536606313,-0.32180654194532643
909,-0.48549819614416145,-0.08185824693670841,0.8535731493185205
910,-0.6709381466221491,-0.9201792789787833,-0.21210467036258387
911,-0.49030292501500017,0.3798720249501549,-0.7719495685677947
912,-1.9867339058404019,0.12722323080190645,0.10084864207945161
913,-0.8730881033666226,0.5392941243661689,0.8324993801301274
914,-0.2299926857081187,0.6380303433281519,0.0024529430414513558
915,-0.47069919674163685,0.7852465800273157,0.32129187388643327
916,-0.7789151009332643,0.7445037280012224,-0.6299489395156826
917,-0.7309302943798438,-0.3218443316692664,-0.9077542176656883
918,-1.9055857422453846,-0.4239129916159321,-0.014568424111987721
919,-0.6889739465370484,0.05035434169309146,-0.949066506805459
920,-0.06208134576413149,-0.3011339325559984,0.17212481721046696
921,-0.490109934197809,-0.8544096292783304,-0.09998152925767487
922,-0.7921649119040324,0.9129387258361011,0.351208569122249
923,-0.9402985786196669,-0.26044666906450753,0.9636406347069278
924,-0.9348380590857923,0.9428601365034285,0.3267547772397972
925,-0.04737281621414624,-0.10411657176158436,-0.28576421783849704
926,-1.5486857904030447,0.835335793170048,0.03402963500763465
927,-0.8753451057221908,-0.9908083518145272,-0.05253539099662554
928,-0.15727186212845545,-0.17402322375457138,0.5094361620788471
929,-0.5232814219843411,-0.29175412585707783,0.8292279104203504
930,-1.5850538385956048,0.008981607875953828,-0.810944718624217
931,-1.8463827856774626,-0.35086753735120774,-0.40065964526260556
932,-1.6601106686893157,0.12224443106697507,-0.7411546425380171
933,-0.012653850409038991,-0.13170393413387158,-0.08832697561653888
934,-1.3972130393023683,-0.7906960099158405,0.4658557945452051
935,-1.22820714222795,0.02207815228724356,0.9733622426556998
936,-1.4493459000408153,0.6859431989726492,0.5723374790276087
937,-0.004899237563701031,0.08166331048924078,-0.05572769794845491
938,-0.919118519434609,-0.783792702872754,0.615733046883934
939,-0.5464570351044484,0.8276790444134463,-0.3305240965990178
940,-1.9899421386037277,-0.12445852778134005,0.06726542261206513
941,-1.2119610173147077,-0.9431986311686056,-0.25582976625205833
942,-1.0704053309826258,-0.4991605875865134,-0.8636444854044477
943,-1.6733016831713983,-0.6619720941133777,0.3293293033632318
944,-0.2717167785331831,-0.47146894638022296,0.49731336391558745
945,-1.696205845914112,0.5917019611143559,0.4064310634393503
946,-0.9861339336949839,-0.16624397559103657,-0.985987156500992
947,-0.6970661370802189,0.10857395963494802,-0.9468066169950905
948,-0.6513680214911308,-0.9088640074610553,-0.22895842308773462
949,-0.4680068952707699,-0.13278110061823706,-0.836272991217081
950,-1.711018577878742,0.26246585028669367,-0.6523528641345681
951,-1.7720100209851615,0.3074279426902106,-0.5563169847773438
952,-1.0986164465103547,-0.6822844278393632,0.7244051049002782
953,-1.296523670234813,-0.9449294730641752,0.1384991116402417
954,-0.17784614943961574,0.5690964544846918,0.01386619997282173
955,-1.061665810396656,-0.2715611249993639,0.9604435866916929
956,-1.022545332059621,-0.47317863642032765,-0.880677969542625
957,-0.9994289056519957,-0.020630655918313225,0.9997870022597942
958,-0.6943531577929969,0.5167095824533867,0.7997444687209371
959,-0.5507858136644459,0.6747648440465553,-0.585575802124468
960,-1.967030091919447,0.1822925578753307,0.17782638911459364
961,-0.6896325013189278,0.920924571635173,-0.23573279178134654
962,-0.43294983486403527,-0.5212952306128739,0.6377345786136627
963,-1.4519776815644572,0.2686398575263582,0.850616718808087
964,-1.2123273518938082,0.9730757059226643,0.08967031939762167
965,-0.3102850534924765,0.43777954069112446,-0.5767515637745528
966,-0.7088544339887448,-0.18627896270551594,-0.9383679488587314
967,-0.5705126201060774,0.36325870773129326,0.8267912080865667
968,-1.6755937599381505,0.33648860005053954,0.6560095224679751
969,-0.704428492885896,-0.6008014346966698,0.7427483559380796
970,-0.8002257304570075,0.8241221240004486,-0.5300122318980506
971,-0.5296356500068408,0.21559837888259,0.8557305167391847
972,-0.8589273824950598,0.5716125467642179,0.8083053958573021
973,-0.6828783428879901,0.9110152667099763,-0.263600148732666
974,-0.4326907919470283,-0.5953988264963634,0.5689116801974303
975,-0.3708149282386737,-0.7706936156771268,-0.10078440468252838
976,-0.4752247094284936,0.8345672227860611,0.1676557337425482
977,-0.29900710007664755,-0.28587606410510896,0.6533634748199662
978,-0.33900420777162144,0.21686427550387405,-0.718369298248859
979,-0.232265367185309,-0.6250601891872682,0.14100813263804254
980,-0.23717911865350083,-0.6245494900205832,0.16745816640814962
981,-1.606791597288797,-0.5233676154425043,0.5982393305072288
982,-0.8666751178915952,-0.9887437217365983,-0.06789940012430273
983,-0.6645329417077934,-0.1789815760964818,-0.9248932090889156
984,-1.5327278083287132,-0.5792634725839712,-0.6169723750406046
985,-0.4338261683587389,0.694607701613352,-0.44381001929211716
986,-1.897776729175189,-0.4365394161997229,0.058568614935853976
987,-0.0064757627621085945,0.03130795083494081,0.10922180293047244
988,-1.197552844107538,-0.5093170920068724,-0.8375971427689363
989,-1.4721008323511728,-0.4834370405046943,-0.7371630972596176
990,-0.22414322316318636,0.042071445315252226,0.6295047698989075
991,-1.8571431505611011,-0.2132502516200148,-0.46886026663622266
992,-1.4289242579358463,-0.4574891255056506,0.7789272629702075
993,-0.17145120083546928,-0.034369827633828114,-0.5588609866070765
994,-0.11356482782657651,-0.4607716248787486,0.043842847084455155
995,-0.8515932346350856,0.11212396856568033,0.9825495649925279
996,-0.7224398778829803,-0.02636089779605749,0.9603465424927455
997,-0.4050906775265959,-0.7885321549035925,0.15588437611682554
998,-1.0388191899812373,-0.26460125375428306,0.9635762798039719
999,-1.3742798102623026,-0.5098571958598288,-0.7745710189904905
1000,0.38767458674176547,0.7225608833810239,-0.32087903964853576
1001,0.11477612432324413,-0.4642195098447832,0.02964686511745637
1002,0.33098716524278693,0.3406384607326835,-0.6605961444027553
1003,0.5631447888928338,-0.760139786669832,-0.4809833981023209
1004,0.4961796859470007,0.543154721188074,0.6716755466731261
1005,1.2151486454003009,-0.5273154012748364,0.821979031338862
1006,0.683509195053581,0.5984811271826966,0.735971406231585
1007,1.9946618334019974,0.09607015722703421,0.03766114793457472
1008,1.3241809682369263,-0.19418252679695053,0.9258508768261335
1009,0.09511287263236312,0.42426903908315344,-0.034279282370024665
1010,1.5156721084560143,0.8523037979456118,-0.0875243541422291
1011,1.5634837475623469,0.29234757263195776,0.7726700220723564
1012,0.4297363951052673,-0.8098704594994427,-0.13751094415582316
1013,0.6000392660413556,0.9154535119398798,0.044455357024803535
1014,1.6877951989270978,-0.42273496626718027,-0.5901126270703924
1015,0.6187394124605945,0.9225698231402066,0.059205454310858795
1016,1.0928390133282386,0.983817559028025,0.15324466761482353
1017,1.6806529826556282,0.6852586269984355,0.25909869032130606
1018,0.5279941566161817,-0.7818537239203356,0.4073269426436633
1019,1.841078919888691,-0.5340822131027163,0.08568803980823399
1020,1.7620053308318284,0.5560924014038934,-0.3318269381541033
1021,1.4607728938553612,-0.2231052106395241,-0.8590182799414979
1022,1.0743466613142307,0.35511137737854614,-0.9318629103080233
1023,0.912687691364886,-0.23411666244385373,0.9682798919356722
1024,0.5963798553676385,0.8431357343051452,0.35526456674522894
1025,1.4190413470863543,0.42808669860198867,-0.8007160095265385
1026,0.6081540252742317,-0.371860470590075,-0.8415322468591091
1027,1.794170107718808,-0.25141456148192287,0.5532490924355404
1028,0.10977614206706265,-0.41911906864649345,-0.17843959500036197
1029,0.20071204846241408,0.03828585302088974,-0.5997274080657915
1030,1.2631973562335346,-0.6061471483085193,0.7505416619143321
1031,1.8301974631387186,-0.3464924322776815,0.4367094761650268
1032,1.47692274763082,0.7909107775814471,0.3834120951375688
1033,1.1624283019442228,0.8033058440165134,-0.5729893259882188
1034,1.5239154372343187,-0.6243651537368667,-0.5793796418814793
1035,1.7586148632639,0.15084415724310735,-0.6338371474288258
1036,1.6513534773489802,-0.7583908830846062,-0.024122935135323674
1037,1.086847435018118,0.6890295873196217,0.7195107718644144
1038,1.2963434545923471,0.6511898982686806,0.6986646357968169
1039,0.4732759512407738,-0.7220807543836941,-0.4485099336774646
1040,1.286227557897961,-0.9327855559820238,-0.21905454035713579
1041,0.7674740404786133,-0.4738569980044301,0.8493475281596387
1042,0.41530541349713346,0.7669302420402827,0.2644810850671086
1043,0.24741878301963238,0.5047718073970816,0.4228793377612962
1044,1.7402139596594908,-0.3681007565655173,-0.5626589792592946
1045,1.7122023402497581,0.5870501127583462,-0.3848895837161368
1046,0.4103304098076306,0.4848166728475359,-0.6459431616879369
1047,0.058026540140865945,-0.16294160272910238,0.2934894121106992
1048,1.956921274364107,-0.2622132640451245,0.12468311364485582
1049,1.7237920631557149,0.6393547241430245,-0.2595199145129148
1050,0.5480388174774842,-0.31373250284801946,-0.8350467089627781
1051,1.7071299555277797,-0.33503750420029327,-0.6226693318082394
1052,1.6891168112473829,-0.6050354649118936,0.3988108657685842
1053,1.5116037424142297,-0.8542364452034397,-0.09242135269484683
1054,1.3540851149767166,-0.8719712956260656,-0.3380677313144899
1055,0.31527287606374377,0.7267570041581932,0.054525431249928515
1056,1.4590562624117132,-0.6578986385345045,-0.597023223463739
1057,0.5708874383894884,0.8996131475227406,0.08098514846743547
1058,0.14741908131237746,0.37653925968511237,0.36238648292335246
1059,0.3426578269321259,0.7530046743022647,0.029752781136313747
1060,0.9231067067941212,0.39751756028439805,-0.9143671093852266
1061,0.4282915175245847,0.5838075934832309,-0.5764703850649889
1062,1.353657021432075,0.7801035466998689,0.5161057717349015
1063,0.301244849904569,-0.6992024539939292,-0.15118587415489346
1064,1.7710644435540153,-0.1295773759691692,-0.6234334988783339
1065,1.795097717814453,0.3238793951269729,-0.5127589653418404
1066,0.00645241716043321,0.11028677848900557,-0.02645802570433511
1067,0.13431551584978663,0.46428362923610167,0.1871659304599339
1068,1.8480317109852136,-0.4100064145096107,0.33576324579153183
1069,1.305417816490107,-0.16866747925207365,0.9371612661720322
1070,1.6883905946328222,-0.3033328295986877,-0.6588684115274638
1071,0.669799475221319,-0.6671867537490614,0.6677046121285019
1072,1.4637731839265826,-0.5556769711700218,0.6900272006101724
1073,0.6515006947732269,0.5052147382254967,-0.7894975000189673
1074,0.9384110335655915,0.8709216720332186,-0.48754716735553294
1075,1.8888284082189162,0.20371181872644012,0.4104699205230436
1076,1.2487772484468982,0.49265766021900137,-0.8339054565613113
1077,0.26237988874495866,0.5810653814885107,0.3439180046285914
1078,1.2703810238645286,-0.27304382277961553,0.9232232518604929
1079,1.8354005835761433,-0.4006818699640708,0.3762444737703593
1080,1.929192136461153,0.36354645263837077,0.06660293021192903
1081,0.143642998431317,-0.11698769619199018,0.5029578161277396
1082,0.8183720517615927,0.6129303922973911,0.7689782978841945
1083,1.8589284418360683,-0.508749542432711,0.058445144191549205
1084,1.2320440474988255,-0.43220610769356577,0.8714088824958928
1085,0.5734429867997526,0.7045400651737626,0.567161715081893
1086,1.5526726990311799,-0.11802275815737535,0.824999100788914
1087,1.7876869285328363,-0.6111284945615366,-0.07791832745546358
1088,0.29914189457286633,0.3265859088410219,-0.6341447470440581
1089,0.28384866310439794,0.6978041065189438,-0.014024677819487234
1090,0.3318153723559716,0.0991168610594987,0.737363649249082
1091,1.7205627045364764,0.08568069957398598,-0.688075727337908
1092,1.947845517001793,0.1418551243067501,-0.28542249317024787
1093,1.3638807366061538,-0.8242520874777459,-0.43381943918586835
1094,0.7404552457001752,0.511202871608127,-0.8193339640067708
1095,1.4384529444406544,0.774238553014146,-0.4564139333301314
1096,0.09993173252372634,0.1143502903624961,-0.4204772585720564
1097,0.7045450735749439,0.4165883378857403,-0.8597444638895682
1098,0.8345824809736122,0.5520619364054424,-0.8172298714385248
1099,1.9414172611438785,0.20968955604240946,-0.2641284356276233
1100,0.9021798877851894,0.9680491828138286,0.2308939265112024
1101,1.405528517292156,-0.8701681559563476,-0.2799178487027134
1102,0.8437941139881144,0.41435670634654137,0.8966093023613394
1103,1.8605256870704001,0.4657323953911443,-0.2063707289691124
1104,0.7706438989639655,0.2426748182182574,-0.9426052787462438
1105,1.466846002434258,-0.7788379288377483,0.4188869663941327
1106,1.0328039390910626,0.8512112434113295,-0.5237970223953626
1107,1.9999084395774367,-0.013452457273752823,0.0014641909415527058
1108,1.3484664150115204,0.4767072367593357,-0.8070448364436127
1109,1.8912082663364318,-0.25988376098413046,0.37176371096484806
1110,0.3120822902561231,0.22921173505842082,0.6886444693252444
1111,1.297853952487237,0.20798843553109683,-0.9316779667208286
1112,1.393681937916683,-0.08143501614409415,0.9156324971863854
1113,0.5225260032862402,0.699008779530102,-0.5323582521216571
1114,0.13558855005476467,-0.3878160858955893,0.31998676335780035
1115,1.1352660742862501,-0.058395705655619606,0.9890869682227993
1116,0.49074875707485477,-0.8445765509578519,-0.16538930180436037
1117,1.9880481888573018,-0.1143016511728365,0.10342102801156577
1118,0.4368632226707514,-0.23243717641571007,-0.7930005857747647
1119,0.20359238776120048,-0.5372564509612557,0.2776516181631396
1120,1.2016855684196295,0.5123636768725962,0.8347493001571459
1121,0.9299645700073278,-0.44156587812326364,-0.8944912597800901
1122,1.0450678467679948,0.9897279084618354,0.13567445006137757
1123,0.984396840346357,-0.9398762495424312,0.34115858036238306
1124,1.026402843112773,0.10954499264346051,-0.9936311108566933
1125,1.6138522167895704,-0.1574726694949836,0.7735553078511282
1126,0.5133975426767383,-0.03273421658658347,0.8730100340725907
1127,1.831226962426126,-0.3960498353106253,0.390136213246428
1128,0.8987826092771671,0.6611547023427138,0.74339054297548
1129,0.9346773160637909,0.8462463628576482,-0.5287722007760733
1130,1.7722836772908512,-0.5176985514986133,-0.36819306289819986
1131,0.6600245331751733,-0.5393840489567271,-0.7703775241323492
1132,0.1902252228479835,0.5846615679715866,0.04935241863787205
1133,0.7095061107856766,-0.9529163482850826,-0.08696972749272859
1134,1.8283010976707672,0.11016969420747073,-0.5493450009562616
1135,1.0308307907726997,0.5403929287027476,0.8408477537273898
1136,1.2123542311832045,0.8321433812009109,0.5122919808293953
1137,1.58790509146365,-0.4454781667452001,0.6752161182795128
1138,1.639476230220788,-0.6940057791266242,0.3307962054217926
1139,0.22769918393451016,-0.2603972150173481,0.5794348452723461
1140,0.37452135724078417,-0.21582264564570497,0.7497980081852562
1141,1.3536100032512781,-0.056847388018184494,0.9336639331558979
1142,1.7608435785606495,-0.15844410976665999,0.6292952510890856
1143,1.1907160932820773,-0.625298454026738,-0.7567226804814254
1144,0.9424253215975233,0.543398605166218,0.8374981267502992
1145,0.7210879323841977,0.02665296590299515,0.9599467057846763
1146,0.24458681626509327,-0.2353270253806134,-0.6115325935426537
1147,0.908767541949737,-0.8004583782337941,-0.5924044423478195
1148,1.41075500573795,-0.6508411528527617,0.6385030297614138
1149,1.1557620953485062,0.9677442326209745,-0.19801330733434033
1150,0.5979830423206178,-0.043224809450975,0.9146113828212181
1151,0.23709243109293388,-0.2040506085382029,0.613461808476697
1152,1.873645022049121,-0.46324102022299957,0.14883592520472172
1153,0.8945931727145551,0.6630069177551703,-0.741155333091792
1154,1.0044027972666876,0.9510861591822733,-0.30889437221830335
1155,0.5253728053306943,-0.5116881241623168,0.7161733656535924
1156,1.3009311253267999,-0.7796288972522291,0.5491987257621954
1157,1.0699401609303245,-0.5923478106568892,-0.8026409191531604
1158,1.9769205644523562,0.10454696310507765,-0.1862690077699319
1159,0.7982231386544008,0.9656862610019886,-0.16351190640903768
1160,0.5116061156610017,0.062168546595789693,-0.8704059314793484
1161,0.48708003369138075,-0.5145352839300205,0.6871437620709498
1162,0.057009159903013806,0.32740434547909764,-0.05978854450966592
1163,1.5328294516073626,0.8445450373205754,-0.05325838372487
1164,0.1401434873279599,0.44022433316050635,-0.25855234307363245
1165,1.7762608538193394,-0.45071376190276224,-0.4407677298295893
1166,0.3377931901949549,-0.2640337577656193,-0.7012619452159023
1167,0.9673483512431198,0.2947434469996149,0.9550184135838651
1168,0.4651600243109564,0.8239064360954684,0.1874150073110667
1169,1.6456168818698607,0.2469095067231456,0.7226441291080773
1170,1.7235238129351709,0.6213560240446537,0.30071578525107656
1171,0.6736734838140366,0.5939819708094431,-0.7353206261130325
1172,0.6104639538039145,0.914025743411964,0.11321929647426625
1173,1.832527604175917,0.41964867807955847,0.36165283805216714
1174,0.1505969592165659,0.021671972167030613,-0.5272995353025138
1175,1.089303516536729,-0.8260122589304729,-0.556532685500817
1176,0.7844378164933152,0.4829230301933431,0.8487156720308102
1177,1.8714673754195443,0.08273951686240383,-0.4834240229123367
1178,0.6192493169086786,0.8200847793349112,0.4271883332076168
1179,1.6314551146393188,0.6919905868540197,-0.34987635801990685
1180,1.366392162748379,-0.8196365231289571,0.4404006732847258
1181,1.8046020994394825,0.49867105525572664,0.32240136511453754
1182,0.1116260223037191,-0.09849511388567211,0.44843102958285164
1183,1.9952463715288675,0.09648304589596929,0.013254501622468154
1184,0.8202975315014445,-0.9672928941532206,0.1790292706129695
1185,0.9425167429636867,-0.976278750077139,-0.20874740072229891
1186,0.4834904362262342,0.706280564018855,0.4841339023652881
1187,1.616182633391647,-0.7711795680481195,0.16000323787864634
1188,0.8130243881004249,-0.20139800052402096,-0.9614982922188193
1189,0.5097568212792329,0.7125025504935382,0.501997750251892
1190,1.4513195931245835,0.892302921454063,-0.010301515733345989
1191,1.7308284000790852,-0.19351552588784923,0.6545544980199844
1192,0.7428449185628538,0.769283969028949,-0.5848704464119568
1193,1.2969870694739196,-0.8092086085867577,0.5069320549682935
1194,0.9296228201495877,-0.40639698190037526,-0.9109821873442799
1195,1.7197620936678062,0.2780464010649955,0.6361074809918053
1196,0.133237006913687,0.4935985231727516,-0.07129103546544222
1197,0.9912205233564846,0.14103586408013755,0.9899655579024126
1198,1.5749553043902083,-0.3540825747242835,-0.7375987582894817
1199,1.0559445579312943,0.940841092737282,0.33419791240339775
1200,1.4279364307524234,-0.45950785023250057,-0.7782820483665176
1201,1.597501798636114,-0.798039739084797,0.07825711129397678
1202,0.7507334496134555,0.048923895345574064,0.9671983453886838
1203,1.2904628282293489,0.6170819853080266,0.7313283591009664
1204,1.6092133106694142,0.20875823071081226,0.7650353869029217
1205,1.027221194818273,0.7762435160493854,-0.6298452272931451
1206,0.5377478655163976,-0.6876601778592651,0.5598628795981362
1207,0.2614563824790439,0.6640212896123039,0.11674353070158747
1208,0.9923929523777009,-0.6135306177793903,-0.7896342912220262
1209,0.13827461043283384,0.20330012109386045,0.46486386581292505
1210,1.0833285092669809,-0.5755319270028798,0.8135228088650586
1211,1.3134547291346252,-0.5375728577660062,0.7827908758898687
1212,1.8948859097176496,0.27233537546866843,-0.3535712825685285
1213,0.16605658914462307,-0.23614487272442614,-0.4987724797709515
1214,0.4745034096620726,0.42344921021640175,-0.7379323139084762
1215,1.7843951714751656,-0.5821048699641674,-0.2141918190091434
1216,0.7457877405145792,-0.7770258786632819,-0.5758532026609487
1217,0.8342011304834447,-0.97712847160561,0.13315661772783646
1218,0.748672898418731,0.9421360539522559,0.22184306131594558
1219,1.5108913386871086,-0.31573287110331755,-0.7995641276091304
1220,0.5282527249220061,-0.8649313426311142,-0.17131339991613545
1221,0.39411430691456384,0.6749733757474455,0.4210860588365261
1222,0.8924138998184956,-0.421173668534415,0.900576466481885
1223,1.2605786967630048,0.09817479640760288,-0.9604480476025861
1224,0.595965762672884,0.580579344898594,-0.706883271371317
1225,0.9369360603333627,0.35613606842810464,-0.9323036202215966
1226,0.2889388938424655,-0.5668838722395926,-0.4159744928534304
1227,1.983070258518834,-0.17578303154031946,0.05170292678570368
1228,1.3061466830051711,-0.9248699400592562,0.22558768242020522
1229,0.5454431528076005,-0.8794610509628904,-0.1411606620477313
1230,1.820483652510176,-0.5394039163705433,0.18934093843561944
1231,1.878727386996517,-0.03925005904138443,0.4757074859696043
1232,0.6176793915696979,-0.7165935503298614,-0.5833734961370185
1233,1.0118407276945223,-0.5395249300219417,0.8418863623152968
1234,1.2711976495469361,-0.9620755202617254,0.029368830302683
1235,1.6060049577852133,-0.6560604444204716,-0.4498251709348365
1236,1.2434001622974944,0.9620220310120425,-0.12357173156113889
1237,0.9410177878265447,-0.9542599255528148,0.2931025300659513
1238,1.5306159921829932,-0.8392261711811624,-0.11893738875670672
1239,1.701903826223428,0.5219443262809663,0.48467013421090827
1240,1.2337979552321725,0.3280905269771271,-0.9152568613439214
1241,0.8250643909276394,0.5690937930188605,0.8034486837539088
1242,1.0614498402176182,0.6741531025303019,-0.7360309174796922
1243,1.4545681761422622,-0.6290409388847101,0.6306149938320049
1244,0.8839383884510501,0.906520764858741,-0.40589383489353953
1245,1.7121452887052362,0.4138785816792864,-0.5670569701556256
1246,1.2632396249843598,-0.9441460106949944,-0.19822515059099177
1247,0.8985375736674515,-0.22160755066907653,-0.9698430128269033
1248,1.7977633455945932,-0.15669436738882386,0.5822546862450638
1249,1.0002948210932239,0.19786800236061422,0.98022862982181
1250,0.7503313008365131,-0.08343000004458104,0.9647305197569804
1251,1.457893845226112,0.226025438910346,0.8597940029271144
1252,1.1220954561406806,0.8563185790624301,-0.5018079221597638
1253,1.0163167632608436,0.4331988192284441,0.9011506789964547
1254,1.4107099773986382,-0.9078827152088946,0.08406122703205769
1255,0.32752740708297234,-0.5743172734567304,-0.4668407449919905
1256,1.8612682011364794,0.38466339478692557,-0.33204089871901404
1257,0.6370069960841378,0.6750918448826294,-0.6422515707112803
1258,0.3745278131139693,0.11223161288552413,-0.77213250708743
1259,1.5342212410823919,-0.8270024898344128,0.17514150674260714
1260,1.990219873095469,-0.13339788467448416,0.040860828322080114
1261,0.4183356028569021,0.7480221691663204,-0.3195768507446518
1262,0.8632641017208773,0.8672674193185759,-0.47869668633728724
1263,0.46471659181142044,0.5385916133802298,-0.6506848291719268
1264,0.13624880486544044,0.3714453690121293,-0.34053224626026724
1265,0.3400455390258599,-0.6085226761223641,-0.4406362015145926
1266,1.5211566769836846,0.7638806133553432,-0.380633848435985
1267,0.920877276238721,0.9822927127193964,0.16982526644455945
1268,1.6678342615836046,-0.31453558428889056,-0.6745848836663388
1269,1.5813451428401688,0.007736213391151469,-0.8136202897534637
1270,0.548751618637513,0.3458751110694651,0.8226453098756598
1271,1.7459257047572838,-0.5332598290727164,-0.39903483266462714
1272,0.04919252491488302,0.2989686847729698,-0.08113489290918799
1273,0.8544115960871284,-0.7083049322894361,-0.6907301495812674
1274,0.032113042646256584,0.16084531268786154,-0.1931932275491475
1275,0.9009101966916284,0.9328332462666745,-0.34641499035100354
1276,1.260686241907289,-0.6391257937373708,-0.7235750846040999
1277,0.22845268014659936,0.6098907719761056,0.18096402815317747
1278,1.691649149664625,0.28871173761850033,-0.6620173610484149
1279,1.7543400762578143,0.16957202347441921,0.6342053123446273
1280,0.0377999505222304,0.16767086538622758,0.21461021803635286
1281,1.385820481410839,0.39722182946755785,-0.8326808358058656
1282,1.3659872465760028,-0.6801221854242795,-0.6352063823966335
1283,1.039467489441086,0.7822371411441857,0.6217293400602781
1284,0.5147219213042298,-0.6670103478886664,0.5653338678575537
1285,0.4978802702621421,-0.7365365497741185,-0.4531993908367682
1286,0.1687562166560419,-0.4713283856260151,0.29475977601293774
1287,0.3914100048675133,-0.5763251285543244,-0.54540587090852
1288,1.514567748457166,0.5669023811603864,0.6433053104727232
1289,0.8089266458004245,0.6212758164375953,-0.7599390325708523
1290,0.21770867950406414,0.622854822500582,0.008494702142703665
1291,1.180026302049046,0.38426383964564664,-0.9055008736115777
1292,0.11845097162892415,-0.30657085875830004,-0.3590064332824838
1293,0.3456183942797413,-0.6905669118436899,0.3080617703669919
1294,0.9659546126700413,-0.9697370740519524,-0.24176624828687596
1295,0.546485841575195,-0.8835801463825984,-0.1166663320189115
1296,1.275073578333894,0.9196315475486264,0.28037892798123304
1297,1.8175368127093812,-0.07372557837406596,0.571137548195175
1298,0.5326307545417088,-0.08044334096713489,0.8803947167570877
1299,1.733693655470577,-0.08284456519415517,0.6744111490330015
1300,0.42005617270905815,-0.7304660985525838,-0.36067220027679003
1301,1.4258164291782385,-0.8483104014329926,-0.31472183188093134
1302,1.7869591679581927,0.4391454472673466,-0.4334126718393355
1303,1.9979134908694296,0.006652825305977088,0.0642215279811749
1304,1.5187490192013922,0.7382076949224748,0.43121787327850863
1305,1.6701299623964871,0.6188119772717243,-0.40987506667708146
1306,1.2182580515748227,-0.028968388003915418,-0.9754610476175953
1307,1.9238001477220208,-0.2737342297514044,0.26769919411753507
1308,1.4380651906447555,-0.8826829770567749,-0.17020473189533622
1309,1.760184123282634,0.6349215331603202,0.13782142590454222
1310,0.278111989893846,-0.5176092809384135,-0.45930200647438507
1311,1.4737644634843017,0.3500399942280801,-0.8080960559118189
1312,1.0351292241159693,-0.29810551390949364,0.9538862826300454
1313,0.9016154105543246,0.9924575609679183,0.07313318150618646
1314,1.4058303767847846,-0.8396937438572679,-0.36085471010599907
1315,0.7322091617110189,-0.9125129236690647,-0.3092058069723471
1316,1.4933170869568868,-0.5979036835905581,-0.6317827449885071
1317,0.5856734243866017,-0.4034512639574103,-0.8158189543959143
1318,0.9178858395188292,-0.7328598645935575,0.67540630994712
1319,1.7209838320483128,-0.5827026389175246,-0.37501993083499324
1320,0.5833687779403065,0.5073628397978321,-0.7543217971113692
1321,1.8803652776552777,0.2016308656808712,0.4293040553078065
1322,0.017201210645246823,-0.10848141993978608,0.14946009892502904
1323,0.08677315805977948,-0.1811324398623035,0.3649764025103818
1324,0.23001755192372642,0.2898689440751661,-0.5684215204539824
1325,1.3215513635441751,0.045883159117893466,0.9457798138637998
1326,0.016997265341650802,0.09882600454468987,0.1547224756780354
1327,0.9147920084861942,0.9896458597127735,-0.11550182048586252
1328,1.5618990533191508,0.8223962700192501,-0.08907204352358153
1329,1.1334499483555276,-0.27538769182035056,-0.9520255933942987
1330,1.1017559320262715,0.7727644139938612,0.6264829532893845
1331,0.37044593267843595,-0.04125060797341835,0.7758608532853677
1332,1.954172616232933,0.16784234816595292,0.2477570676960394
1333,0.3275514268889974,-0.41172084919832425,0.615060044919508
1334,1.6590638866886525,0.49816511661576723,0.563441487512276
1335,0.1648965098001809,-0.04193566696595391,0.5484920787871063
1336,1.5286504441669795,-0.8216550833729364,-0.21310005126575704
1337,0.14286698111539442,-0.16540906721847085,0.4878143380628308
1338,0.9925135750044483,-0.9997813577332745,0.019524092035139017
1339,0.2578438964226186,-0.20077214799780066,-0.6394488740401286
1340,1.4471730914455603,0.8845655370386355,0.13258973176898364
1341,1.2702233348613352,-0.642368734318478,0.7171762394742978
1342,0.495756178893342,0.15508453173506848,0.8495216047236651
1343,0.3325106238602602,0.7413259158415411,-0.0699558377998654
1344,0.5032345325081939,0.8127931855226906,0.30428819871221524
1345,1.80940667749032,-0.5867921906896788,-0.023146390208598818
1346,0.7540294327559631,0.6785093229058973,0.6921875315110981
1347,1.2302922336207258,0.1690583164059886,0.9583239393795554
1348,1.0104328338188031,-0.07985970557615527,-0.9967515153757225
1349,0.25926503251006006,0.5591868453228539,-0.3723194595445587
1350,0.520183333991997,-0.6747410999751798,0.5608033657399435
1351,0.4175430395762938,-0.8008851614617541,0.13902103223741766
1352,0.08737759191185468,-0.3429706862026232,0.22246673607777084
1353,1.3069886813907479,0.4837122015100974,-0.8196221419704476
1354,1.4747974422229353,0.7434340767329469,0.47103414144920447
1355,1.3986893087571772,0.5320099007028362,0.747002209258368
1356,0.1827030649159922,-0.2915020275736395,0.497043547209643
1357,1.5810211063114563,-0.6682744588402738,0.4645683175619604
1358,0.850933021952959,0.8164343133131062,0.5578656183176013
1359,1.1839497479551766,-0.557042996990785,-0.8098552893762881
1360,0.7389933799674158,0.6226040063765345,0.7377260979137544
1361,0.3432095447974468,0.6563944965864215,-0.3711772660143414
1362,0.7270825021553708,0.706217458083968,-0.6532786092224707
1363,1.067637574270552,0.9968646603216118,0.04106102225558318
1364,1.4987141453399926,-0.5229400869052736,0.6912437100945698
1365,0.558417785020207,0.21407923247831587,0.8713066220539327
1366,1.589318856159772,-0.7922035228373095,-0.15848300911673344
1367,1.6114235570446267,-0.7500867677524917,0.2520537139847693
1368,0.8675695616736643,-0.043793949920605556,0.990224352838813
1369,0.5223611544277165,0.8554252580383014,0.20027171819925504
1370,0.2456169865251252,0.22142489885544994,-0.6179622020378112
1371,0.13183915684780034,-0.44712841281563376,-0.21534375512244208
1372,0.5536601145132787,-0.46892002213431533,-0.7621644963295352
1373,0.031929897743078195,0.20590130428266853,-0.14298576856096254
1374,0.09013408461462458,0.31771280380905437,-0.2668381350476766
1375,0.5690822820368759,-0.5285583583699878,0.7313931789008407
1376,0.8553123917735317,-0.8144679582008965,0.5618784931724713
1377,0.45660466632599883,-0.7169864860907504,-0.43663702328657283
1378,0.7473751876730947,0.44341007119799525,0.8599815189624628
1379,0.23308427344256044,-0.3891080238743723,-0.5103285354704905
1380,1.6991288049913256,-0.058535457762345054,-0.7125956175952486
1381,1.509421647819582,-0.6942869005607761,-0.5083849766097467
1382,1.7580353237863808,0.5766073216197294,-0.3048055848349873
1383,1.4055307268933466,0.8228181784515868,-0.39813951669605324
1384,1.9311052219230467,0.3647401117915072,0.00277786931878757
1385,1.0884800359061413,0.23715027938803868,-0.9674352837436845
1386,1.4202526207663748,-0.07487886385430492,0.9043123854547619
1387,0.3221248941718975,-0.3429067151764587,0.6503078698473748
1388,0.711766785035383,-0.4922047264281191,-0.8213745315463473
1389,1.0454439260186739,0.9978797219605244,-0.04659302617340633
1390,1.0676020443739427,0.9874182340256159,-0.14295172160627403
1391,0.10397195496579714,0.43146777498387806,0.1047344339873261
1392,0.8626411033943995,0.6271453060204677,-0.7666950493252098
1393,0.0015753991742435414,0.020049685247122303,-0.05240540608964099
1394,1.0368539305588245,-0.7391573732735425,0.6725237284570129
1395,0.29966787286655494,-0.6566668148611977,0.2798635488319148
1396,1.2250858096131378,-0.6922475871332148,-0.6856600151817519
1397,0.47270583706830327,-0.759656336088425,-0.38063514916369867
1398,0.6627978624822224,-0.3957659762085627,-0.8542037289365605
1399,1.7823231882464845,-0.5878819466417978,0.20582819521267248
1400,0.2229940013419318,-0.26553757513124965,-0.5707464185107026
1401,1.8576340000050697,0.3257372889185125,0.39794364003376403
1402,1.0177219744524293,-0.7954653195529113,-0.6057399252237649
1403,1.3729523906490688,-0.880896797993235,0.29142296682727387
1404,0.045491435036586925,0.186082053097416,0.2329954268360991
1405,1.1774945325250807,0.9793976617061262,0.09631153185509808
1406,0.7916808775082289,0.10422899957923148,0.9724913669801758
1407,1.8711827250819555,0.49066437746327984,0.01700377038629405
1408,0.8000827432211413,0.3237515310622279,0.9247799936076035
1409,0.6075126035258502,0.9164488547024894,0.07794318651068254
1410,0.6305071787855347,0.40577640130399617,0.8359548834810127
1411,1.5510232297885613,0.833868966122947,0.03218613941481102
1412,1.4543440845464701,-0.036321443000361615,-0.8900855046657042
1413,0.003141240308760729,-0.079178885351832,-0.0018213569900931799
1414,0.9535751361340428,0.3741019060913904,-0.9262248624787698
1415,0.5281191760752815,0.7582529772260486,0.44986765891755587
1416,0.14395292164352358,0.4887551961720755,0.16823126300463986
1417,1.5625045270059,0.011049349767248947,0.8267203692710067
1418,0.180765475896437,-0.5301597053845604,0.21859890508272214
1419,1.8188054844573847,-0.5716291540890287,0.052893183095453426
1420,0.5363076055530227,-0.6437414343565734,-0.608758021733242
1421,0.1881615102036227,-0.08639059877434097,0.5774555661940999
1422,0.9499584383814559,-0.7838292224772192,0.6189568580293262
1423,1.1245764462072656,0.8646613526008315,0.48666359466151626
1424,1.208884356787347,-0.7677785566391245,-0.6057090171482334
1425,0.5177525519594024,0.8285751735579159,-0.284430273743497
1426,1.0203195698880307,-0.9780218220220657,0.2075100737993322
1427,0.4335612967149862,-0.48699047526268263,-0.6648213838499922
1428,1.1345477418293788,0.78969804166649,-0.5985598617989059
1429,1.4620346092835539,0.827863907674484,0.31806504082361403
1430,0.6636890549007644,0.825518925904087,-0.4532256073752025
1431,1.3892963306130328,-0.02916921170052896,0.9206505982510401
1432,0.8037723131406731,0.7650212591038382,0.6133817473882116
1433,0.5681414413471153,0.8834787376748549,0.1815585453640175
1434,1.080043034878273,0.9079519304789565,-0.4113592159013961
1435,0.46819478380217316,0.8417401183372734,0.09304184653335104
1436,1.7676763613415671,0.4078488110704532,-0.49429985994919085
1437,0.07707180292941773,0.27730922278881676,-0.267026474358455
1438,0.1425098952659163,0.3818790272313671,0.3447885277151126
1439,1.3986546180052972,-0.834049749016593,0.38136008143014716
1440,1.0149300357011888,0.1958332806891928,-0.9805235439337849
1441,1.5927276571075044,-0.6647259070499383,0.45476740538047067
1442,0.10759099791621374,-0.4511537639789522,-0.008151947463299584
1443,0.5391715179627814,0.3201582406389353,0.8277293102785803
1444,1.2173222850839385,-0.680081336530805,-0.7001859753725213
1445,0.49636308216338865,-0.7505335152753982,0.4278426082572798
1446,0.2929122788116083,0.19821158570893296,0.6787776674547843
1447,1.298442369041989,0.9086232147868846,0.2921232717722986
1448,1.0016377350350463,-0.4642508507722801,0.8857022442001425
1449,0.03708855032936187,-0.07259796639899249,0.25986741882721764
1450,1.0732203097334407,0.7831645084575968,-0.6174885739306515
1451,1.6484391632265476,-0.6975465516404962,-0.30488597850427235
1452,0.77217062728101,0.15796485708995953,0.9608022069349238
1453,1.6997854002184267,-0.27675184539175457,0.6585657216355821
1454,0.038250168026154885,0.2174807823810337,-0.16655140345615232
1455,0.6383897780388761,-0.5422295172421525,-0.7584360210357689
1456,0.16990990031690334,0.18122853851345386,-0.527358173575023
1457,1.6866203744602513,0.18644734458962497,0.702701820882472
1458,1.7067569035695827,0.7072403632595914,-0.017485646490095756
1459,0.3254329964832503,-0.6941381581277576,-0.25125997531926514
1460,1.7148131147709047,0.22640324005654422,-0.6616523134119732
1461,0.12441355697170953,-0.47928533416172353,-0.06028224649555775
1462,0.40468509061208957,-0.41603461691911703,-0.6873975241339088
1463,0.5878349212010647,0.896946004386894,-0.1600244138656776
1464,1.0646418175894135,0.05496470751384464,-0.996393655312324
1465,0.6069392374206546,0.7295234469884161,-0.5597309864700035
1466,1.023602915322729,0.9971870452468355,0.07113999704915305
1467,1.226633624315606,-0.8253931323091052,0.5170719267824708
1468,1.0129399957487846,0.5884093974234436,-0.8084596078554582
1469,0.5422472381499288,0.8889665832269008,-0.014171200532126654
1470,1.615268472951331,-0.3620586667928218,0.7002558303879675
1471,1.7964294026397,0.27716490124146226,0.5374754172339242
1472,0.8677385125536334,0.33108513781653937,-0.9342855722184078
1473,0.24549253413601946,-0.29806015736672964,0.5847038793663292
1474,1.2898093142345073,0.9563590839206085,-0.037254046564888094
1475,1.8845598539122097,-0.46605137092923005,-0.018707872722351533
1476,1.474815717091508,-0.4203806944665891,0.7731947403614857
1477,0.3530085440878199,0.6904812184970669,-0.32347757708911345
1478,1.1377827940822134,-0.8121297704109453,-0.5669754295092192
1479,1.0831447712253062,0.8785863724357321,0.47029026482387704
1480,1.966114547309195,0.17136358073256214,-0.1930212544671279
1481,0.9363881033677464,0.6833268519915432,-0.7273361945855403
1482,0.325808180471042,0.703332235355112,-0.2253644985143277
1483,1.1578398340312508,0.0842416391192097,-0.9838647940807191
1484,1.5367162124333205,-0.7748186444292761,-0.3340535519284443
1485,0.647000953968029,0.6117973809905158,-0.7078810903772356
1486,0.6227682503366829,-0.6806523959850194,-0.6280195242871075
1487,0.9630295109081466,-0.9869477295219845,0.15673979114350325
1488,1.1141920610768348,-0.9303489519828372,0.3484408138141411
1489,1.4927169843360897,0.8696679555884309,-0.030126738445913948
1490,0.9068787072080056,0.45846171198746466,-0.8838219749871976
1491,1.1112934672368442,0.5370929887349005,0.8361488417753226
1492,0.3934973128565047,-0.5044067624806745,-0.61459605307184
1493,1.1653198124502562,0.9720864812739503,0.166484931858238
1494,1.7006063129372482,0.7127715250205457,-0.033279834620386445
1495,1.4065172761674116,-0.17632159972005687,0.8964677337470595
1496,0.25122218526872686,0.6138993207046067,-0.24991880322353055
1497,0.7224564602274335,-0.879461339451342,-0.38667471593183494
1498,0.8180933240883934,0.8809526073405686,0.4368437533931825
1499,1.286611748422473,-0.2592746561563331,-0.9222962421810187
1500,1.345114743970007,-0.6267321516655973,-0.6986434166032965
1501,1.9746544190433788,0.041935949861721944,-0.2197501753091647
1502,0.6615784005797596,0.2850542628143449,-0.8967802898688265
1503,0.375289264499175,-0.7663811920195837,0.1496541528613904
1504,1.3369675772244518,-0.9255003318741514,-0.1729219118571113
1505,0.39250986603924276,-0.027079453952709404,0.7938655051795387
1506,0.29885635895306484,0.05754834604107659,-0.7106938739621885
1507,0.000597711097493514,-0.03456942960347415,-0.00013954684277829411
1508,0.00976296294645218,0.11604949370469717,0.07722127594318857
1509,0.7088713535791904,0.14808309288530574,-0.9451536958795164
1510,1.7928401070669433,0.4404068007578697,0.4212438895370425
1511,1.509816642414925,-0.6894299081862766,-0.5145613596210219
1512,1.3201836596309353,-0.06740462182128903,-0.9449545179861676
1513,0.8936344527441429,-0.9045078291137042,0.4129793668320199
1514,1.5470746823158756,-0.8101696631660313,-0.21055737663264876
1515,0.9777599766550711,-0.8776436239562965,0.47879750489165657
1516,0.050627736073184604,-0.2586563927695926,0.17829519052934428
1517,1.8276586331834999,-0.07528226039476439,-0.5561598405015193
1518,0.13832592910126906,-0.5024012890317839,0.07148944201776014
1519,0.5600147774092132,-0.44940380441704453,-0.7774633267731814
1520,1.4914595195505864,-0.6607878978133023,0.5672978888966391
1521,0.7589143431840948,0.9658969348443543,-0.09445007853847885
1522,1.6160215038256411,0.4932255957847154,-0.61420356437195
1523,1.3883520849794895,0.07076562122139758,0.9187899025050468
1524,0.5739140993741596,0.5828806595922272,0.6918821734668387
1525,0.38522382007618217,0.1574654450418939,0.7728226719086572
1526,0.5119900762617418,-0.8472485981601464,-0.20980020793279988
1527,0.10324154731330148,0.06002359350770248,-0.43843066242837153
1528,0.3532401668140541,0.01790840281759938,-0.7624834472208625
1529,0.8697086256424633,-0.08248680403095526,0.9880385037683415
1530,0.8227209072109949,0.39581772150815236,-0.9010551895416851
1531,1.6764115745752033,0.6477613582825916,0.3505318879882198
1532,1.7783579468280069,0.6271752356479361,0.0284627897375677
1533,0.9123971054737934,-0.9358120139835864,-0.34144048874527794
1534,0.8261802271685486,0.8249272165681151,0.5378492111530933
1535,1.1926442586646302,0.2220945700567288,-0.9558044734959509
1536,0.9747286318372581,-0.9969686504793561,0.07358578607689562
1537,1.7557686703860211,-0.6018935862670973,0.2579492734501846
1538,1.6142371398919422,-0.749310205202204,-0.24748121617043492
1539,0.968404378913122,0.7920488392436733,0.6096395270820981
1540,0.4800885576659488,-0.7709960065072293,-0.3677733678232162
1541,0.5577001250582314,-0.15113490494925927,-0.8840413232041101
1542,1.5598500112144191,0.823479643760664,-0.09191975443300901
1543,0.1283812545724139,-0.31097447630775865,-0.3789137602467826
1544,0.3886315208129294,0.7548496790778834,0.23755114113071513
1545,1.326867104118604,-0.05701825712909845,0.9433487237491116
1546,0.1259710341313245,0.4740194760811382,-0.10667194156992105
1547,0.08301162921589622,0.017508284758405296,0.39852953191894547
1548,0.8175702108868421,0.08761527965116184,-0.979307375044106
1549,0.31500480610024995,-0.39124967366683827,-0.6145773158763967
1550,1.9515639561390032,0.21884006193457217,0.21595153314936558
1551,0.6787540084721813,-0.7946733655235582,0.5150682042747057
1552,0.2774209970966921,0.6735247855187345,-0.1557046815455588
1553,0.3658612978163789,-0.7401285787314168,-0.2237806813330533
1554,0.11796828810928583,-0.46052927466565236,-0.09966366637378088
1555,0.6393623348383435,0.9292359546686301,0.08038043927367193
1556,1.0565483413849321,0.10187467031908673,-0.9931887215600016
1557,1.5427977254383949,0.8356590614847232,-0.08393189034792826
1558,0.03222585952193957,0.03637814447987354,-0.24917833699210876
1559,1.7360405654117477,-0.10750053089800228,-0.6683471567419155
1560,1.1685528936302156,-0.5377240557878269,-0.8261009392779863
1561,0.15263580826171852,0.2111538407070866,0.4872247757599928
1562,1.5517811859011692,-0.7845138740820079,0.28297615492888933
1563,0.01767192705599907,0.1618148269796317,-0.09406125065975453
1564,0.3173565940612111,-0.6416997883846611,-0.3495988585727522
1565,0.8971788379100198,-0.8472907844304904,0.5210816972852051
1566,0.8138292447721722,0.9801364272367458,-0.06835959260767592
1567,1.4108018901577508,0.8889041191764906,-0.20270982697907555
1568,1.1683638896334059,-0.24927611080377213,0.9536849696047723
1569,0.42780510212993317,0.8180038476004463,0.05884474625936994
1570,0.5796035721326582,-0.11118647546322498,0.9005023104414804
1571,0.6298611845311546,-0.08113875761601642,0.9254262581620696
1572,0.11914146388639235,-0.27134232036872175,0.38789377996135765
1573,0.7688041237129655,-0.4568822049192904,-0.8589569940433326
1574,1.8029053917850653,0.29862213531649395,0.5159144814225398
1575,0.3755891112581069,-0.7787686422382714,0.06025316495354083
1576,0.2790689467004772,-0.351410170183677,-0.5973016898351452
1577,1.476519290066562,-0.367222159178007,0.7987973785654923
1578,1.8996104811605,-0.23341147825642497,0.3690800238489264
1579,0.06574034579754384,0.30534069008219433,-0.18419001468493298
1580,0.23185292679173597,0.5711019846926584,0.28946950962352586
1581,1.5604260371218825,0.8281260571925095,-0.011396943215218353
1582,0.5455432656289736,-0.8318665435124746,-0.3185390562700759
1583,0.577342389786619,-0.014813215372027401,0.9061683691119745
1584,1.7038334122369916,0.12088077493155293,-0.7000045471786457
1585,1.835961796359669,-0.5144572686075667,0.19105390287548937
1586,0.7091986863584205,-0.9561750693093118,0.03411499400064872
1587,1.2911038520885207,-0.9334081258040243,-0.2097804041902948
1588,1.0525684636684782,0.714424822279555,0.6977347131527585
1589,0.4569307540074643,-0.7034665131745094,-0.45848735958496906
1590,0.6606805329105805,-0.6866682850167882,0.6429222080518414
1591,1.9796532781778033,-0.16581875566864904,-0.11306456042449424
1592,0.6551710847362613,-0.6245080264658245,0.7007729618626809
1593,1.2079252786200478,0.9767928379657795,0.05140846437634334
1594,0.15882803521966693,-0.13467140330630445,-0.523730215663661
1595,0.23567415553034454,0.3364151560667884,0.5501189382709041
1596,1.8332870653730238,-0.38144202266544813,0.4001682771371382
1597,0.12130228822614497,0.37483005552217136,-0.2956226662497938
1598,1.1104455286513164,0.3124710208883487,-0.9434848415877832
1599,1.083445037490347,0.9621112503463712,-0.25957439718735037
1600,1.2589611852782974,0.9554895397733065,-0.14134653834832372
1601,0.16145370810844728,0.15445198177568473,-0.5224793791916483
1602,0.5408795285911727,-0.38834719006214863,0.7989961531222598
1603,0.7493007830497636,-0.9328682077635443,0.25866350644142155
1604,1.1507561816740104,-0.8185277104683002,-0.5543328971679341
1605,1.2851724404042524,-0.20666708795567965,-0.9359302292317534
1606,0.9241171609472794,-0.8321496915828389,0.5493347663637221
1607,1.4464008421236683,-0.5731754513695834,-0.6871653295230734
1608,0.4864038128407209,-0.7003093032708195,0.49576792583606083
1609,0.5364818058459346,-0.8314542515252689,-0.3063245196008783
1610,0.6231046515008596,0.5866263020430972,-0.7168120241952923
1611,0.899340337007396,0.22867578050985268,-0.9682845757598461
1612,0.007638048054483093,-0.03972034885392557,0.11679062555619038
1613,1.8667387239805033,0.2508037940210428,0.43111650543362307
1614,1.241604408020303,-0.9606441020361381,0.13707742063644573
1615,1.518859196777815,0.7031562606668246,0.4861649997728444
1616,1.1509342729583465,-0.00510854944759613,0.9885306004211891
1617,1.8077580850715398,-0.15859885494407627,-0.5677792521852022
1618,0.09097643948985512,0.41295628727571154,0.05606488416931604
1619,1.1772030039471586,-0.459285246462883,-0.8704344649504822
1620,0.023770671861663484,0.21616580308510408,0.01576846407054976
1621,0.3154812490863983,0.24138791901836504,0.6878705926260152
1622,0.30622448323256846,0.06180542787692434,-0.7175344043452088
1623,0.07040774244004577,-0.21173305978151874,0.3017073848617954
1624,0.8159083410449652,-0.06928309174669812,-0.9804642340754719
1625,1.2433135898291612,-0.5663999042943336,0.7873942122087363
1626,0.0634523202250703,-0.31120221242050816,0.16134319475198455
1627,1.2984829022540962,0.06087460210232709,-0.952471647809453
1628,1.1484944582754966,-0.24301326132604592,-0.9585895632027013
1629,0.026178226911821145,0.22487615931741586,0.03319438551990535
1630,1.99058787676175,0.12458831939921763,0.05668693925347546
1631,0.7782578425364379,-0.596551082432995,-0.77133470144382
1632,0.09731748291336517,-0.17348456674227913,-0.3937859551182359
1633,0.5711178975311544,0.49612219500370197,-0.7549323875729611
1634,0.9766888229876636,0.49858965050662385,-0.8665246386768135
1635,1.4588440834095597,-0.16764003015298123,0.8725588389388697
1636,1.9693494872703812,-0.01709681672712419,-0.24509033107498968
1637,1.588121389778105,0.19162798431185046,0.785742926480441
1638,1.4843500341289433,-0.8634874482575774,0.1406928254777376
1639,0.8908979998241551,0.9564327528138002,0.2708009285483453
1640,1.1473149016067952,0.40460847828499164,0.9025465633774713
1641,1.0258684108284313,-0.2449807190760281,-0.9691827859605245
1642,1.706736245103051,0.3354597114809833,0.6228889642871638
1643,1.8941642133470413,0.26747540029568234,0.3590644368440453
1644,0.0006735722751511908,0.033623462034053364,-0.014702164858850491
1645,0.09790207079853874,0.32848611625420787,0.27985031277213623
1646,0.1705502083339776,0.41872314176770625,-0.3697079572491965
1647,1.15002428244326,0.5208754619642781,0.8403460405100298
1648,0.04225909449776255,0.2859279115455604,0.03126639293151987
1649,1.5971732349999614,-0.7948234363993955,0.10788805471384426
1650,0.8316579981867969,-0.9828124726583969,-0.07576683979559351
1651,1.0301764848686528,-0.1250352058004532,0.9916932878019344
1652,0.49191372492499763,-0.8305795370740637,0.2280043194201438
1653,0.5843432261247412,0.2611601432468482,-0.8712203084816709
1654,1.586640865154814,-0.44556713844584195,-0.6762561796150887
1655,1.0326227682256235,0.9623844222948018,-0.26972574722780535
1656,0.37401826952939743,0.6056701103035182,-0.491233743346234
1657,1.0931455118279652,0.9163798621755775,-0.3893223109781613
1658,0.6556586205037032,0.4599875386003317,0.8184378282429251
1659,1.5074481123445227,-0.3254090178425102,0.7978755444207783
1660,1.018414231755925,0.8628313093374851,-0.5051564586301953
1661,0.4557361670290083,-0.5431473767459362,0.6393495188500048
1662,1.6950910966798585,-0.05691622001829095,-0.7166651318539374
1663,0.1191349806301838,-0.11901515614734995,0.4581617730210972
1664,1.950569023473141,-0.2664969236832595,0.15936725284912906
1665,1.781908660492976,0.6198157028608878,0.06668838829319576
1666,0.8312454460807477,-0.09053844601473225,0.981491054633078
1667,1.5006446968619285,-0.016679200750879662,-0.86549216736279
1668,0.7909831154016482,0.01784452723854473,-0.977749208539916
1669,0.425047411578678,-0.4352142739669549,0.6928333542801173
1670,1.3387961004230662,0.7238574857603097,0.6010387197567947
1671,0.12510009001641142,-0.10977412955409092,-0.47169883187405753
1672,1.2868116205438245,-0.9076226486998538,-0.3065293165230484
1673,1.2266571726131317,0.23163824468168065,-0.9460286727704456
1674,0.7514787125899074,-0.9367153279230171,-0.24657973180718823
1675,1.337452812225571,0.5660391764112797,0.7521470935187439
1676,1.1269568153411407,-0.058108440722426526,-0.9902047142663197
1677,0.5256117509667451,0.3965142255860538,0.7859594506633626
1678,1.8517698313934847,0.09852828649905963,0.5145681015059855
1679,0.8158644057905582,0.4860409666360004,-0.8543174244370052
1680,1.052621537884166,-0.27784546852789316,-0.9591834388526631
1681,1.2580726613926965,-0.6639190633209082,-0.7018617946581636
1682,0.013645010248769296,0.1126437344770126,-0.12006341356100879
1683,0.75306876729946,0.9610909150681914,0.12381122441191707
1684,0.055289874846688125,-0.24726767314073297,0.21536359314513176
1685,0.8839011489814479,-0.30421474974202434,0.9455022172536507
1686,0.14404521506947088,-0.347248382598571,0.38309263492947476
1687,0.778682275774228,0.9291127249563611,-0.29625666113640464
1688,1.7319583452260696,-0.10203831351141537,0.6736654684854048
1689,1.2177708611141274,0.9617102877088013,-0.16640064472430968
1690,0.4442722221189199,0.8201037456190452,0.13636892356020638
1691,1.542037023991925,-0.2609094802220204,0.7988254551228652
1692,0.2846074481021035,-0.5675191389938058,0.40759725657166146
1693,1.2014833198049057,-0.7851610501137581,0.5855993487228743
1694,1.3925542000380289,-0.8570936771035909,0.33360399982846217
1695,1.6217862742265963,-0.37165227602740536,-0.6893884354317652
1696,0.41002839012951475,0.010151249962749182,0.8073601746872467
1697,1.2710704742942327,-0.3038032228527143,-0.9133588559543306
1698,0.6800585520407436,-0.3745335972972199,-0.8702655079763522
1699,1.1833670319297003,0.8534276501827254,-0.4878911533373853
1700,0.3840486182963929,0.7842105610229874,-0.07495125987886239
1701,0.3720480967379456,-0.5871800597284833,0.5107797809690768
1702,1.3571023977197307,0.3400569436152473,-0.869965029551117
1703,1.8552422569546518,-0.40360106238637555,-0.32506440032661477
1704,0.878661540058213,0.6788164954458954,-0.7242134655262271
1705,0.3386277188797826,0.572483953180491,-0.48461203979748313
1706,1.280443544478079,-0.9439823981478452,-0.17392139128817594
1707,1.3023752361014513,-0.18916704196833356,-0.9342296542208144
1708,1.388239799948602,0.33800797986269826,0.8573333443212197
1709,1.3870844744646167,-0.7825717044723712,-0.4875932085126484
1710,0.9275078437776625,-0.45766606028653534,-0.8861640167305587
1711,0.9438747214746364,0.5809997057698219,-0.8119663139600256
1712,1.783048618199175,-0.47476068568748414,-0.40179242509274976
1713,0.926734626135503,0.3196281554139301,-0.9447063179947428
1714,0.7639472473318167,0.5508885514824422,-0.8005004071225387
1715,1.1879341116353146,0.29640417326643465,-0.9363895213820402
1716,0.5280831689664156,-0.23547681246006344,0.8496147217303074
1717,1.353342885750496,-0.9183252415404246,-0.17840279100740702
1718,0.20098831649394677,0.5802113950885893,0.15790841215772985
1719,0.9825111843221452,-0.8892263456034215,0.4571330742912508
1720,1.3278974922894218,-0.5102536932661993,0.7950625151889077
1721,0.1421995109013232,0.1832222692122087,0.48021653549914367
1722,0.12518990184605072,0.18295494778006308,0.44859199641842945
1723,0.5420991536921229,-0.8800497457348295,0.12585412183393932
1724,1.0122255059343197,-0.7287795377950389,0.6846392643545207
1725,1.588216067834844,0.37439716741623547,0.7168183999951547
1726,1.8989192688666958,0.024309031954116114,0.43743938897362533
1727,0.8975209902080343,0.26925461999882866,-0.9576011707184492
1728,0.9974542333839993,-0.42250418580529603,-0.9063573975255792
1729,1.6627463778067448,0.4402632219231866,-0.6057520401334644
1730,0.8132959879506285,-0.9442608037677792,-0.2711330786763132
1731,0.2798570539668699,-0.40244870986874837,-0.5651806553693289
1732,1.4514981222524348,-0.1592515047371283,0.877945558586343
1733,0.37049348277304284,-0.18633358968532981,-0.7543217735978234
1734,1.0239542834577149,0.3003976018695733,0.9535132264919227
1735,0.46421820876525133,-0.5912907215456716,0.6027546389662074
1736,1.8660300752385703,-0.14911795686396437,0.4772376176738305
1737,0.6159902878681054,0.3461735493244372,-0.8559792139628746
1738,0.4113238718310319,-0.44565022918148645,-0.6744303443310372
1739,1.6925496095882142,0.6693875452156092,-0.2688779510659679
1740,0.35330299188203296,-0.4552366423293758,-0.6119988391916656
1741,0.09430309334685294,-0.385008289089809,0.17743091785553888
1742,1.8483556507476733,-0.48665868787034466,-0.20846105479155116
1743,0.7741959592203371,0.797836585183606,0.5589895513425442
1744,0.4461976386357722,-0.8093976745079958,0.19539280705403123
1745,1.3756274322618212,0.21519337494551047,-0.9014409817131411
1746,0.19922347274287722,-0.02315611274636593,-0.5985154532979915
1747,0.9704793968584533,0.16902490338294845,-0.9851695874449963
1748,0.035404695045508694,-0.10011358897584943,-0.2439941945254575
1749,0.5404797201695057,-0.8857879604152583,0.06496769664903486
1750,0.4896233962906018,-0.7710155176286155,-0.38085534519281444
1751,0.2955778660079864,-0.7085849971130557,0.04119173471011587
1752,1.2300662986044335,0.04281018639120778,-0.9722328868062455
1753,1.8864897148067357,0.44597424797377105,-0.12346236546454863
1754,0.14231903065171525,0.3081590319041679,-0.4116082674991755
1755,1.5161396377391068,0.13455002325762191,-0.8458700642509565
1756,1.8101749888413359,0.3092011758761733,0.4980071488369754
1757,1.7552892291685653,0.1769916598106274,0.6310405158620432
1758,0.5441650466229955,-0.7143957055519554,0.5308985507314067
1759,1.772912743682157,0.604383278258422,-0.19320130334788843
1760,1.4533389385180397,-0.7478516194477474,0.4849760428234768
1761,1.5487064451439738,0.8281754427880983,0.11422203386475192
1762,1.5206373522567942,0.13812332108268635,0.842531124415071
1763,0.5680464936343386,0.8568536915872689,0.28145678096588866
1764,1.0802395492339079,-0.4310768024070882,0.8987404548395603
1765,0.8399205728735499,-0.4936000058780085,0.8548295802135636
1766,0.7072324329245467,-0.9523144384072079,0.08593231097721238
1767,1.9805066032509102,-0.01209273245232258,-0.1961136578701211
1768,1.5453261022032119,-0.08352753353993497,-0.8340519128906709
1769,0.8761545728181648,-0.6970219308989923,-0.7062738406680437
1770,1.2581553995106338,-0.026808490845625296,-0.9657313780353649
1771,0.6167004556405833,0.8290942254460328,-0.40704327119595807
1772,1.094125567527441,0.7965084113806676,-0.5972559988292142
1773,0.5475980832285146,0.5006055899046041,0.7380559254268942
1774,1.0229635986497994,0.9952885327996048,-0.09419877713994435
1775,1.8456221195512068,-0.19969918386298835,0.49501865307297316
1776,0.11157725343192948,0.3322186430402249,0.316758262081603
1777,1.406500844689528,-0.7701096777591617,0.4916178876814598
1778,1.760918255869865,-0.1803779613331479,0.6232713686262671
1779,1.509062459072521,-0.1922208592532272,-0.8389913909158956
1780,1.1682984369450526,-0.9379584176417871,-0.3031660318979799
1781,1.5211593574799673,0.5288759067519742,0.6698381889444233
1782,0.9729629866481222,0.8637124525112455,0.5032591770509702
1783,1.1285779802645455,0.1453698214949676,0.9809869102029912
1784,0.8306774414261537,-0.8664011042687739,0.46976483231491006
1785,0.04011540278442194,-0.1890103970484608,0.20711501595941878
1786,1.793946966377733,-0.5983499764507045,0.10782170589002987
1787,1.3687256162906936,0.8288171720387497,-0.42083668474211916
1788,1.1073128719702647,0.02198532319069657,0.9939821895153325
1789,1.834458954678479,0.03620061465603124,0.5498797763651845
1790,1.0025459631407339,-0.915291083227494,0.4027849935585074
1791,0.27910937123803947,-0.608690744787335,-0.33137935749443503
1792,1.6820861996735497,0.6901749413914341,-0.24169602084069314
1793,1.7589837272574496,0.2951552340017081,-0.5803680639040938
1794,0.47211982599157976,0.6423089903541471,-0.55568127807141
1795,1.5160258731058995,0.5324216125670719,0.6710026264902194
1796,0.624827687300336,0.8164994548967172,-0.43883297043060604
1797,0.5658247518113035,0.6570185571414391,-0.616294141974484
1798,0.9653698216989048,-0.9980868756955844,-0.05121854464021165
1799,1.6856025638035197,-0.4227831121337325,-0.5926243030795788
1800,0.40086603342015925,0.7479615743759392,-0.2856430873439309
1801,1.4581695381012083,0.6587958386531424,-0.596714938081349
1802,1.3519503100339865,0.21505826474064968,-0.9109780030460239
1803,0.4349334479449083,-0.25188867111910357,-0.7856537972354124
1804,0.5212194507621248,-0.06621348082818974,0.8754341555069081
1805,0.04950242412849448,-0.005983009635753908,0.31067436627132644
1806,0.14031011436527185,-0.3617075707662256,-0.3606950703679546
1807,1.2740785290266237,-0.7950968276850727,0.5410194031009756
1808,1.7537052755487261,-0.28932829722863734,-0.5900995628135957
1809,0.8909744186009572,-0.9319862272270043,-0.34570955274590726
1810,1.289616509096259,-0.8311468377684191,-0.47467590177557334
1811,0.6426850915264395,-0.39806501580681236,0.8449084562088685
1812,0.1497879004533229,-0.40371810087930454,0.337862517611586
1813,1.2092730852447113,-0.03990464445472875,0.9770426782608329
1814,0.9028251641427809,0.1159163860413236,0.9884940276618981
1815,1.4781556158862386,-0.7212877524309925,-0.5011099531934076
1816,0.8755402080161545,-0.23572250628888006,-0.9638177525903053
1817,0.00960935473819946,0.12225437935568698,-0.06465474852065817
1818,1.0674898596903648,-0.9587272963023176,-0.2762011769776207
1819,0.5241031147761834,0.8793750869652196,-0.014886606704763324
1820,1.3505671683292677,-0.2755215329185104,-0.8950924786790655
1821,1.223281831290655,-0.9629440789175118,0.15127433587094866
1822,1.582748665340425,-0.3202801936054255,-0.7468765564857587
1823,0.05769161315068039,-0.3232807909835149,-0.08685870281385681
1824,1.5099347018559013,-0.47868252830336994,-0.714723468860668
1825,1.0034135962418596,-0.8836779602949555,-0.46808290916208906
1826,0.5125358079771809,-0.7941813584244465,-0.36284243333248795
1827,0.8511187329704484,0.8758554704354287,-0.45903329207804644
1828,1.2980048169962837,0.9162559754993829,-0.26770901443299555
1829,0.40925594949288624,0.7481406144142582,-0.3021706270541609
1830,0.27898562334502675,0.5137218143955521,0.46500340436493837
1831,0.41920381327580025,0.17434555831396553,-0.7951599938269155
1832,0.3973628998966314,-0.7920985609392914,0.09699688312985173
1833,1.7642326230669592,0.35449017265039534,0.538781231423746
1834,0.3556222618004097,0.7039889330906637,0.2986250367913736
1835,0.35453323870507303,0.7245078224615427,-0.24178725205327017
1836,1.3758553580986996,0.7707003164552886,-0.5145422936982116
1837,0.25551240672445186,0.4235803161103142,-0.5160600151752395
1838,0.7500809555966741,-0.5707103049547567,0.7821957677352754
1839,0.5922904506470439,0.724383236868099,0.5559153258463961
1840,1.3460903736609517,-0.7302669433779471,0.5890090361519533
1841,0.6192525191332976,0.37824660665300264,0.8437777316148777
1842,1.5436152645939187,0.5927837981473444,0.5942136086917668
1843,1.8752612896514789,-0.20158375602544806,0.4396381058828989
1844,0.9312810406586824,0.2806709416294702,-0.9573408625729254
1845,0.06848271411459561,-0.35938937363930995,-0.055810610208402715
1846,0.7611337903093063,-0.9680658155688177,-0.07610197497490853
1847,1.5430238210797942,-0.019686405065331203,-0.839486494945275
1848,1.8504895676713944,-0.26862700497585845,-0.4522245321517009
1849,0.9842917030538738,-0.4821303016719477,-0.8759586871632526
1850,0.337051888492758,-0.6477543753227422,0.37538522972970784
1851,0.9371186104078015,0.23560530089444107,-0.9698123906371758
1852,0.10818811188446098,0.3800403936881799,-0.24544012585787742
1853,1.8078915978761652,-0.28715296871615864,0.514640008781472
1854,1.2435282653990027,-0.9559476549894349,0.16388430331167445
1855,0.6519322882574703,0.6356044008790018,-0.6890978984335712
1856,1.375616127860706,-0.021705780004909175,0.9265211188123603
1857,0.053944729834569216,0.028297306637624677,0.3227672353713579
1858,0.41529201864401855,0.7805176584774202,0.22115325307021516
1859,0.17142510822991008,-0.4758946011583172,-0.2949372430137468
1860,0.8567579309846101,-0.8307407965635285,-0.5379139695055191
1861,0.15913073548717716,0.5286948730418153,0.11584736171775026
1862,1.8981061833300932,0.43442846059943785,-0.06839002913770212
1863,0.7287432292636522,-0.051237704392329504,0.9611422693744629
1864,0.4698167781011531,-0.2838672280469594,-0.7989525317926549
1865,0.9034845154843665,-0.06994367670596868,-0.9928709097045615
1866,0.17624963434801533,-0.5617364251157252,-0.07673020126669275
1867,0.025156725940759905,0.18479557163408017,-0.12462418595880445
1868,1.6072112224470279,-0.1722689040960271,-0.7756403522354545
1869,0.4937732448229446,0.4835571619041613,-0.7140776873100729
1870,0.7653404331452323,-0.2636948890740355,-0.9356280741618247
1871,0.9078348039598982,0.4278228383316799,-0.8991513752648743
1872,0.9482550782559724,-0.9854070863220944,0.16215837104480604
1873,1.7078176514043086,-0.5887167591483339,-0.3903930709661373
1874,1.9637999989482293,-0.12677198239128648,-0.23456007014830244
1875,0.6741152377260071,0.8896965055343552,-0.31974872909455004
1876,1.556672999005944,0.629623663900232,-0.541931004865542
1877,0.0036678659725515317,-0.06443419768857805,-0.056307307452407175
1878,1.5926436899226597,0.3679281320999615,0.7165210020678305
1879,0.569896951491063,-0.8200023272172646,0.37763414970257786
1880,0.49205135202166383,0.8607622510451532,0.032810336673996326
1881,0.19737300497306465,0.21375226098984282,-0.5568661219501164
1882,0.9693705553892722,-0.8688835062027347,-0.49406810236209414
1883,0.9067289737450293,0.8958985524512503,0.4343573406506433
1884,1.3634555401825272,-0.047611192606330455,0.9303941340363396
1885,1.1439870211896643,0.9275130632981725,-0.3449452929671131
1886,0.12015704390316895,-0.4696399036453314,-0.07290221883313015
1887,1.9552290320016454,-0.09226145409613505,-0.28111442600703807
1888,0.09120561091961799,-0.25986504988824227,0.3264397558855184
1889,0.6553456587500683,0.5803251836506768,0.7378591100463447
1890,1.297136362626607,0.8630125874836695,-0.4085575306487093
1891,1.1460435114902636,-0.988500752433716,0.039211671598777
1892,0.26594202565480773,-0.3434609323077018,-0.5858271744111545
1893,1.4514012255441595,-0.8866914917781508,-0.10007563132685388
1894,0.10440737275703116,-0.28817265686581006,0.3389253101539286
1895,0.1077540126766483,-0.39713795549183345,-0.2148919319405546
1896,1.0612692543271445,-0.22198076277338863,0.9731241541718818
1897,1.407598727707673,-0.5531753620440284,-0.7265399479715787
1898,0.9513854214135025,-0.4179985792616924,-0.9071459697777773
1899,0.3092797722230656,-0.5334514230570483,0.4881958072107849
1900,1.243191240650292,-0.626085708320389,-0.7408607874006617
1901,1.6012507370978342,0.7493762654880319,0.27736756094129295
1902,0.6254458864201564,-0.8936719218895216,0.2471026346009005
1903,1.6893712900115228,-0.723494684838734,-0.03636846873253828
1904,0.14092909115085384,-0.4609998174706555,-0.22243278054532378
1905,0.5382456720306901,0.8472258188866579,0.26266204981580965
1906,0.7901478317225079,0.945716876500006,-0.24815651708610723
1907,1.5889477013485154,0.6360029214363458,-0.4986390367798467
1908,1.5460027674780483,0.4791761573856241,0.6872198979216625
1909,0.15622845129796548,-0.2164546606753422,0.4911180646981871
1910,1.7426377452587167,-0.08083600123541912,0.6647967510610414
1911,0.09453729162289459,0.2372850596175792,0.3518992529413477
1912,0.7284663153486832,-0.9298898963337694,0.2481415700684812
1913,0.40475147174460124,0.7045882444385932,0.3863089377800139
1914,1.0305080989625748,-0.1239456748009072,0.9918199058275841
1915,0.6298266590164601,0.9202383802722897,0.12701583011151282
1916,1.192259799546063,0.9371857078410764,0.29106548833025236
1917,1.0639979947372917,0.290649752672572,-0.9546868481030722
1918,1.4300710519604922,0.40494651175199814,-0.8068811640418212
1919,0.48997800701901295,-0.8588458256847995,-0.047554330817464414
1920,1.5908853281897288,-0.781026732332353,0.2021182137076299
1921,1.9748082839864596,0.06173478301853928,-0.21433064651847483
1922,1.4637342726143214,-0.3086060798259148,-0.8304895013769574
1923,1.3613695789445464,-0.6643279816334028,0.6542785035688782
1924,0.24178255465211218,0.6127592585238363,-0.2227832952971141
1925,1.8686934524905272,-0.4951890316921828,-0.012629667131274664
1926,1.7505005996832899,-0.5873279033693287,-0.30297654001392693
1927,0.21334900821290104,0.5686546130267426,-0.2404415692091931
1928,0.8513961965578065,-0.8781064635551574,0.45480319728995827
1929,1.27212631125915,-0.9269007750127929,0.258461262090032
1930,0.2808021196951007,0.22804447342133166,-0.6563155697581212
1931,0.9923534237810792,-0.02565650880810957,-0.9996415724788098
1932,0.8731643825143913,0.9296017602935093,0.34605388799470727
1933,0.8627640366860516,0.4606522927609958,-0.8769069252476743
1934,0.5300900089474934,-0.5147006700975559,-0.7171246896531732
1935,1.1644261931647755,0.9827670329908658,0.08445700603070624
1936,1.5460363362198253,-0.0039060387379818255,0.8377523872774147
1937,1.3584817268313247,-0.14146324323386664,0.9227561987555475
1938,1.1712113260235726,-0.036665749065411084,-0.9845518293552261
1939,0.14314644388701225,-0.3688346967838664,0.3602262481064922
1940,0.1360866441242865,0.5018082224144635,0.04292110735755866
1941,0.9041017789889363,0.9953304002624739,-0.010996614035991299
1942,1.8486498364053845,-0.09368503659303606,-0.5205925173181761
1943,0.5849939253214422,0.8659871274055424,-0.27899149296670755
1944,0.7778320082868837,-0.7352836468863747,0.6403119099935856
1945,0.3304941212788399,-0.12807952383109883,-0.7316812925946695
1946,0.1461804240327842,-0.4650049432672312,-0.2340139620454363
1947,1.2394643113708956,0.05925453366471615,0.9690953223599006
1948,1.428718039226184,-0.6579654889072605,0.6190979391413652
1949,1.346829932104011,-0.5735796668156563,-0.7421019903034676
1950,1.3914477582433578,0.16567471108970155,-0.9051632685165664
1951,0.7958531356882148,-0.5538265126415642,-0.8072175987222707
1952,1.83772259959074,-0.2945796033922644,0.45983008100839695
1953,0.367992157010796,-0.5447140369010701,-0.5512283595780186
1954,1.5323778996467343,0.24929645057934652,-0.8089654205812948
1955,1.4496660068558933,-0.8475370390409744,0.28192454616782375
1956,1.8496601882705015,-0.5186333926531509,0.09537802940519624
1957,1.5520342091578252,-0.806614779942452,-0.2112600972684718
1958,1.5398276179273531,-0.5543431702588716,-0.6334743818894522
1959,1.164376886194077,0.9695281033326695,0.18164662433773984
1960,0.10704471088347534,0.20666086766710529,0.3999026599235158
1961,1.6092932615422004,0.6679887050508801,0.4272619938207891
1962,1.914782676174461,0.13284452307174743,0.38147737555578765
1963,0.566524648239882,0.8849161817542432,-0.17035982708940814
1964,1.5882268117977292,-0.5265519709956308,-0.6137851739190965
1965,1.4124064805417613,-0.892193125402448,0.18415298474846756
1966,1.5697469236119468,-0.7248584429963596,0.387257899405055
1967,0.9169800243169659,-0.43443168076186456,-0.8968705583237806
1968,1.5030984915407593,-0.5455487117988087,0.6702749516907767
1969,0.20369036447830124,0.14714122593414836,0.5867200559090298
1970,1.2562678383091384,0.9372309022664603,0.2364847371082497
1971,0.014860769161161524,-0.15791625739240647,0.06755110297720424
1972,0.32485798882083516,-0.1036109126536681,0.7303752758137603
1973,0.7834198227640565,-0.8876184958626767,-0.4064805439758794
1974,1.3740779680937618,-0.9207805018088765,-0.1105845435648032
1975,0.5254161067859622,-0.362009494124191,-0.8023211666569405
1976,0.558416200237188,0.07973663331169593,-0.8936698591175338
1977,1.8059531532989004,0.5575049881455758,-0.1990670813579187
1978,1.7723578120850498,0.24871501970225005,0.584469202854782
1979,0.7674165149035033,0.01781285382866889,-0.972413299322282
1980,1.6994306634003151,0.11924483811882304,0.7046824928131893
1981,1.836960583576929,-0.5455378416735923,-0.043421709324772594
1982,0.2615176816065343,-0.43085220081800685,-0.5186619770818869
1983,1.353852812022999,-0.40229350984985496,-0.8443625520806217
1984,0.39552336430792523,0.17974882180204885,0.7760788348893212
1985,0.09698585116331593,0.20450305364388796,0.3778147006815431
1986,0.9719018302590705,0.14603687111812866,-0.9888800357633057
1987,0.7579090726037903,-0.23156176802521444,-0.9422160741897158
1988,0.14726494232856968,-0.25692148825095895,-0.4547903586192378
1989,0.22721583728517047,-0.6346622198191159,-0.0029162632618247803
1990,0.8175093993336484,0.9616557801214679,-0.20473236487523186
1991,1.030117513629508,0.3723274066528999,-0.9276126549524336
1992,1.7302155982635457,0.6012187424702056,0.3245322846114963
1993,0.6858996115870633,-0.8351719291443372,-0.45147402446671114
1994,0.8650587695197185,-0.9849680676953053,-0.1078367745114986
1995,0.7010936937958521,-0.4372815621804054,-0.8481980048835628
1996,0.32689768206737346,-0.013936708198224417,0.739418039919451
1997,1.1062279301934375,-0.6199878909804852,-0.7773870605331608
1998,1.6770182094051043,0.5809151671127716,0.45186714059803823
1999,1.1817885851464713,-0.729634806287753,-0.6592313400953246


==> Data/wedges_spheres_noise_rerotated.csv <==
,x,y,z
0,0.3041108548641205,0.044551216065883636,0.5479556918144226
1,1.164790153503418,0.5692009925842285,-1.2550208568572998
2,0.19085970520973206,-0.6842958927154541,-0.3016195297241211
3,0.5969468355178833,-0.2424018830060959,0.6999369859695435
4,1.5120681524276733,-0.16609787940979004,0.7877748012542725
5,0.2531258463859558,-0.24230052530765533,-0.2843558192253113
6,0.6555331349372864,0.27360111474990845,0.8393332958221436
7,0.5682040452957153,-1.0904757976531982,-0.18357910215854645
8,1.4427763223648071,-0.3179733157157898,-0.7965474128723145
9,1.4387576580047607,1.0195237398147583,0.07280130684375763
10,0.6832094788551331,0.6529558897018433,-0.2714441120624542
11,2.0571982860565186,-0.30585014820098877,0.2994523048400879
12,0.07295247912406921,0.2228580117225647,0.11704503744840622
13,2.0261147022247314,0.1580742597579956,-0.07767485082149506
14,1.2479416131973267,0.7858543395996094,-0.13881543278694153
15,0.6704915165901184,-0.8184751272201538,-0.03233373165130615
16,0.944858729839325,-0.17153877019882202,-1.2755210399627686
17,1.1966608762741089,0.2646864056587219,0.706176221370697
18,0.269137978553772,0.15377488732337952,-0.6424236297607422
19,1.6604491472244263,-0.3728533983230591,-0.39723849296569824
20,2.2235898971557617,0.11328458786010742,0.33834192156791687
21,1.1160991191864014,-0.762650728225708,0.7389656901359558
22,0.778673529624939,1.0286402702331543,0.2221008539199829
23,0.3921952545642853,0.327878475189209,-0.7593732476234436
24,0.7776088714599609,-1.118324637413025,0.18979567289352417
25,0.6010017395019531,-0.5850173234939575,-0.768852710723877
26,0.32211562991142273,-0.46028953790664673,0.7931116819381714
27,1.1583949327468872,0.30242809653282166,0.9035338163375854
28,-0.03425522893667221,-0.021712830290198326,-0.07364284992218018
29,1.912021279335022,0.9511474370956421,-0.04898674041032791
30,1.0994536876678467,0.7337301969528198,0.7303556799888611
31,1.1741713285446167,0.8786094188690186,0.17489957809448242
32,1.0804674625396729,0.7693899869918823,0.32676446437835693
33,0.4373622536659241,0.06629055738449097,-0.7067097425460815
34,1.5874371528625488,-0.5432441830635071,-0.5911274552345276
35,2.075211524963379,-0.4599515199661255,-0.23056013882160187
36,1.5230789184570312,-0.32098764181137085,-0.701751708984375
37,1.1299834251403809,-0.41476768255233765,-1.1497036218643188
38,0.5090294480323792,-0.9040138721466064,0.5295391082763672
39,1.35826575756073,-0.9945940971374512,0.42632603645324707
40,1.6937447786331177,-0.44213348627090454,0.7629266977310181
41,0.7843408584594727,-1.0417381525039673,0.2884100675582886
42,0.6168313026428223,0.46412530541419983,-0.30348044633865356
43,0.05087841674685478,0.14372530579566956,-0.5851718783378601
44,1.2030510902404785,1.0118231773376465,0.6523102521896362
45,0.22952741384506226,0.3666188716888428,-0.004241451621055603
46,0.3407629728317261,-0.6995598673820496,0.2718750834465027
47,0.3336888551712036,0.7128242254257202,0.04723496735095978
48,0.5889192223548889,0.3848267197608948,-1.048988699913025
49,1.6518174409866333,-0.5353469252586365,-0.4112490713596344
50,-0.14822672307491302,-0.21675239503383636,-0.11100056767463684
51,0.3324160575866699,-0.3499225974082947,-0.5152966380119324
52,1.9548344612121582,-0.062321364879608154,0.13928692042827606
53,0.5560314655303955,-0.6938052773475647,-0.7058731317520142
54,1.8628756999969482,0.3262711763381958,0.3758724331855774
55,0.7680058479309082,-0.861073911190033,0.3833766281604767
56,0.6539645195007324,0.7906402945518494,-0.32715052366256714
57,1.6196229457855225,0.22794580459594727,-0.8150502443313599
58,0.7348034977912903,-0.5943536162376404,0.5716974139213562
59,0.8167824149131775,0.8526679277420044,-0.16604438424110413
60,0.7154151201248169,-0.8911750912666321,0.23888418078422546
61,1.0021981000900269,0.4374213218688965,-0.8785397410392761
62,1.5050089359283447,-0.8841073513031006,-0.1484893560409546
63,1.3984131813049316,-0.4011785686016083,-0.382291704416275
64,1.3834314346313477,0.6827911138534546,0.6478954553604126
65,0.5730980634689331,-0.4602510631084442,-1.0042388439178467
66,0.8233720064163208,0.8708130121231079,-0.3610043525695801
67,1.7217566967010498,-0.1269301474094391,0.7588889598846436
68,0.2602587938308716,0.5237939357757568,-0.5475323796272278
69,0.15787947177886963,0.406491756439209,-0.454233855009079
70,0.082353875041008,0.36150074005126953,-0.28653037548065186
71,0.9428673982620239,-0.2624864876270294,0.6843175888061523
72,1.4008738994598389,-0.007488265633583069,0.8556714653968811
73,-0.0952184870839119,0.027736084535717964,-0.06121499463915825
74,0.538385808467865,-0.5319741368293762,-0.8255763649940491
75,0.616531491279602,0.1930149793624878,0.8502162098884583
76,1.6788467168807983,0.279066264629364,0.8390753269195557
77,0.38428163528442383,0.9705924987792969,-0.23088659346103668
78,1.7438156604766846,0.45087307691574097,0.19436827301979065
79,1.3331769704818726,-0.42596518993377686,-1.1312389373779297
80,0.8495811820030212,0.1314118504524231,0.812229573726654
81,0.7006615400314331,-0.5557393431663513,0.3704983592033386
82,1.5574522018432617,0.6377376914024353,0.2727259695529938
83,1.5422751903533936,-0.5801824927330017,-0.7698386907577515
84,0.7941672801971436,0.8053957223892212,-0.5145202279090881
85,0.28904497623443604,-0.07458028197288513,-0.5859773755073547
86,1.136252999305725,0.7052201628684998,0.310641348361969
87,0.7850679755210876,-0.8052107691764832,-0.7326414585113525
88,0.746767520904541,0.2280038595199585,-1.1224660873413086
89,2.0385990142822266,0.10853922367095947,0.00484997034072876
90,1.6057451963424683,-0.6826857328414917,0.28325605392456055
91,1.7539377212524414,-0.23814213275909424,-0.24562229216098785
92,0.03976258635520935,-0.5387241244316101,-0.4308187961578369
93,0.9340685606002808,-0.06692808866500854,-0.9293745756149292
94,2.063080072402954,0.2807919681072235,-0.08736827969551086
95,1.5320533514022827,0.11220616102218628,-0.7076310515403748
96,1.3873369693756104,-0.41147124767303467,-0.7429090738296509
97,1.8821947574615479,-0.5020402669906616,0.6032124161720276
98,-0.1115432009100914,0.2500389814376831,-0.16936475038528442
99,1.1977752447128296,0.9073121547698975,0.16460026800632477
100,0.8896843194961548,-0.6229628324508667,0.8342697620391846
101,1.7482349872589111,-0.23433738946914673,-0.2297717183828354
102,0.3786582350730896,0.3014873266220093,0.766900897026062
103,0.7795777916908264,-0.9049803614616394,-0.2161821722984314
104,0.5686722993850708,-0.23056167364120483,-1.093247413635254
105,0.6559879779815674,-0.4389212131500244,-0.691211462020874
106,1.7566633224487305,0.761906623840332,0.14480720460414886
107,1.1361749172210693,0.9351643323898315,0.30073845386505127
108,-0.049863800406455994,-0.5742517709732056,-0.23109200596809387
109,0.17112572491168976,0.71283358335495,0.05121435225009918
110,1.6480154991149902,-0.6448851227760315,-0.6235643029212952
111,1.0737090110778809,-0.7409754991531372,-0.43552377820014954
112,0.30864790081977844,0.2728707194328308,0.7722662687301636
113,1.1751370429992676,-0.9706494808197021,0.5583059191703796
114,-0.23298382759094238,0.4604314863681793,-0.06500452756881714
115,0.8561586737632751,-0.5299698114395142,0.6797276139259338
116,0.3709310293197632,0.5840699076652527,0.16637474298477173
117,1.421717882156372,0.05193084478378296,-0.7333863973617554
118,1.8094531297683716,0.323977530002594,0.5745755434036255
119,1.5852930545806885,-0.745819628238678,0.30036333203315735
120,0.6566128134727478,0.9468393921852112,-0.4547695517539978
121,0.8956934809684753,-0.6153400540351868,0.7825282216072083
122,1.522128701210022,-0.6285800933837891,-0.40025293827056885
123,0.20566707849502563,0.2380334585905075,0.055758386850357056
124,0.40915799140930176,0.6454973816871643,0.11636298894882202
125,0.7301761507987976,0.3591974377632141,1.0629322528839111
126,1.1708550453186035,0.06274944543838501,-0.8965353965759277
127,0.25987428426742554,0.09604857116937637,0.3066442310810089
128,1.0489176511764526,0.3426656723022461,-0.9008316993713379
129,1.9254920482635498,-0.5100727081298828,-0.3362606167793274
130,0.1326058804988861,0.12060140073299408,-0.8776757717132568
131,1.2282679080963135,-0.7063469886779785,0.10293227434158325
132,0.09794452786445618,-0.15187039971351624,0.5709477066993713
133,1.2136785984039307,-0.37670063972473145,-0.83162921667099
134,0.7649058103561401,1.067044734954834,-0.030655384063720703
135,1.7640864849090576,0.06227788329124451,0.5145107507705688
136,1.6623252630233765,0.4030645489692688,-0.7643288373947144
137,-0.0751923993229866,0.32001224160194397,-0.34005993604660034
138,0.19157661497592926,-0.34803712368011475,-0.2953336238861084
139,0.311161071062088,-0.05929413437843323,-1.0880571603775024
140,1.5896466970443726,-0.15547481179237366,0.7230170965194702
141,1.369140863418579,0.6484367847442627,0.6422286033630371
142,0.3457733690738678,0.0037677735090255737,-0.0370163731276989
143,1.0466877222061157,0.34057915210723877,-0.9806753396987915
144,0.6929911375045776,0.19783872365951538,-0.699877142906189
145,0.16760647296905518,-0.45510628819465637,-0.2194608896970749
146,2.186650037765503,-0.02802574634552002,0.034278929233551025
147,1.7314777374267578,-0.3354171812534332,0.09904906153678894
148,0.32194095849990845,0.37838125228881836,0.714138388633728
149,2.0893092155456543,0.4710911512374878,0.48272570967674255
150,0.8600642681121826,0.5341551303863525,0.8106145858764648
151,1.965518832206726,0.11885428428649902,-0.1721217781305313
152,0.517345666885376,-1.022918939590454,0.11910170316696167
153,1.270316243171692,-0.6886671781539917,0.5159493088722229
154,0.44406312704086304,0.788336992263794,0.5180658102035522
155,1.5598481893539429,-0.41120046377182007,-0.7311558723449707
156,1.606727957725525,0.07603126764297485,-0.77898108959198
157,0.8579374551773071,0.7764468193054199,0.4774096608161926
158,0.34749865531921387,0.5351903438568115,0.2484050691127777
159,1.3983840942382812,-0.7464355230331421,0.7818942070007324
160,1.7085901498794556,0.25035208463668823,-0.770317554473877
161,1.4847424030303955,0.11562085151672363,-0.9471409320831299
162,1.1109853982925415,0.7515603303909302,0.6821355819702148
163,1.3559057712554932,1.0260993242263794,0.07951834052801132
164,0.9137855172157288,0.5938069224357605,-1.0231903791427612
165,1.9321436882019043,-0.3892359137535095,-0.5291996598243713
166,0.7576524615287781,0.8506526947021484,-0.6477750539779663
167,0.6776392459869385,0.7121039628982544,-0.6018816232681274
168,0.378549188375473,-0.3906726837158203,-0.8338547945022583
169,1.8616061210632324,0.04132610559463501,0.8642330169677734
170,0.4161434769630432,-0.7714740037918091,-0.4895894229412079
171,1.0149376392364502,0.31908783316612244,-0.8494216799736023
172,1.8472723960876465,-0.11148244142532349,-0.3191794157028198
173,1.4507795572280884,0.7524405717849731,-0.6758206486701965
174,0.7495678663253784,-0.9696260690689087,-0.727021336555481
175,0.8243046402931213,0.09512632340192795,0.8485973477363586
176,1.3141529560089111,0.612897515296936,0.635617196559906
177,1.6997650861740112,0.22763635218143463,0.5958101153373718
178,0.5175748467445374,0.9961265921592712,-0.14898356795310974
179,0.8667333126068115,0.8208723068237305,-0.1426134705543518
180,0.2852782905101776,-0.825039803981781,-0.7257144451141357
181,1.5258164405822754,-0.5809215307235718,-0.2714160084724426
182,0.31647181510925293,-0.02039635181427002,-0.7580450773239136
183,2.0048134326934814,-0.7774553298950195,0.4063890278339386
184,1.7557926177978516,-0.8593342304229736,0.08422240614891052
185,1.4124743938446045,0.640893816947937,-0.6278284192085266
186,1.0038797855377197,-0.5402447581291199,-0.9299160242080688
187,1.4707459211349487,0.786272406578064,0.1546434909105301
188,1.0488686561584473,0.5526761412620544,0.8894332647323608
189,0.13390329480171204,-0.5100383758544922,-0.13414081931114197
190,0.5900166034698486,0.6028357148170471,0.44394543766975403
191,1.8717385530471802,0.12159669399261475,0.8657267093658447
192,0.11301778256893158,-0.480013370513916,-0.6511236429214478
193,1.8695939779281616,0.3911343216896057,0.4063029885292053
194,0.05874355882406235,0.14990301430225372,-0.2999800741672516
195,1.8397691249847412,-0.08970725536346436,-0.5438242554664612
196,1.666973352432251,0.3897206485271454,-0.0006061121821403503
197,0.8284488320350647,0.889273464679718,0.02052399516105652
198,1.65834379196167,-0.5007057189941406,0.5569542646408081
199,1.6028276681900024,0.27511149644851685,0.7844242453575134
200,1.784386396408081,0.5695403814315796,0.03972431272268295
201,0.5289647579193115,0.9871773719787598,0.31317058205604553
202,0.46699589490890503,-0.06241980195045471,0.635227382183075
203,0.07698598504066467,-0.29754480719566345,-0.25943851470947266
204,1.5086839199066162,0.7095469236373901,0.16352438926696777
205,0.6363378167152405,0.010381434112787247,0.7396392226219177
206,0.20962212979793549,0.37029409408569336,-0.5070363283157349
207,1.918412446975708,-0.21131497621536255,-0.6212480068206787
208,1.7914342880249023,0.49861860275268555,-0.4431639313697815
209,0.3464580774307251,-0.2215256541967392,0.38698744773864746
210,0.8765623569488525,0.8376902341842651,0.5446940660476685
211,0.8057988286018372,0.9417596459388733,0.3418964147567749
212,0.8015689253807068,0.6698601841926575,0.6323877573013306
213,1.4887163639068604,-0.2826998233795166,0.8360165953636169
214,1.2484416961669922,0.8517651557922363,0.5629137754440308
215,1.1120069026947021,0.6091404557228088,-0.6164970397949219
216,0.49958622455596924,0.09655129909515381,-1.0561100244522095
217,0.4965873956680298,-0.808625340461731,0.1780691146850586
218,1.3871710300445557,-0.5004414319992065,0.5682048797607422
219,1.3197041749954224,-0.33840036392211914,-0.8959015011787415
220,0.15094175934791565,0.046100541949272156,-0.41018545627593994
221,1.834522008895874,-0.1393783986568451,0.29861268401145935
222,0.8576352000236511,0.7551178336143494,-1.0162150859832764
223,2.23331618309021,-0.5428037643432617,0.20690762996673584
224,1.2736828327178955,-0.9283211827278137,-0.024281024932861328
225,0.7178195714950562,-0.870875358581543,-0.5383182764053345
226,0.9348058700561523,0.5077149271965027,0.8839504718780518
227,0.9533718228340149,-0.34174442291259766,0.9806356430053711
228,0.0114387646317482,0.012018591165542603,0.1613665074110031
229,2.064512252807617,0.03782683610916138,0.3004900813102722
230,1.7439661026000977,-0.5625532865524292,-0.6081579923629761
231,0.4873683452606201,0.6158735752105713,-0.3684704303741455
232,1.1875836849212646,0.3160083293914795,-1.176391839981079
233,0.14834311604499817,-0.1901688128709793,-0.4956284463405609
234,1.4185764789581299,0.5063891410827637,0.4550548493862152
235,1.76614248752594,0.4136364758014679,-0.034536272287368774
236,0.7156599164009094,-0.5818560719490051,0.6984666585922241
237,0.830360472202301,-1.0167313814163208,0.21406540274620056
238,1.302232265472412,0.6863844394683838,-0.32844433188438416
239,1.3891336917877197,0.7957662343978882,-0.31565961241722107
240,1.7362666130065918,0.37707585096359253,0.2910694181919098
241,0.2973666191101074,0.8017094135284424,-0.4273027777671814
242,0.44949913024902344,-0.06996551156044006,0.5038029551506042
243,1.2155994176864624,0.44022202491760254,0.9659085869789124
244,1.7528440952301025,0.06676900386810303,0.7179995179176331
245,1.523956537246704,-0.12404698133468628,0.9838082790374756
246,0.8725261688232422,0.941301167011261,-0.27258527278900146
247,1.5201611518859863,0.6792600750923157,-0.3912336528301239
248,1.821698546409607,-0.867027223110199,-0.00517842173576355
249,1.1621363162994385,0.8711488246917725,0.03554332256317139
250,1.7052364349365234,0.3556869924068451,-0.6870421767234802
251,1.316109299659729,0.7402089238166809,0.39467430114746094
252,1.7649037837982178,0.40002545714378357,-0.47787749767303467
253,0.3246988356113434,0.8404396176338196,-0.1359906643629074
254,1.8865606784820557,0.49345946311950684,-0.5892307758331299
255,-0.057022348046302795,-0.5159528255462646,-0.0425247997045517
256,2.0799942016601562,0.06768471002578735,-0.20590505003929138
257,0.4192757308483124,0.7126944065093994,0.6321993470191956
258,1.320405125617981,0.6170977354049683,-0.5856696963310242
259,0.8106678128242493,0.3076455891132355,0.7704626321792603
260,0.46504783630371094,0.6446540355682373,-0.17622041702270508
261,-0.09180647879838943,0.5650155544281006,-0.2736315131187439
262,0.579371988773346,1.1475927829742432,-0.23722577095031738
263,0.30543774366378784,-0.3238430619239807,-0.6920339465141296
264,0.34833621978759766,-0.06425698101520538,0.4689677357673645
265,1.3936864137649536,-0.9278658628463745,-0.21280324459075928
266,0.7101690769195557,0.15202674269676208,0.7450299263000488
267,1.5440928936004639,0.6226404905319214,0.42835745215415955
268,0.019982753321528435,-0.2663496136665344,0.6456628441810608
269,0.2535622715950012,-0.7033306956291199,0.04586498439311981
270,-0.061950214207172394,0.22322896122932434,0.05050630494952202
271,0.7426614761352539,0.8042775988578796,0.16726967692375183
272,1.3751699924468994,-0.733171820640564,-0.6500015258789062
273,0.31071916222572327,0.6695320010185242,0.4724912941455841
274,1.6389435529708862,0.20405125617980957,-0.9486576318740845
275,0.6390291452407837,-0.9596443176269531,0.2878038287162781
276,1.9334348440170288,-0.25006866455078125,0.3314152657985687
277,1.5691430568695068,-0.4667975902557373,-0.6949772834777832
278,0.9207710027694702,-0.7327185869216919,0.41540583968162537
279,1.5871624946594238,-0.4210156798362732,-0.19767150282859802
280,1.3464909791946411,0.8928730487823486,-0.20718669891357422
281,0.550133466720581,-0.36011803150177,0.4004393219947815
282,0.5460818409919739,-0.7344362139701843,0.03805744647979736
283,0.8957611322402954,0.939721941947937,-0.8511951565742493
284,0.3032701313495636,0.06177028268575668,0.22348470985889435
285,1.5479542016983032,0.6297709941864014,0.46635860204696655
286,-0.04939115047454834,0.6410092115402222,0.23619087040424347
287,1.6284184455871582,-0.8127140402793884,-0.7975322008132935
288,0.8853155374526978,-0.9187289476394653,0.11629745364189148
289,0.050874724984169006,-0.18807554244995117,-0.36950674653053284
290,0.044607192277908325,0.38650915026664734,0.4163457155227661
291,1.0034053325653076,0.060430705547332764,0.6176576018333435
292,2.0835678577423096,-0.26260673999786377,0.0445190966129303
293,2.036163091659546,-0.10367679595947266,-0.4843856692314148
294,0.3826037049293518,0.9917216300964355,-0.5194317102432251
295,0.5302655696868896,0.3141625225543976,0.7317270040512085
296,0.3956074118614197,0.7046868801116943,-0.042474448680877686
297,2.08219575881958,-0.21412760019302368,0.023289471864700317
298,0.14710712432861328,-0.6415505409240723,-0.014295578002929688
299,2.197721481323242,0.5865269303321838,-0.0343371257185936
300,1.2743167877197266,-0.2161242961883545,0.9816831350326538
301,1.4633893966674805,-0.33375489711761475,-0.749337911605835
302,0.07043486833572388,-0.8044604063034058,0.04489676654338837
303,1.2540416717529297,-0.10947251319885254,0.860415518283844
304,0.22389909625053406,0.49524667859077454,0.499728262424469
305,2.088939905166626,-0.44482964277267456,-0.8101052045822144
306,0.7641679048538208,0.5956248044967651,0.24050995707511902
307,0.6961138844490051,0.7813234925270081,-0.8166961669921875
308,0.92414391040802,-1.1145070791244507,0.01285398006439209
309,0.8542163968086243,0.3274029791355133,1.1702466011047363
310,2.0603790283203125,-0.36204928159713745,-0.08549198508262634
311,0.11008742451667786,-0.11164751648902893,-0.22696784138679504
312,1.5546878576278687,0.3732456564903259,0.6777025461196899
313,0.9448379874229431,-0.2352842390537262,0.9486403465270996
314,0.7757154107093811,0.17200526595115662,-0.8670778870582581
315,1.3334596157073975,0.44419676065444946,-0.8705595135688782
316,1.8842655420303345,-0.021534740924835205,-0.35565322637557983
317,0.5312708616256714,0.15073779225349426,-0.9877955913543701
318,0.2860339283943176,0.9783892631530762,-0.45152872800827026
319,-0.0073433518409729,-0.6240578293800354,0.2923552393913269
320,1.460274577140808,-0.42952680587768555,0.9026580452919006
321,1.821441650390625,-0.3391570746898651,0.5841996073722839
322,0.25681161880493164,-0.38464629650115967,0.26167652010917664
323,0.12270102649927139,-0.018537303432822227,0.10138649493455887
324,0.8145511150360107,0.0516037754714489,0.7817843556404114
325,1.8489326238632202,-0.2844151258468628,-0.385933518409729
326,1.8211214542388916,-0.8482505083084106,0.10249841213226318
327,0.011283516883850098,-0.3486965596675873,-0.8422791361808777
328,0.8569738864898682,-1.1085985898971558,-0.09034058451652527
329,1.0580153465270996,0.716754674911499,0.9367529153823853
330,-0.06718165427446365,-0.20109574496746063,-0.11612102389335632
331,1.115185022354126,-0.9434106349945068,0.22410455346107483
332,0.6913653016090393,0.13536211848258972,-0.8862714767456055
333,0.725212812423706,-0.9772856831550598,-0.48325425386428833
334,-0.0846085399389267,0.34989863634109497,-0.3126106560230255
335,1.4157956838607788,0.12291201949119568,0.7728383541107178
336,0.6788487434387207,-0.21054494380950928,0.923469603061676
337,0.9817115664482117,0.4619565010070801,-0.5856144428253174
338,0.41172054409980774,0.7471832036972046,0.46610531210899353
339,0.20687147974967957,-0.5969153046607971,-0.8002288341522217
340,1.7382596731185913,-0.6642524600028992,0.08439970016479492
341,0.5377765893936157,0.5719640851020813,-0.7440229058265686
342,0.24001571536064148,0.3713715672492981,0.22342264652252197
343,0.7242291569709778,-0.8708487153053284,0.7194394469261169
344,0.5234578251838684,0.1483064889907837,0.7663313150405884
345,0.7618261575698853,-1.123449444770813,0.41289326548576355
346,0.2425909787416458,0.4007079303264618,-0.6454542875289917
347,0.9756389260292053,0.148588627576828,0.7326033711433411
348,1.716548204421997,0.6112174987792969,0.1019749790430069
349,0.2429000586271286,-0.4413275122642517,0.737593948841095
350,1.7699456214904785,-0.7003222703933716,-0.34048354625701904
351,0.6265257596969604,0.6713820695877075,0.48750391602516174
352,1.4763330221176147,0.2197265326976776,0.8191450834274292
353,0.9566903114318848,-1.0083835124969482,0.8523935675621033
354,0.11686301231384277,0.6421443223953247,0.22387248277664185
355,0.29635563492774963,0.144698828458786,0.8336386680603027
356,0.9497829675674438,0.5859402418136597,0.761135995388031
357,1.7812308073043823,0.24708476662635803,0.12493444979190826
358,0.5094294548034668,-0.20509350299835205,-0.9696985483169556
359,0.016696050763130188,0.44418758153915405,0.062330715358257294
360,1.5086146593093872,-0.6799337267875671,0.6158440709114075
361,1.0082205533981323,0.5716451406478882,0.0718407928943634
362,1.9704138040542603,-0.39400625228881836,0.16085472702980042
363,1.6545549631118774,-0.4500011205673218,-0.4299549460411072
364,0.534968376159668,0.6164636611938477,-0.10921213775873184
365,0.8927279710769653,-0.9506964683532715,-0.16564074158668518
366,0.2396678775548935,-0.8403449058532715,0.5828673243522644
367,1.7817062139511108,0.44805026054382324,-0.03508153557777405
368,0.12236301600933075,0.06807256489992142,0.21663115918636322
369,1.831052303314209,0.11639490723609924,0.27627819776535034
370,1.3050644397735596,-0.8498243093490601,0.23344555497169495
371,1.5444296598434448,0.9865226745605469,0.2895190715789795
372,1.2119141817092896,-0.840450644493103,-0.45232492685317993
373,1.0202813148498535,-0.8414548635482788,-0.7327582836151123
374,1.7396411895751953,0.271646112203598,-0.3847246766090393
375,1.5795352458953857,0.17715483903884888,-0.721881628036499
376,1.8318842649459839,0.6025304794311523,-0.5545244216918945
377,0.977341890335083,-1.2217938899993896,-0.17037931084632874
378,1.2789567708969116,-0.45367512106895447,0.9179922938346863
379,1.1925671100616455,-1.0353130102157593,0.023427188396453857
380,0.4471791982650757,-0.28632840514183044,-0.8771166801452637
381,1.7231756448745728,0.41311952471733093,-0.4908444285392761
382,-0.07803379744291306,-0.5125834345817566,0.2419539839029312
383,1.017577886581421,-0.5841380953788757,0.7567841410636902
384,0.43760618567466736,-0.28527894616127014,0.6896827220916748
385,0.9735819101333618,-0.6424561738967896,-0.3208809196949005
386,1.45821213722229,0.36040082573890686,1.1875377893447876
387,0.8926081657409668,0.059724509716033936,-1.1101593971252441
388,0.5622469186782837,-0.3759777247905731,0.6719647645950317
389,1.3981332778930664,-0.3701021075248718,-0.9920024871826172
390,1.6660041809082031,0.25188469886779785,0.7555249333381653
391,1.661130428314209,0.3765735626220703,-0.3744879961013794
392,0.1244046688079834,-0.03005870431661606,0.5226521492004395
393,0.9398387670516968,0.5231439471244812,0.5207232236862183
394,1.781491756439209,-0.5943734645843506,0.25652122497558594
395,0.9866828322410583,-0.287902295589447,-0.928360104560852
396,0.5903429388999939,-0.8358923196792603,0.5965187549591064
397,0.1494537591934204,-0.8933547735214233,0.2386404275894165
398,0.42823725938796997,0.589942455291748,-0.912481963634491
399,0.7396619319915771,0.6804898977279663,0.9885387420654297
400,0.8926509618759155,-0.19991426169872284,0.9060559272766113
401,1.154384970664978,0.42902201414108276,0.9162588715553284
402,1.396620512008667,-1.0046807527542114,-0.08140325546264648
403,0.15571019053459167,-0.7240725159645081,-0.12240664660930634
404,0.6157538890838623,-0.14932051301002502,0.7587572336196899
405,1.4738562107086182,-0.9379407167434692,-0.11013901233673096
406,0.5937779545783997,0.6726611852645874,0.7048919200897217
407,0.12437354028224945,0.4704332649707794,-0.043000705540180206
408,1.7502155303955078,0.5181341171264648,0.3006322681903839
409,0.11073847115039825,0.35819047689437866,0.32886600494384766
410,1.3706763982772827,0.5982574224472046,0.2721189856529236
411,1.1521859169006348,1.1913458108901978,0.06795716285705566
412,1.643988847732544,0.27295851707458496,-0.6841626763343811
413,0.9614639282226562,0.868121862411499,0.3144620656967163
414,0.5357053279876709,0.775962233543396,0.6457688808441162
415,0.7569909691810608,0.7757799625396729,-0.44120103120803833
416,1.6162654161453247,-0.552403450012207,0.6796810626983643
417,0.22259968519210815,-0.1126844584941864,-0.8092400431632996
418,1.1251444816589355,1.018534541130066,0.15631650388240814
419,1.000598430633545,0.0213983915746212,1.1880806684494019
420,0.2955557107925415,-0.02951054275035858,0.5405309796333313
421,0.49910151958465576,-0.5668851733207703,0.3124823570251465
422,1.1565361022949219,0.6598793268203735,0.31287944316864014
423,0.7148746252059937,0.7375134229660034,0.47070950269699097
424,0.07974827289581299,-0.4643878638744354,-0.29294633865356445
425,0.6311777830123901,0.712119460105896,-0.07180247455835342
426,1.2763731479644775,0.1436513066291809,-1.1207687854766846
427,1.5409841537475586,0.696184515953064,-0.03518304601311684
428,0.18225696682929993,0.4284091591835022,0.07867659628391266
429,1.9689143896102905,-0.1380598545074463,-0.2542266845703125
430,0.9434714317321777,-0.9064553380012512,0.5079442262649536
431,0.8176110982894897,-0.9401191473007202,0.3658847212791443
432,0.5830169916152954,-0.9412707686424255,0.6864612102508545
433,1.5526442527770996,-0.751599907875061,-0.33397313952445984
434,0.35329222679138184,0.17817887663841248,0.737897515296936
435,0.711154043674469,0.2607870101928711,0.8144214153289795
436,0.6680609583854675,-0.4375457167625427,1.0931705236434937
437,1.1495800018310547,-0.3253098726272583,-1.2444484233856201
438,0.4534142315387726,-0.2501300573348999,0.6501182913780212
439,1.7608301639556885,0.546156644821167,-0.773957371711731
440,1.5432956218719482,0.6638457775115967,-0.2481091469526291
441,1.2879167795181274,-0.7061851620674133,-0.2719143033027649
442,0.045229554176330566,-0.7129341959953308,0.09121602773666382
443,1.384554386138916,0.23763257265090942,0.8420000076293945
444,-0.12437000870704651,0.27632835507392883,0.287772536277771
445,0.8302350640296936,0.6090196371078491,-0.6671172976493835
446,1.7218236923217773,0.3626599609851837,-0.47551053762435913
447,1.0551401376724243,-1.1586925983428955,-0.6262064576148987
448,1.0567874908447266,0.5161309242248535,0.5877159237861633
449,1.429596185684204,0.619466245174408,0.4316972494125366
450,1.4339344501495361,0.5689807534217834,-0.669063925743103
451,1.1260981559753418,-0.7482328414916992,-0.628592848777771
452,0.3246423304080963,-0.7635930776596069,-0.6403020620346069
453,1.1900088787078857,-0.4094046652317047,0.9813224077224731
454,1.084928274154663,0.6702331900596619,0.5043968558311462
455,0.9221993088722229,-0.2469767928123474,-0.9236646890640259
456,1.3143819570541382,0.7997368574142456,0.3024234175682068
457,1.8267709016799927,-0.3471246361732483,-0.013926446437835693
458,1.76750910282135,-0.7306115627288818,0.7425329685211182
459,1.7917280197143555,0.16971147060394287,-0.2541774809360504
460,1.6044642925262451,-0.9209743738174438,-0.09300488233566284
461,0.8317839503288269,0.9873820543289185,0.2639676630496979
462,1.5535497665405273,0.20803892612457275,-1.008100152015686
463,1.0515183210372925,-0.02136920392513275,0.44513559341430664
464,0.6442739963531494,-0.758789598941803,0.4840320944786072
465,1.6972153186798096,-0.210554838180542,-1.01218581199646
466,0.9214922189712524,0.5865612030029297,0.8714832663536072
467,2.0258233547210693,0.4352531135082245,-0.3234235644340515
468,0.6706110239028931,0.02493506669998169,-0.6904122233390808
469,0.7302592396736145,0.763767659664154,-0.16002367436885834
470,1.520042061805725,-0.8224382400512695,-0.30616000294685364
471,0.07558353245258331,-0.4012966454029083,-0.48658519983291626
472,1.2373747825622559,0.3872390687465668,-0.6663810014724731
473,0.9792757034301758,0.9279657602310181,0.002737373113632202
474,0.7139382362365723,0.7005462050437927,0.5088549852371216
475,0.20469121634960175,0.9022946357727051,-0.5928882956504822
476,1.1671890020370483,0.18597257137298584,0.860741138458252
477,0.27070820331573486,-0.28221845626831055,-0.6801030039787292
478,1.9780821800231934,-0.4959239363670349,0.04007977247238159
479,1.7781959772109985,-0.11946403980255127,-0.59708571434021
480,0.6865058541297913,-0.7055251598358154,0.2453571856021881
481,1.4814025163650513,0.48905932903289795,-0.6744981408119202
482,0.6663942933082581,-0.9941993951797485,0.07675802707672119
483,1.301566243171692,-0.2740493416786194,-1.0417495965957642
484,0.8298928737640381,0.9500674605369568,-0.22881805896759033
485,1.9603793621063232,0.4961583614349365,0.6369474530220032
486,1.9667489528656006,-0.12161600589752197,0.06938788294792175
487,0.12114231288433075,-0.06724263727664948,0.4979047179222107
488,1.6508499383926392,0.030818581581115723,0.039172425866127014
489,0.37709885835647583,0.7038118839263916,-0.32136958837509155
490,1.3270363807678223,-0.09351277351379395,-0.8898987770080566
491,0.7174800634384155,0.74088054895401,0.7848179340362549
492,1.1024069786071777,0.9538799524307251,0.06031066179275513
493,0.747458815574646,-0.5934737324714661,0.501707911491394
494,1.694742202758789,0.06766307353973389,-0.10381180047988892
495,0.460387647151947,0.38048434257507324,-0.7191301584243774
496,0.3609265089035034,0.4712028503417969,0.6162279844284058
497,0.34493178129196167,-0.2805095314979553,0.3009810745716095
498,0.7290035486221313,0.49982959032058716,-0.8409510254859924
499,1.2481663227081299,-1.0739715099334717,-0.3792675733566284
500,0.594010055065155,0.6201692223548889,-1.1259766817092896
501,1.707804560661316,-0.7426066994667053,-0.05801263451576233
502,0.4012640118598938,-0.5562108159065247,0.24669380486011505
503,1.8655143976211548,-0.06562566757202148,-0.3359428942203522
504,1.2802642583847046,-0.3475075364112854,-0.6896713972091675
505,1.9046719074249268,0.2676563560962677,0.3681780993938446
506,1.0983871221542358,0.7099570631980896,-0.41070884466171265
507,-0.06296784430742264,0.31698840856552124,-0.32050973176956177
508,2.0090372562408447,0.22532102465629578,0.06038317084312439
509,0.9526112675666809,0.8840024471282959,-0.17471051216125488
510,1.5454767942428589,-0.03181666135787964,-0.9802778959274292
511,0.747434139251709,-1.075678825378418,-0.03560668230056763
512,1.1265342235565186,0.49345698952674866,-0.6158950924873352
513,1.925118327140808,-0.4184178113937378,-0.6840553879737854
514,0.09599805623292923,-0.11620640754699707,-0.7308617830276489
515,1.751769781112671,0.3434332311153412,0.08669351041316986
516,0.3547467589378357,0.6465703248977661,0.20212826132774353
517,1.6961989402770996,-0.18033578991889954,0.9134747982025146
518,-0.09947469085454941,-0.004456177353858948,-0.08319874852895737
519,0.04640752822160721,-0.2976980209350586,0.07511837035417557
520,0.5353236198425293,-0.35947519540786743,-0.6840589046478271
521,1.0026158094406128,-0.239146426320076,0.9434134364128113
522,1.6661378145217896,-0.7651028633117676,0.10731923580169678
523,0.4487578272819519,-0.022895365953445435,-1.0415207147598267
524,1.7239770889282227,0.3251836597919464,-0.26795345544815063
525,1.1395001411437988,-0.8017350435256958,0.7926876544952393
526,0.20074865221977234,0.06225115805864334,0.610070526599884
527,1.7572786808013916,0.5766488909721375,-0.46889856457710266
528,1.5559942722320557,0.5011329650878906,0.3949163258075714
529,0.5091413855552673,0.8276185393333435,0.10868781805038452
530,1.6255933046340942,0.430062472820282,-0.485241174697876
531,0.7505815029144287,0.9966010451316833,-0.06780663132667542
532,0.9370742440223694,0.9219766855239868,-0.47831642627716064
533,0.3171543478965759,0.03616812080144882,0.7858647704124451
534,1.599441647529602,-0.6228110194206238,-0.007667601108551025
535,0.3381890654563904,-0.8478514552116394,0.4340693950653076
536,1.6934291124343872,0.4481204152107239,0.17761437594890594
537,1.3853546380996704,-0.37653857469558716,-1.1724785566329956
538,0.10803540050983429,0.29735928773880005,-0.22421063482761383
539,1.5156611204147339,0.21231913566589355,-0.7224169969558716
540,0.03396451473236084,-0.4527597427368164,0.019674330949783325
541,0.21946397423744202,-0.02664300799369812,-0.760122537612915
542,0.18429414927959442,0.17393818497657776,-0.14155299961566925
543,0.3599798083305359,-0.8321855068206787,0.1299276351928711
544,0.12329216301441193,0.6594576835632324,0.14876802265644073
545,0.33972489833831787,0.24406927824020386,0.7832905054092407
546,1.9628040790557861,-0.6320590376853943,-0.06738197803497314
547,0.0076392292976379395,0.16629931330680847,-0.07530819624662399
548,0.06474471837282181,-0.1681676059961319,-0.049590155482292175
549,1.9853876829147339,-0.13372033834457397,-0.16939416527748108
550,1.2978483438491821,0.8465755581855774,-0.8055905103683472
551,1.4068844318389893,-0.8958892822265625,0.17264074087142944
552,1.2437798976898193,-0.9092481732368469,-0.814599871635437
553,0.6166038513183594,1.0477538108825684,-0.1903800666332245
554,1.6517693996429443,-0.3326106071472168,-0.010382145643234253
555,0.6554387807846069,0.5323684215545654,-1.111864686012268
556,1.7121336460113525,-0.06493717432022095,0.5212976932525635
557,0.6716476678848267,0.836215615272522,-0.5876106023788452
558,1.2725536823272705,-0.8393415212631226,-0.4716850519180298
559,1.7174263000488281,-0.16620582342147827,0.7153079509735107
560,0.6911323666572571,-0.621421754360199,0.5871536135673523
561,1.445167899131775,-0.2577919363975525,0.8018695712089539
562,0.730336606502533,-0.2867392897605896,0.9583102464675903
563,0.8673112392425537,-0.6935265064239502,0.8166444301605225
564,1.0952119827270508,-0.9916766881942749,-0.07679402828216553
565,0.19129440188407898,0.5772265195846558,0.20174849033355713
566,0.7939265370368958,-0.8487885594367981,-0.08459681272506714
567,1.7655190229415894,-0.3626900911331177,-0.014671683311462402
568,0.3395560383796692,-0.007195334881544113,0.5762609839439392
569,0.1995762139558792,-0.21834972500801086,-0.4347299337387085
570,1.4077767133712769,0.6812134981155396,-0.6116812229156494
571,-0.05613495409488678,-0.40336573123931885,0.02448611706495285
572,0.9459038376808167,0.019799165427684784,0.9675680994987488
573,0.2352437674999237,0.6091838479042053,-0.1646496057510376
574,1.382845401763916,0.7937045693397522,-0.6081578731536865
575,0.3904743492603302,0.03198745846748352,0.4775010645389557
576,0.8837805390357971,0.5590524673461914,-0.1991378515958786
577,1.807930588722229,0.25515419244766235,0.5472723245620728
578,1.8454627990722656,0.32179611921310425,0.25081032514572144
579,0.6513102054595947,0.463236927986145,0.7934476137161255
580,1.2212294340133667,0.2840220630168915,0.5922718048095703
581,0.39717406034469604,-0.6363918781280518,0.39159905910491943
582,0.6043368577957153,-0.7035365104675293,-0.534448504447937
583,0.7477833032608032,-0.7684816122055054,-0.610851526260376
584,0.40097448229789734,-0.14892756938934326,-0.8722434043884277
585,0.710917592048645,-0.7974470257759094,-0.6308339834213257
586,1.5628201961517334,-0.21856603026390076,0.5262854695320129
587,0.8581920862197876,0.5969460606575012,-0.5732859373092651
588,1.2640135288238525,0.8453946709632874,0.6332235932350159
589,0.8992385864257812,0.3932815194129944,-0.9858788847923279
590,1.7280198335647583,-0.478618860244751,0.2991942763328552
591,1.583433747291565,0.3858215808868408,0.9305988550186157
592,1.0299246311187744,-1.166491985321045,0.009326398372650146
593,0.19309526681900024,0.061783015727996826,0.7615067362785339
594,0.7702645063400269,-0.9976810812950134,-0.31092268228530884
595,0.8501116037368774,0.745932936668396,0.3589814305305481
596,0.982119083404541,0.6824737787246704,-0.995035707950592
597,0.49257272481918335,-0.6807248592376709,0.5966761112213135
598,1.5636368989944458,-0.0061514973640441895,0.5750300884246826
599,1.4101958274841309,-0.10251614451408386,0.8899677991867065
600,1.4579411745071411,-0.5137795209884644,0.28619256615638733
601,-0.2099086493253708,-0.185686856508255,0.48646804690361023
602,1.200556755065918,0.49636778235435486,0.7088406682014465
603,1.303901195526123,-0.7277551889419556,0.3365979790687561
604,0.10451749712228775,-0.11074686050415039,-0.7551928162574768
605,1.5372796058654785,0.8427422642707825,-0.5116328001022339
606,1.0104832649230957,0.11062324047088623,-1.0398516654968262
607,0.7745164632797241,0.9277544021606445,-0.4719618856906891
608,1.8176145553588867,0.4179750680923462,-0.4407166540622711
609,0.9530742168426514,0.6788588762283325,0.6711529493331909
610,0.004807665944099426,-0.19597558677196503,-0.30056828260421753
611,1.291427731513977,0.5425146818161011,0.7523491978645325
612,0.17644374072551727,-0.15869414806365967,0.33999791741371155
613,1.6192424297332764,-0.7128361463546753,0.217347651720047
614,0.3507413864135742,-0.7005348205566406,-0.592563271522522
615,0.20664705336093903,0.5028796195983887,0.20419447124004364
616,1.174142599105835,-1.0023527145385742,0.01539689302444458
617,1.56882905960083,-0.3857410252094269,0.3391328454017639
618,0.8085035085678101,0.6700338125228882,-0.9347007274627686
619,0.2773417830467224,0.08652522414922714,0.13297483325004578
620,1.540921926498413,-0.13694608211517334,0.5046985745429993
621,0.9469825029373169,-0.8086534142494202,-0.4288654923439026
622,0.03907935321331024,0.34475740790367126,0.7999937534332275
623,0.13387073576450348,-0.05872487276792526,0.4290299415588379
624,0.5895501375198364,0.15214841067790985,0.9816890954971313
625,1.5718495845794678,-0.4311869144439697,-0.8032227754592896
626,1.0965735912322998,-1.0942277908325195,-0.0570121705532074
627,1.4483187198638916,-0.9490584135055542,-0.024366796016693115
628,1.8384186029434204,0.7208454608917236,-0.019658608362078667
629,1.8686282634735107,0.4638942778110504,-0.23579823970794678
630,1.4050424098968506,0.5036648511886597,0.7242266535758972
631,1.7492705583572388,-0.011427640914916992,-0.8755610585212708
632,0.23123431205749512,-0.44340968132019043,0.24498413503170013
633,1.7325681447982788,-0.1161697506904602,-0.8088358044624329
634,0.30935513973236084,-0.7252360582351685,-0.5030779242515564
635,1.3602787256240845,0.06490987539291382,-0.8100689053535461
636,1.3511593341827393,-0.4907480478286743,0.6643930673599243
637,0.7608146667480469,0.6489823460578918,-0.8965708613395691
638,0.2731117308139801,-0.6526876091957092,-0.5859951972961426
639,0.438016414642334,0.974589467048645,0.05115596950054169
640,0.17197778820991516,0.4966890513896942,0.47224879264831543
641,1.7566595077514648,0.23061203956604004,-0.8034269213676453
642,1.7194018363952637,0.9519739151000977,-0.06557344645261765
643,1.441884160041809,-0.47464418411254883,-0.5391616225242615
644,0.35287028551101685,-0.7649965882301331,-0.37520647048950195
645,0.7555787563323975,0.8663365840911865,-0.049963563680648804
646,0.3792434632778168,-0.45989978313446045,-0.6707367897033691
647,1.0003997087478638,0.9599618315696716,-0.31509512662887573
648,1.4690446853637695,-0.2850196659564972,0.509074330329895
649,0.49274465441703796,0.15118446946144104,0.5258930921554565
650,1.3844926357269287,-0.629361629486084,-0.3388998508453369
651,0.7154245376586914,-0.822944164276123,0.2843136191368103
652,0.07618534564971924,-0.06456413865089417,-0.6241156458854675
653,0.6104164719581604,0.8652923107147217,0.13452479243278503
654,2.0955004692077637,-0.018647372722625732,-0.17549903690814972
655,1.0389988422393799,0.9111854434013367,0.7432221174240112
656,2.1081480979919434,0.27015602588653564,0.21378584206104279
657,1.6533315181732178,-0.0691596269607544,0.9889589548110962
658,0.8135706782341003,-0.39222481846809387,-1.1438437700271606
659,1.036384105682373,-0.06113240122795105,0.8048614859580994
660,1.8469196557998657,-0.22286874055862427,-0.4610708951950073
661,0.16673414409160614,-0.2755069136619568,0.6035779714584351
662,1.9271382093429565,0.20848578214645386,-0.334178626537323
663,0.7979735732078552,0.6403555274009705,0.7039623260498047
664,0.16582070291042328,-0.846766471862793,-0.16914308071136475
665,1.0293186902999878,-0.6356221437454224,-0.7296540141105652
666,0.23940850794315338,-0.693321943283081,0.6283032298088074
667,0.7827318906784058,0.32736915349960327,0.5844095349311829
668,1.1981860399246216,-0.8475059270858765,-0.3658560812473297
669,0.8754152059555054,-0.948474645614624,-0.5567065477371216
670,0.518854022026062,-0.5264876484870911,-0.07526841759681702
671,1.853116512298584,0.23757529258728027,-0.8141117095947266
672,1.2078806161880493,-0.3091452717781067,-1.1966063976287842
673,1.3420515060424805,-0.9364267587661743,-0.3534637987613678
674,0.08034296333789825,-0.4158066511154175,-0.604877233505249
675,1.007674217224121,-0.647849977016449,-0.6316380500793457
676,0.7337777614593506,-1.0191084146499634,0.019099712371826172
677,0.7461792826652527,0.32949647307395935,-0.8968714475631714
678,0.5914393067359924,-0.752251386642456,0.28822267055511475
679,0.5276463627815247,-0.8587998747825623,-0.4085812270641327
680,0.7786635160446167,-1.0005803108215332,-0.3296332359313965
681,-0.03984875977039337,-0.42291364073753357,-0.22595226764678955
682,0.43329036235809326,0.7925823330879211,0.2409954071044922
683,1.3680851459503174,1.0322160720825195,-0.050643980503082275
684,0.9043354392051697,0.7466307878494263,0.2461036741733551
685,0.060462526977062225,0.3231939375400543,0.19376660883426666
686,0.9924489259719849,0.6157993674278259,0.22520309686660767
687,1.2304375171661377,-0.37441810965538025,0.6957799196243286
688,0.4991922080516815,-0.6505159735679626,0.7154555916786194
689,1.364319086074829,-0.4273685812950134,-0.6877057552337646
690,0.08262012153863907,-0.30130958557128906,-0.5143281817436218
691,0.9730169177055359,-0.858619213104248,-0.8116925954818726
692,0.40076497197151184,-0.625236988067627,0.15727448463439941
693,1.937185525894165,0.34436216950416565,-0.42875707149505615
694,1.5177617073059082,0.6560715436935425,-0.4353022277355194
695,0.8285558223724365,-0.8226703405380249,-0.6691243052482605
696,0.6513572335243225,-0.15558475255966187,0.7411590814590454
697,-0.14888331294059753,0.14094464480876923,0.011115547269582748
698,1.4058115482330322,-0.6800307631492615,-0.20338481664657593
699,0.4126445949077606,-0.6685386896133423,-0.5724272727966309
700,0.879291832447052,1.0200388431549072,0.5735685229301453
701,0.6963112354278564,0.997262179851532,-0.41880422830581665
702,0.2146425098180771,0.4223818778991699,-0.6491053104400635
703,1.0411341190338135,-0.0006998181343078613,-1.1517695188522339
704,1.4608538150787354,-0.5589001774787903,-0.760475754737854
705,1.2047275304794312,-0.6817870140075684,-0.6534613370895386
706,0.39704713225364685,1.1459946632385254,-0.1441991627216339
707,1.500555396080017,0.1469740867614746,-1.1973100900650024
708,0.42829573154449463,0.3324092626571655,0.5159163475036621
709,0.9022383689880371,0.5715515613555908,-0.6984656453132629
710,0.9632749557495117,-0.5710265040397644,0.8120519518852234
711,0.3860272765159607,0.2815285623073578,-0.7371742129325867
712,0.5559769868850708,-0.44405704736709595,0.44423460960388184
713,1.469402551651001,-1.1295807361602783,0.12717297673225403
714,0.7047069668769836,0.7097244262695312,0.20832324028015137
715,0.22827556729316711,-1.0262655019760132,-0.2132556438446045
716,1.7654223442077637,-0.9768716096878052,0.20089256763458252
717,0.7223618626594543,0.3330318033695221,-1.0251972675323486
718,1.478721261024475,0.8145639300346375,0.2949331998825073
719,0.24903243780136108,-0.7825238108634949,-0.33014729619026184
720,1.4384980201721191,-0.5994537472724915,0.7123756408691406
721,0.6153910756111145,0.592075765132904,-0.7063188552856445
722,0.5317100286483765,0.1874607652425766,0.9684802889823914
723,0.5615571141242981,-0.8636584877967834,-0.3333601653575897
724,1.4097813367843628,0.8870171904563904,0.12429328262805939
725,1.1576789617538452,-0.2557418942451477,-1.0327136516571045
726,1.4340096712112427,-0.2373088300228119,0.7199523448944092
727,-0.03496794402599335,-0.36074385046958923,-0.10659072548151016
728,0.28030624985694885,0.838998556137085,-0.6184048056602478
729,0.08175249397754669,0.6377424597740173,0.23706337809562683
730,0.6274592876434326,0.43559032678604126,-0.9812614321708679
731,0.03713976964354515,0.21186259388923645,-0.6029836535453796
732,1.448028326034546,-0.01812174916267395,0.6291669607162476
733,1.1767404079437256,-0.5140618085861206,-1.0437207221984863
734,1.5264793634414673,0.7198073267936707,0.43550771474838257
735,1.7317537069320679,0.35274994373321533,-0.7360964417457581
736,0.4265589118003845,-0.3722480535507202,0.6142296195030212
737,1.3310681581497192,0.6245506405830383,0.5608778595924377
738,1.5203287601470947,0.2711813747882843,-0.6511259078979492
739,0.2638968527317047,0.08805876970291138,0.30421143770217896
740,-0.03892014920711517,0.3067627549171448,-0.2522914707660675
741,1.6879298686981201,0.6102495789527893,-0.09342680126428604
742,0.032782167196273804,0.5510820150375366,0.08857391774654388
743,0.8840001225471497,-0.5867988467216492,1.0098514556884766
744,1.6914938688278198,0.5417843461036682,0.4617747664451599
745,0.25668513774871826,0.14059968292713165,-0.17358900606632233
746,0.2886844575405121,0.4526863098144531,0.11247332394123077
747,1.5831568241119385,0.7061818838119507,-0.17508162558078766
748,1.2171106338500977,0.6715721487998962,-1.0671342611312866
749,1.642784833908081,0.09263080358505249,-0.8607553243637085
750,0.4140353798866272,-0.7384851574897766,0.26203426718711853
751,1.3499398231506348,-1.16797935962677,-0.03312459588050842
752,0.4277239143848419,-0.8278869986534119,-0.42993348836898804
753,1.8204495906829834,0.631898045539856,-0.3984132409095764
754,0.6496937870979309,-0.9308892488479614,0.6268817186355591
755,1.6970081329345703,0.43451762199401855,-0.6525732278823853
756,0.2802457809448242,-0.6307821869850159,-0.084435373544693
757,1.1726408004760742,-0.4398406147956848,-1.1088794469833374
758,0.038209713995456696,-0.3065749704837799,-0.059327222406864166
759,0.921856701374054,0.11234529316425323,1.2580275535583496
760,2.1276967525482178,0.23632550239562988,-0.49923717975616455
761,-0.13173149526119232,0.0073273759335279465,-0.10047543048858643
762,0.7003436088562012,-0.9778955578804016,0.17407026886940002
763,1.5070265531539917,-0.012513697147369385,-0.9572342038154602
764,0.6865500807762146,0.8337745666503906,-0.5090867280960083
765,0.09907583892345428,0.06841684877872467,-0.2851724624633789
766,0.7934995889663696,-0.7222137451171875,0.2860303521156311
767,0.12190936505794525,0.2414017766714096,-0.3145349323749542
768,1.860610008239746,-1.0096479654312134,-0.26584866642951965
769,0.2849893271923065,0.30535975098609924,0.4001501202583313
770,1.053454875946045,-0.07732588052749634,0.9848021268844604
771,0.7519328594207764,-0.4209291934967041,-1.0868384838104248
772,1.0737425088882446,0.9245736598968506,0.4929684102535248
773,0.28489410877227783,0.36090314388275146,0.38365399837493896
774,0.8919966220855713,0.512353777885437,-0.867267370223999
775,1.5513807535171509,0.22243013978004456,-0.4529264569282532
776,0.6629743576049805,-0.4912053942680359,-0.610488772392273
777,0.27450308203697205,0.000507161021232605,-0.46251946687698364
778,1.452218770980835,0.9788216352462769,0.3784436583518982
779,1.333105206489563,-0.5369313359260559,1.1412353515625
780,1.7792446613311768,0.03275936841964722,-0.7242922782897949
781,-0.16775435209274292,-0.013696545735001564,-0.08971855789422989
782,0.5820139646530151,-0.5826213955879211,0.5852868556976318
783,1.4785951375961304,-0.21164053678512573,0.6778165698051453
784,1.0951526165008545,-0.11498773097991943,-0.7452603578567505
785,0.23065820336341858,0.21022160351276398,-0.4897245764732361
786,1.5651143789291382,0.3374515175819397,0.7585142254829407
787,1.4758341312408447,-0.43864643573760986,0.5939648151397705
788,1.0742278099060059,-1.0773452520370483,-0.02925485372543335
789,0.616661787033081,-0.16713136434555054,-1.0112371444702148
790,0.6371120810508728,0.5451208353042603,0.49826493859291077
791,1.625209927558899,-0.3671998381614685,-0.6920362114906311
792,1.853669285774231,-0.4410909414291382,-0.5310747027397156
793,1.2414034605026245,-0.1989859938621521,-1.0512100458145142
794,1.5743417739868164,-0.36277472972869873,-0.37090063095092773
795,0.9927691221237183,-0.8416303396224976,-0.6661690473556519
796,0.5764416456222534,0.25447940826416016,-0.8525952100753784
797,0.8144583106040955,-0.9438134431838989,0.021582841873168945
798,1.375784993171692,0.8594170808792114,-0.04055637866258621
799,0.07254911959171295,0.542353093624115,0.2200850546360016
800,0.46421751379966736,-0.6980774402618408,-0.05323489010334015
801,1.7583553791046143,0.1772339940071106,-0.814909815788269
802,0.017181918025016785,-0.5194358229637146,-0.5385271310806274
803,1.545291543006897,0.615799605846405,0.30209487676620483
804,1.511104702949524,-0.6870489120483398,-0.4072379171848297
805,1.6995378732681274,-0.1615811586380005,-0.682457447052002
806,1.3274296522140503,0.9241045713424683,-0.39180120825767517
807,1.2384251356124878,-0.8392436504364014,-0.307992547750473
808,1.542594313621521,-0.38668885827064514,0.8890929818153381
809,1.655169129371643,0.5584940910339355,0.39407455921173096
810,0.10728070139884949,-0.6093041300773621,-0.2253916710615158
811,0.9766387939453125,1.019021987915039,0.2734207808971405
812,0.002553969621658325,-0.39972758293151855,-0.22144272923469543
813,-0.1697225570678711,-0.27532264590263367,-0.37979209423065186
814,1.272150993347168,-0.13764028251171112,1.0286577939987183
815,1.63985013961792,0.6319665312767029,-0.41555824875831604
816,1.3054214715957642,0.7972836494445801,0.12869134545326233
817,1.420365810394287,-0.9639002084732056,0.15333959460258484
818,1.4658145904541016,-0.35691094398498535,-1.1802151203155518
819,1.514313817024231,0.4385348856449127,-0.8912389278411865
820,1.2429306507110596,0.5358767509460449,0.5280510187149048
821,1.0489662885665894,-0.7405781149864197,-0.8530749082565308
822,1.604501724243164,0.009842485189437866,0.8068985342979431
823,1.6683754920959473,0.5694755911827087,-0.49088579416275024
824,1.247997522354126,0.23649698495864868,1.1702426671981812
825,1.5986223220825195,0.09975308179855347,-0.9515820741653442
826,1.599435806274414,0.9549130201339722,0.45955339074134827
827,1.1625536680221558,0.9648020267486572,-0.27901965379714966
828,0.18736380338668823,0.786585807800293,-0.09272323548793793
829,1.365207314491272,0.8696658611297607,-0.30337783694267273
830,0.3739510774612427,-0.2882067561149597,-0.7423399090766907
831,0.8727033138275146,-0.9927887916564941,-0.06952008605003357
832,0.5308341979980469,-0.08380405604839325,0.7504122853279114
833,0.05387358367443085,-0.33109501004219055,-0.3011308014392853
834,1.1054872274398804,0.7881331443786621,-0.01869884878396988
835,1.2950949668884277,0.38835760951042175,-0.9841405749320984
836,1.880094051361084,-0.0748477578163147,0.04016977548599243
837,1.5149128437042236,0.7219350934028625,-0.06139807403087616
838,1.6404110193252563,0.3565484881401062,0.17733873426914215
839,1.2633897066116333,-0.15261399745941162,-1.1318252086639404
840,0.5441483855247498,-0.8698020577430725,-0.46656835079193115
841,0.029726140201091766,0.4104606509208679,-0.11129873991012573
842,1.653468370437622,-0.5840527415275574,0.42167723178863525
843,0.2619417607784271,0.7363752722740173,0.020618677139282227
844,0.7618306279182434,0.8615661859512329,0.3976210355758667
845,1.0317966938018799,-0.9117859601974487,-0.5290770530700684
846,0.8603852987289429,1.0013267993927002,0.013335183262825012
847,1.8495616912841797,0.20721742510795593,0.31763261556625366
848,1.6570018529891968,-0.5851601958274841,-0.40175503492355347
849,1.1101175546646118,-0.8774245977401733,0.2937870919704437
850,0.8413805961608887,0.022784024477005005,0.7449978590011597
851,0.13941289484500885,-0.5996261835098267,0.10855850577354431
852,2.031987190246582,0.17215687036514282,-0.13111889362335205
853,1.665905237197876,-0.3581598997116089,0.9036252498626709
854,0.868403434753418,0.8102411031723022,0.47744014859199524
855,0.8724820017814636,0.6024271249771118,-0.7256260514259338
856,0.18749547004699707,0.06763850152492523,-0.7634254097938538
857,0.5755623579025269,0.8089320659637451,0.0800311416387558
858,0.5191431641578674,-0.5073094367980957,-0.8155640363693237
859,0.31487858295440674,0.8075999021530151,0.476235568523407
860,0.3890678584575653,0.5975539088249207,-0.7462563514709473
861,1.0166525840759277,-0.8089427351951599,0.2585539221763611
862,0.6270992159843445,-0.8145635724067688,0.30927231907844543
863,1.5025341510772705,0.06714367866516113,-0.7613862752914429
864,1.7516875267028809,0.12967902421951294,-0.33760321140289307
865,0.14664286375045776,0.1316516101360321,-0.37089574337005615
866,1.0622910261154175,0.007490832358598709,0.9826527833938599
867,0.6387053728103638,0.8707615733146667,-0.36380520462989807
868,0.4891200661659241,0.4157376289367676,0.6767334938049316
869,1.1742722988128662,1.0555534362792969,-0.03374391794204712
870,1.4238829612731934,-1.1109791994094849,-0.10312071442604065
871,1.4454354047775269,-0.28103697299957275,1.0391336679458618
872,1.730578899383545,-0.8241919279098511,-0.019670873880386353
873,1.8315943479537964,-0.1709756851196289,-0.6141877174377441
874,0.23837396502494812,0.20988160371780396,0.36797288060188293
875,0.6278131008148193,-0.9035729765892029,-0.014480143785476685
876,0.15168923139572144,0.20936858654022217,0.647720217704773
877,1.5595430135726929,0.06410302221775055,0.7961738109588623
878,1.3716075420379639,-0.1848158836364746,-0.6700369715690613
879,0.93099045753479,0.8245576620101929,0.315803587436676
880,1.5571718215942383,-0.6699760556221008,0.43448150157928467
881,1.089859127998352,-0.16793227195739746,0.83495032787323
882,1.3699735403060913,-0.1243237853050232,0.8685559630393982
883,0.7168402671813965,-0.26641929149627686,-1.1389096975326538
884,1.6036889553070068,-0.8268849849700928,0.10465589165687561
885,1.0761045217514038,-0.23078733682632446,-0.948941707611084
886,1.6781374216079712,-0.5464632511138916,0.47953155636787415
887,1.0692157745361328,0.8376972675323486,-0.20856954157352448
888,0.7368316054344177,-0.06514231860637665,1.1176745891571045
889,1.0096924304962158,0.6868815422058105,-0.5107339024543762
890,0.6231277585029602,0.4786071181297302,-1.0830622911453247
891,0.3117521405220032,-0.500357985496521,0.3643176257610321
892,1.2843589782714844,0.8917005062103271,-0.27687209844589233
893,1.9833241701126099,-0.26135098934173584,0.2683197855949402
894,0.7296596765518188,-0.12029887735843658,0.9292926788330078
895,0.88941490650177,-1.114099383354187,0.37162914872169495
896,1.0535633563995361,0.26563483476638794,-1.2421143054962158
897,1.761321783065796,0.1387568712234497,-0.7902371883392334
898,1.1527024507522583,0.3512788712978363,0.8604593873023987
899,0.6774380207061768,-0.6763731241226196,-0.6740804314613342
900,1.5655333995819092,-1.1968570947647095,0.22159069776535034
901,1.0499422550201416,-0.9832077622413635,-0.32928991317749023
902,0.49767714738845825,-0.4358486533164978,0.7081930041313171
903,0.019964203238487244,0.4733901023864746,0.41948920488357544
904,1.5647802352905273,-0.9549556970596313,-0.3127284646034241
905,2.1098427772521973,-0.0929267406463623,-0.5379703044891357
906,1.188909888267517,0.5863645076751709,-0.8183730840682983
907,0.5158699750900269,-0.4262165129184723,0.7339695692062378
908,0.5973105430603027,1.1046136617660522,0.445768266916275
909,1.1791753768920898,-0.8647516965866089,0.5418630838394165
910,1.9904899597167969,0.218394935131073,-0.15854422748088837
911,0.2648699879646301,-0.0737687349319458,-0.4675636291503906
912,1.0702768564224243,0.820379376411438,0.4701933264732361
913,1.228315830230713,-0.6311417818069458,-0.44292375445365906
914,0.8678126335144043,-0.8964426517486572,0.16731685400009155
915,1.1793473958969116,0.19970867037773132,0.7225428223609924
916,0.22339960932731628,-0.5070853233337402,-0.061319880187511444
917,1.1339235305786133,-0.541913628578186,0.6941125392913818
918,1.4067481756210327,-0.5196034908294678,0.7934179902076721
919,1.404626488685608,0.37328216433525085,-0.7838897705078125
920,1.0290002822875977,-0.8477596640586853,-0.6666224598884583
921,1.2700095176696777,-0.37819454073905945,1.0052335262298584
922,1.6220488548278809,0.13527452945709229,-1.1347826719284058
923,1.824575424194336,0.047468870878219604,0.6381693482398987
924,0.5767943859100342,0.9174618721008301,0.3184170722961426
925,1.3778102397918701,0.6356945037841797,0.9393743276596069
926,1.5465476512908936,0.5015006065368652,0.08968255668878555
927,0.18067976832389832,-0.4112434983253479,0.22438132762908936
928,0.38875487446784973,-0.3011094629764557,0.7622588872909546
929,0.2948460578918457,-0.1338651031255722,0.9935230612754822
930,1.0340543985366821,-0.6375715732574463,0.6531476378440857
931,0.6118804812431335,0.3239169120788574,-0.818124532699585
932,1.7761421203613281,-0.07025951147079468,0.5137625932693481
933,1.3958008289337158,0.6857186555862427,0.493080198764801
934,0.8332803249359131,-0.7267218232154846,0.24938467144966125
935,1.800600528717041,0.34501951932907104,0.07739502936601639
936,1.8739627599716187,-0.47819989919662476,0.07759207487106323
937,0.9100903272628784,0.6691056489944458,-1.05191171169281
938,0.640343964099884,-0.4970192313194275,0.3768165111541748
939,0.4735190272331238,0.3713843822479248,-0.8119342923164368
940,1.875230073928833,-0.2748757600784302,-0.0212823748588562
941,0.7727107405662537,0.2768675982952118,-0.8270514607429504
942,1.1410409212112427,0.7213141918182373,-0.1898747980594635
943,0.77424156665802,0.5734595060348511,0.2877201735973358
944,0.30610576272010803,-0.02641623094677925,0.3874489665031433
945,1.4475781917572021,-0.5799595713615417,0.7904040813446045
946,0.7570103406906128,-0.4686402976512909,-1.1451505422592163
947,0.4624808430671692,-0.564529538154602,0.5802960395812988
948,0.31307005882263184,-0.03801882266998291,-0.11462019383907318
949,0.20970366895198822,0.22262078523635864,0.711089015007019
950,0.10061149299144745,-0.3380851149559021,-0.6578422784805298
951,1.1852777004241943,-0.23175761103630066,1.0395948886871338
952,1.0466957092285156,-0.25356346368789673,-0.9697043895721436
953,1.3548085689544678,0.2893359065055847,0.9884753227233887
954,1.270735263824463,-0.4559641480445862,-0.484756737947464
955,1.544910192489624,-0.2116106152534485,0.6691925525665283
956,0.42538177967071533,0.21094316244125366,-1.04962956905365
957,1.0636054277420044,1.134984016418457,-0.0536830872297287
958,0.9718183279037476,-0.6176590323448181,-0.9095182418823242
959,1.8779953718185425,0.5595924854278564,-0.44067052006721497
960,1.6439100503921509,-0.6727188229560852,-0.7766814231872559
961,0.3274638056755066,-0.033023230731487274,0.7461440563201904
962,0.3860260248184204,-0.32527247071266174,-0.9103370308876038
963,0.5844224691390991,0.640232503414154,-0.34034571051597595
964,1.9002442359924316,-0.06297057867050171,0.14043335616588593
965,1.139848232269287,0.08196794986724854,1.0296992063522339
966,0.17400085926055908,0.6265954971313477,0.7399691343307495
967,1.0340758562088013,-0.9956346750259399,0.16704604029655457
968,0.817393958568573,-0.714767336845398,-0.8250458836555481
969,0.0952301174402237,0.051014602184295654,-0.4653922915458679
970,1.1986032724380493,0.06800674647092819,0.8227096199989319
971,0.30026566982269287,-0.5992285013198853,0.09777896106243134
972,1.4993693828582764,-0.14956912398338318,0.5198017358779907
973,1.8459657430648804,-0.0049855709075927734,-0.48109322786331177
974,0.4138103425502777,0.5795023441314697,-0.1016245186328888
975,1.758618712425232,-0.49016278982162476,-0.09533727169036865
976,0.39583563804626465,0.8078476190567017,0.7370529174804688
977,0.4108847975730896,-0.07356536388397217,-0.6873406767845154
978,1.058348298072815,-0.9923001527786255,0.07040292024612427
979,0.7037987112998962,-1.0115079879760742,-0.29048067331314087
980,1.4109305143356323,-0.4503324329853058,0.9479893445968628
981,1.295286774635315,0.8284619450569153,-0.04604588449001312
982,0.5621116757392883,-0.47600507736206055,1.1140084266662598
983,1.0386857986450195,1.075669765472412,0.14215153455734253
984,1.3293994665145874,0.7244908213615417,-0.26400595903396606
985,0.5765435695648193,0.6311587691307068,0.631658673286438
986,1.2405362129211426,-1.0219804048538208,-0.07337236404418945
987,1.639192819595337,0.5195701718330383,-0.4050055146217346
988,1.4484199285507202,0.7701026201248169,0.7287296056747437
989,0.3296111226081848,0.5898178219795227,-0.6180907487869263
990,1.504317283630371,0.22725653648376465,0.7288899421691895
991,2.0147502422332764,0.5087613463401794,-0.13127009570598602
992,2.2325005531311035,0.06700766086578369,-0.4507972300052643
993,0.515310525894165,0.7799493074417114,0.510042667388916
994,1.0041662454605103,0.16385364532470703,-1.210192322731018
995,1.5273128747940063,0.8430650234222412,0.10037834942340851
996,0.9997915625572205,-0.5942381620407104,0.609850287437439
997,1.6426538228988647,0.22712057828903198,-1.0165916681289673
998,1.466631531715393,0.5339778661727905,-0.763452410697937
999,1.0874099731445312,0.6102657318115234,-0.47015970945358276
1000,-1.1070706844329834,0.622999906539917,-0.814460813999176
1001,-1.1677305698394775,-0.32073044776916504,1.2040934562683105
1002,-0.08120840787887573,0.031085610389709473,0.3436415493488312
1003,-0.898909866809845,-0.05652938038110733,-1.0098662376403809
1004,-0.07168544828891754,0.29431167244911194,0.7715365886688232
1005,-0.9833530783653259,-0.9638065099716187,-0.05347695201635361
1006,-0.6738306283950806,-0.4573625922203064,0.9503365755081177
1007,-0.5470160245895386,-0.42569878697395325,0.9021750092506409
1008,-0.8028621077537537,-0.5962865352630615,0.16160067915916443
1009,-1.331023097038269,-0.7588131427764893,0.8054926991462708
1010,-1.099145770072937,-0.8423294425010681,0.42548587918281555
1011,-0.17521965503692627,-0.4684262275695801,-0.43251460790634155
1012,-1.3694334030151367,-0.42631959915161133,0.9251019954681396
1013,-1.955502986907959,0.5101446509361267,-0.17681750655174255
1014,0.05399972200393677,0.049873318523168564,-0.07403644174337387
1015,-1.397099494934082,0.6804648637771606,0.5431240200996399
1016,-1.8746896982192993,-0.2856237292289734,-0.8944592475891113
1017,-0.08377541601657867,-0.09168335795402527,-0.38277724385261536
1018,-2.0491366386413574,0.1524336338043213,0.0020338594913482666
1019,-1.8374589681625366,0.5826081037521362,0.625150203704834
1020,-2.0013010501861572,-0.020243078470230103,-0.7651318311691284
1021,-1.3905625343322754,0.8733832836151123,0.23603463172912598
1022,-0.9286826848983765,1.120792269706726,-0.18561416864395142
1023,-0.5628725290298462,0.4071999192237854,0.9259254932403564
1024,-1.441917896270752,0.7576338052749634,-0.7481693029403687
1025,0.2573547661304474,-0.12033215165138245,0.162613645195961
1026,-0.31578850746154785,0.5390467643737793,-0.5621955990791321
1027,-1.12131667137146,0.6112039089202881,-0.5813896656036377
1028,-0.34739822149276733,-0.3562876582145691,-0.6561122536659241
1029,-1.0408085584640503,0.8362697958946228,0.5696828961372375
1030,-0.2667710781097412,-0.14692392945289612,-0.6185617446899414
1031,-2.2402453422546387,0.04414898157119751,-0.04695001244544983
1032,-1.8473303318023682,0.3961557149887085,0.30013060569763184
1033,-1.1040592193603516,0.9202303290367126,0.20902149379253387
1034,-0.4384201169013977,0.2715029716491699,-0.7032982110977173
1035,-0.49885234236717224,-0.5043068528175354,-0.02871820330619812
1036,-1.1352119445800781,0.9142264127731323,0.18205496668815613
1037,-0.9720829725265503,-0.7695303559303284,0.18579597771167755
1038,-0.852139949798584,-0.6004363298416138,-0.9664150476455688
1039,-0.2510726749897003,-0.2716296911239624,0.3474333882331848
1040,-1.836133599281311,0.5071004033088684,-0.2854251265525818
1041,-1.7213037014007568,0.5606961846351624,-0.023537874221801758
1042,-0.8361610174179077,-0.4545518457889557,0.8647031784057617
1043,-1.720953345298767,-0.5099654793739319,-0.5851220488548279
1044,-1.03078031539917,0.2664033770561218,-0.8327144384384155
1045,-0.35457560420036316,0.21958480775356293,0.20775507390499115
1046,-0.994486927986145,0.8696905374526978,0.7570312023162842
1047,-0.12240324914455414,0.06050298362970352,0.3255985975265503
1048,-0.5074255466461182,-0.3467257022857666,0.6537938714027405
1049,-1.9566946029663086,0.14685755968093872,0.5366775989532471
1050,-0.561454176902771,0.34660595655441284,0.7855382561683655
1051,-1.5911190509796143,-0.38983821868896484,-0.7104974389076233
1052,-2.1043972969055176,-0.5161831974983215,0.23578765988349915
1053,-0.7046289443969727,-0.8981101512908936,-0.07253994792699814
1054,-0.3039902448654175,-0.5526140928268433,0.06724224239587784
1055,-1.7325739860534668,-0.6848914623260498,-0.46616309881210327
1056,-1.1310713291168213,-0.6029924154281616,0.8929868936538696
1057,-1.268010139465332,0.8604863882064819,0.5931916832923889
1058,-0.5615930557250977,0.9220668077468872,-0.5594183802604675
1059,-1.2433204650878906,0.6973446607589722,-0.6464431285858154
1060,-1.9617576599121094,0.15633833408355713,0.09284645318984985
1061,-0.37346482276916504,-0.7522801160812378,-0.11887964606285095
1062,-0.38812217116355896,-0.21334803104400635,0.9081828594207764
1063,-1.7939404249191284,-0.4309912323951721,-0.3167388439178467
1064,-1.7400858402252197,0.5650789737701416,0.6535307168960571
1065,-1.8222978115081787,-0.0538291335105896,0.8026851415634155
1066,-1.295447587966919,-0.9531823396682739,-0.3404585123062134
1067,-0.35000142455101013,0.5150014162063599,0.19408603012561798
1068,-0.6879327297210693,-0.39691653847694397,-0.5822572708129883
1069,-0.8258695602416992,-0.9770879745483398,-0.31248369812965393
1070,-1.6697965860366821,0.5256022810935974,-0.32728105783462524
1071,-1.0747045278549194,-0.6113653182983398,-0.509390115737915
1072,-1.0764402151107788,0.994080662727356,-0.42562171816825867
1073,-0.2958106994628906,0.027540169656276703,-0.6988323926925659
1074,-1.9008736610412598,0.3330153226852417,-0.5003012418746948
1075,-1.3015915155410767,0.4682563543319702,-0.7541390657424927
1076,-0.14268358051776886,-0.8323502540588379,0.34107500314712524
1077,-1.6602283716201782,0.016348838806152344,-0.9105288982391357
1078,-1.7141058444976807,-0.3856416940689087,0.642851710319519
1079,-0.7196281552314758,0.34196996688842773,-0.7109647989273071
1080,-1.5876975059509277,0.8642067313194275,-0.03846043348312378
1081,-1.786512017250061,-0.07337230443954468,0.7847108840942383
1082,-1.1387724876403809,0.5028241872787476,1.1492624282836914
1083,-0.22849953174591064,-0.485085129737854,0.3623354732990265
1084,-1.1123607158660889,-0.3400799632072449,0.7964056730270386
1085,-0.2888851761817932,-0.6251564025878906,0.2493632435798645
1086,-0.7161985635757446,0.24748335778713226,-0.8655722141265869
1087,-0.6258729100227356,-0.9170940518379211,-0.39005622267723083
1088,-0.09203958511352539,0.19887526333332062,-0.5114774703979492
1089,-0.23904471099376678,-0.514266848564148,-0.5188572406768799
1090,-1.0227022171020508,-0.6607637405395508,0.6110262274742126
1091,-0.8792752027511597,-0.7294422388076782,0.3434211313724518
1092,-1.562623381614685,-0.11383950710296631,0.5766300559043884
1093,-1.0820772647857666,0.5826457738876343,-0.5452711582183838
1094,-1.1898738145828247,-0.7329273819923401,0.4693022072315216
1095,-1.3980408906936646,-0.3949365019798279,-0.811876118183136
1096,-0.2105361819267273,-0.35043078660964966,-0.48930448293685913
1097,-0.18272876739501953,0.22890929877758026,0.13902407884597778
1098,-0.8794050812721252,0.8191311359405518,0.6785802841186523
1099,-1.0054539442062378,-1.2315754890441895,-0.18884062767028809
1100,-0.7698255777359009,0.9273006319999695,0.8602891564369202
1101,-1.7295538187026978,-0.3809382915496826,-0.6809117794036865
1102,-0.016440995037555695,-0.29020124673843384,0.40501731634140015
1103,-1.0339484214782715,-0.8943031430244446,-0.7475090026855469
1104,-0.4246521592140198,-0.32375574111938477,0.5815577507019043
1105,-1.4195581674575806,-0.020267844200134277,0.9377914667129517
1106,-1.5697624683380127,0.406244695186615,0.5968452095985413
1107,-1.2612899541854858,0.8271940350532532,-0.07158803939819336
1108,-1.1685187816619873,-0.22559323906898499,0.9128610491752625
1109,-0.46507376432418823,0.6714321374893188,-0.2695465087890625
1110,-0.7064987421035767,0.6617976427078247,-0.30715954303741455
1111,-0.3870658576488495,0.8227660059928894,-0.061641305685043335
1112,-1.8458118438720703,0.333467960357666,0.3040618896484375
1113,-0.750576376914978,-1.0646131038665771,-0.23707890510559082
1114,-0.33435070514678955,-0.9628421068191528,0.2741878628730774
1115,-1.4567666053771973,0.6619309782981873,0.10564219951629639
1116,-1.058930516242981,-0.4561815559864044,0.8656130433082581
1117,-0.15366019308567047,0.5715007185935974,0.49239134788513184
1118,-0.3670162558555603,-0.06809253990650177,-0.611768901348114
1119,-0.6914119124412537,-0.23447392880916595,-0.7054317593574524
1120,-1.933539867401123,-0.28828009963035583,0.19414280354976654
1121,-1.828796148300171,0.18374615907669067,0.8766903877258301
1122,-1.9739962816238403,-0.33172839879989624,-0.4393371343612671
1123,-0.08885540068149567,-0.10661697387695312,-0.10780982673168182
1124,-2.0397682189941406,-0.03246718645095825,0.24877451360225677
1125,-0.42978549003601074,-0.021951407194137573,0.9235275983810425
1126,-1.1136919260025024,0.1746882200241089,1.1396782398223877
1127,-1.4014945030212402,0.9674886465072632,0.11669060587882996
1128,-0.30265581607818604,-0.6352935433387756,0.04518550634384155
1129,-0.36286672949790955,0.3819967210292816,0.5220479965209961
1130,-0.24476920068264008,0.16886669397354126,-0.46777138113975525
1131,-1.7945716381072998,-0.150562584400177,0.5072864294052124
1132,-0.22562244534492493,-0.5351213216781616,-0.555115282535553
1133,-1.0025972127914429,0.4223054051399231,0.6995663642883301
1134,0.10034197568893433,0.7466500997543335,0.37192201614379883
1135,-1.9633526802062988,0.12208396196365356,-0.3456326723098755
1136,-0.7597520351409912,0.9375455379486084,-0.21127846837043762
1137,-0.7616659998893738,0.9254130125045776,0.16800346970558167
1138,-0.8918496966362,0.357094943523407,-0.6131979823112488
1139,-0.6016047596931458,0.7426285743713379,0.7735596299171448
1140,-1.4693620204925537,0.07049435377120972,1.1038339138031006
1141,-0.3324419856071472,0.44301116466522217,0.663680911064148
1142,-0.8858544230461121,-0.5456550717353821,0.9935041666030884
1143,-0.675260066986084,0.49068278074264526,0.8163931369781494
1144,-1.802965760231018,-0.3737052381038666,-0.9456285834312439
1145,-0.6265552043914795,0.9590358138084412,0.24519263207912445
1146,-1.0136983394622803,1.2446012496948242,-0.27603569626808167
1147,-1.0792266130447388,0.5113723874092102,0.8527368307113647
1148,-1.3253259658813477,-0.6078717112541199,-0.9958419799804688
1149,-0.40690815448760986,0.827393651008606,0.09529758989810944
1150,-1.2302172183990479,-0.9075884819030762,-0.39139652252197266
1151,-0.20496779680252075,0.3288898169994354,0.579352617263794
1152,-1.7424767017364502,0.2811155915260315,-0.10330089926719666
1153,-1.4091064929962158,0.6767282485961914,-0.6833481788635254
1154,-1.8384296894073486,0.46595537662506104,0.17127348482608795
1155,-0.24368801712989807,-0.6675037741661072,0.7864167094230652
1156,-1.2003084421157837,0.03762265294790268,-1.0304019451141357
1157,-1.7573518753051758,0.5050902962684631,0.5999159812927246
1158,-1.5031248331069946,0.9003222584724426,0.013815343379974365
1159,-0.34638160467147827,-0.0497128963470459,-0.8874202966690063
1160,-1.029758334159851,-0.6784001588821411,0.6135608553886414
1161,-1.9866225719451904,0.36654430627822876,0.5377005934715271
1162,0.021426156163215637,-0.3266870379447937,-0.1712280958890915
1163,-0.5765426158905029,0.2973148226737976,-0.7412649989128113
1164,-0.3982197344303131,0.8431673049926758,-0.25298789143562317
1165,-0.52459716796875,-0.5261148810386658,0.48657774925231934
1166,-0.7584846019744873,0.7209786772727966,0.9274953603744507
1167,-0.4432293772697449,0.7022722959518433,-0.22823764383792877
1168,0.152503103017807,0.200444757938385,-0.11707358062267303
1169,-1.080793857574463,0.46548378467559814,-0.561434268951416
1170,-0.40473681688308716,-0.39923006296157837,0.7603947520256042
1171,-1.1358362436294556,-1.3144991397857666,0.30509573221206665
1172,-1.0788863897323608,0.6150250434875488,-0.5762899518013
1173,-0.9514703154563904,-0.10575520992279053,1.1299726963043213
1174,-2.0504934787750244,-0.342864990234375,0.37979793548583984
1175,-1.778432011604309,0.198492169380188,0.6878888010978699
1176,-1.4156162738800049,-0.22588253021240234,0.8604729771614075
1177,-1.8914828300476074,-0.27267611026763916,0.503082811832428
1178,-1.387686014175415,0.8838639259338379,-0.07379207015037537
1179,-0.1245623379945755,-0.3262399137020111,0.6316652894020081
1180,-0.5667685866355896,0.80888831615448,0.4778984785079956
1181,-1.1735605001449585,-1.0745453834533691,0.14852096140384674
1182,-1.623409390449524,0.5869364738464355,-0.5792295932769775
1183,0.09028482437133789,-0.2381756752729416,0.1810578554868698
1184,-0.26446640491485596,0.3767382502555847,-0.7824578881263733
1185,-0.16833491623401642,0.20914459228515625,0.4272516369819641
1186,-1.156087875366211,-0.22272345423698425,-1.119600534439087
1187,-1.0032716989517212,-0.5356338024139404,-0.5794697999954224
1188,-1.6262319087982178,0.3263203501701355,0.7009839415550232
1189,-1.6997383832931519,0.22148734331130981,0.5526114702224731
1190,-0.9157487154006958,-0.09819376468658447,1.0842937231063843
1191,-0.08512962609529495,0.3589388430118561,-0.3841172456741333
1192,-0.8240010142326355,-0.5159997344017029,-0.3755947947502136
1193,0.09085658192634583,-0.3518108129501343,-0.2579193711280823
1194,-1.048267126083374,0.5502665042877197,-0.631669819355011
1195,-2.119767427444458,0.2077183723449707,0.020256519317626953
1196,-1.4621917009353638,0.043469905853271484,0.8888697028160095
1197,-1.8771779537200928,-0.8460882902145386,0.45805782079696655
1198,-1.6033742427825928,-0.6495633721351624,-0.05466093122959137
1199,-0.5487298965454102,0.5819171667098999,0.8152704238891602
1200,-1.5307637453079224,-0.7706787586212158,0.5408438444137573
1201,0.19182392954826355,0.1483791470527649,-0.09572532027959824
1202,-1.95831298828125,0.4215415120124817,0.6288815140724182
1203,-1.1993870735168457,0.9613113403320312,0.7674155831336975
1204,-0.8848432898521423,-0.5308353900909424,0.6809096932411194
1205,-2.0392558574676514,0.5250022411346436,0.5507182478904724
1206,-0.9214237928390503,-0.1455036997795105,-0.7583202719688416
1207,-0.8161569833755493,0.8877948522567749,-0.8252720832824707
1208,-1.030674934387207,0.4903550148010254,-0.794682502746582
1209,-1.325856328010559,0.31821101903915405,0.9063230752944946
1210,-0.058338992297649384,0.06429330259561539,0.3706319332122803
1211,-1.9070892333984375,-0.03034651279449463,0.01634395122528076
1212,-0.5852355360984802,1.1809194087982178,0.11368167400360107
1213,-1.3674945831298828,0.7944812774658203,-0.44050735235214233
1214,-0.4848617911338806,-0.7502082586288452,0.08843167126178741
1215,-0.17164789140224457,0.5880832672119141,0.057012468576431274
1216,0.005082361400127411,-0.3066069483757019,0.13293766975402832
1217,-1.7365405559539795,0.673173189163208,-0.3181040287017822
1218,-0.2283453792333603,-0.2574700713157654,0.23466700315475464
1219,-1.1433229446411133,0.8331360220909119,-0.22379350662231445
1220,-1.1750209331512451,-1.0211454629898071,0.018130376935005188
1221,-1.1547338962554932,-0.17455947399139404,1.1369550228118896
1222,-0.456693172454834,-0.4841732382774353,0.14975935220718384
1223,-0.710443913936615,0.1989869624376297,-0.7089621424674988
1224,-0.06163020431995392,-0.48317205905914307,0.20144209265708923
1225,-0.5814333558082581,-0.5383520722389221,0.8231455683708191
1226,-1.4106776714324951,0.9921187162399292,0.24005618691444397
1227,0.12885774672031403,-0.2014126479625702,0.17624247074127197
1228,-1.393582820892334,0.3830588459968567,1.0896098613739014
1229,-1.653200387954712,-0.22066617012023926,-0.6733470559120178
1230,-1.753222107887268,-0.17398223280906677,-0.16482916474342346
1231,-0.6258992552757263,-0.3029676079750061,-0.7141334414482117
1232,0.1017865389585495,0.32699111104011536,0.4638056755065918
1233,-1.0149486064910889,0.00797349214553833,0.9418585896492004
1234,-0.7682058811187744,-0.6242753267288208,-0.5768836140632629
1235,-1.3906786441802979,-0.6075150966644287,-0.7256060242652893
1236,-2.0877761840820312,0.08234727382659912,0.14950215816497803
1237,-0.3098519444465637,0.22228994965553284,0.48247358202934265
1238,-0.3142576515674591,-0.1790393888950348,0.9160940647125244
1239,-0.3582407236099243,-0.6840050220489502,-0.5177983641624451
1240,-1.707139015197754,0.10508137941360474,-0.7810620069503784
1241,-1.5773617029190063,-0.11740447580814362,-0.8540417551994324
1242,-0.9069783091545105,-0.1624913513660431,-0.9128126502037048
1243,-0.7406940460205078,0.7538527250289917,0.2566462755203247
1244,-1.5521177053451538,0.08308279514312744,0.7821524143218994
1245,-1.1705470085144043,0.7946606278419495,0.09282064437866211
1246,-1.8595889806747437,-0.35259678959846497,-0.2680700421333313
1247,-0.19561202824115753,0.775950014591217,0.41925403475761414
1248,-1.5042552947998047,-0.8269086480140686,0.31860363483428955
1249,-1.564042568206787,0.15854346752166748,0.8084759712219238
1250,-1.7578315734863281,-0.12441793084144592,-0.6122438907623291
1251,-0.14608259499073029,-0.2532505989074707,-0.6950526237487793
1252,-0.67544025182724,0.3459817171096802,-0.6677799224853516
1253,-2.024237871170044,0.15660399198532104,-0.06251797080039978
1254,-0.786860466003418,0.04072055220603943,-0.9824966788291931
1255,-0.4002232849597931,-0.8888900876045227,-0.28626489639282227
1256,-0.9550685286521912,-0.24362139403820038,-1.0857508182525635
1257,-0.8560897707939148,-1.0049424171447754,-0.4143815040588379
1258,-1.3990607261657715,0.5421923398971558,0.5151515603065491
1259,-1.9463250637054443,-0.22814518213272095,-0.17341908812522888
1260,-0.16669371724128723,0.43118077516555786,0.028706595301628113
1261,-1.022318959236145,-0.1668778657913208,0.9459038972854614
1262,-0.7826492786407471,0.8726322054862976,0.2919614613056183
1263,-1.4525914192199707,0.5940533876419067,0.5724078416824341
1264,-1.4797616004943848,0.7155641317367554,-0.22861820459365845
1265,-1.2793694734573364,-0.9982501268386841,-0.4905977249145508
1266,-2.0933234691619873,0.018207013607025146,0.23206038773059845
1267,-1.1825177669525146,-0.8388603329658508,0.1476273536682129
1268,-1.8350642919540405,-0.3099340498447418,-0.1040743738412857
1269,-0.785770833492279,-0.6661465167999268,0.6846275329589844
1270,-1.6674712896347046,0.5165130496025085,0.7518171072006226
1271,-0.6804471015930176,0.30737054347991943,0.6671780347824097
1272,-0.6642107963562012,0.6718737483024597,0.07906760275363922
1273,-0.15256628394126892,-0.22313958406448364,-0.06820079684257507
1274,0.2142833173274994,-0.024549774825572968,0.39602887630462646
1275,-1.3020154237747192,-0.14422881603240967,0.8800581097602844
1276,-1.0475984811782837,-0.8025797605514526,0.3956882357597351
1277,-0.7592292428016663,-0.1878202110528946,-0.6137652397155762
1278,-2.0299181938171387,-0.11965394020080566,0.3204103112220764
1279,-0.35758063197135925,-0.5151106715202332,0.5682258605957031
1280,-0.7238373160362244,0.440218448638916,-0.8949982523918152
1281,-0.06746810674667358,-0.32940107583999634,-0.649141252040863
1282,-1.3295097351074219,-0.5183422565460205,0.739997148513794
1283,-0.3780297636985779,0.6077028512954712,-0.6064918041229248
1284,-1.8720489740371704,0.6644284129142761,0.4214279055595398
1285,-1.2876499891281128,0.8062981963157654,-0.8193709850311279
1286,-1.7582993507385254,-0.9586930274963379,-0.25551286339759827
1287,-1.512373924255371,-0.44209903478622437,-0.6342263221740723
1288,-0.8739525079727173,0.7768072485923767,-0.5640265941619873
1289,-0.17619642615318298,-0.5045351982116699,0.3626368045806885
1290,-1.3879425525665283,-0.7361913919448853,-0.34549158811569214
1291,-0.24718321859836578,0.3786469101905823,-0.4304106831550598
1292,-0.8639293313026428,0.3791729211807251,1.0985462665557861
1293,-0.21869397163391113,-0.990027666091919,0.13713136315345764
1294,-0.3016687035560608,0.278750479221344,0.44126856327056885
1295,-1.3985333442687988,-0.5596719980239868,0.896489143371582
1296,-1.5095897912979126,0.6131144165992737,-0.6186774969100952
1297,-0.7758475542068481,-0.8406095504760742,-0.5971553325653076
1298,-1.35728919506073,-0.6898542642593384,0.6921254396438599
1299,-0.17150554060935974,-0.0529811829328537,0.5114025473594666
1300,-1.0256603956222534,0.8040672540664673,0.604101836681366
1301,0.022847604006528854,-0.0694098025560379,-0.2903265357017517
1302,0.02190922200679779,0.4101559519767761,-0.11318265646696091
1303,-0.09934239834547043,0.46431857347488403,-0.4600614905357361
1304,-0.16654030978679657,-0.12465505301952362,0.19429126381874084
1305,-1.3510277271270752,0.9145890474319458,0.031623274087905884
1306,-1.6750786304473877,0.4609295725822449,0.3975822925567627
1307,-1.7879350185394287,0.39720049500465393,-0.31216874718666077
1308,-1.119084119796753,-0.018043220043182373,0.9551710486412048
1309,-0.9209709167480469,0.32925325632095337,-1.0352492332458496
1310,-0.6072593927383423,0.6355613470077515,-0.1729397177696228
1311,-0.39781641960144043,0.5903680920600891,-0.04600346088409424
1312,-0.6890674829483032,-0.632606565952301,0.4300137758255005
1313,-1.1150007247924805,0.7255116701126099,-0.400868684053421
1314,-1.6469429731369019,0.5771721601486206,0.38267719745635986
1315,-0.6691054105758667,-0.6923370361328125,0.3303098678588867
1316,-1.3391605615615845,-0.7927592992782593,0.054388053715229034
1317,-0.1009962186217308,-0.22659847140312195,0.328582763671875
1318,-1.421249508857727,0.2683953046798706,0.9567598104476929
1319,-0.7302522659301758,-0.798596978187561,-0.4387263059616089
1320,-1.1908820867538452,-0.9232177734375,0.6622939705848694
1321,-0.5368466377258301,-0.22304414212703705,0.7806783318519592
1322,-0.341678261756897,0.4921916127204895,0.4932418465614319
1323,-1.5706514120101929,-0.4830339848995209,-0.37236565351486206
1324,-0.04547205567359924,-0.6229670643806458,0.123170405626297
1325,-1.102137804031372,0.5319086313247681,-0.9142544269561768
1326,-0.7607691884040833,0.10997845977544785,-0.8163464665412903
1327,-0.6007172465324402,-0.2246326208114624,0.9216380715370178
1328,-1.0439248085021973,0.5301550030708313,-1.2119474411010742
1329,-0.5399888753890991,0.13147735595703125,-0.7461696267127991
1330,-1.6142723560333252,-0.2899266481399536,0.6663898229598999
1331,-1.6876455545425415,0.777825117111206,-0.6985551714897156
1332,-0.03203456103801727,-0.3182947039604187,-0.3439863324165344
1333,-0.2505866289138794,0.6644591689109802,0.19328056275844574
1334,-1.7197234630584717,0.14518404006958008,0.8884257674217224
1335,-0.8057329654693604,0.8388271331787109,-0.6975312232971191
1336,-0.26443082094192505,0.5189927220344543,-0.4228147864341736
1337,-0.4544253945350647,0.5338651537895203,-0.5771453380584717
1338,-0.35978618264198303,0.1919381022453308,1.047409176826477
1339,-0.039312466979026794,0.16860289871692657,0.7115180492401123
1340,-0.06929294019937515,-0.41323524713516235,0.1664043664932251
1341,-1.339163064956665,0.10276147723197937,-0.9442643523216248
1342,-0.2218732237815857,0.5327410697937012,0.8360891938209534
1343,-1.2747256755828857,-0.8174113035202026,-0.6359407901763916
1344,-0.9146287441253662,0.31995171308517456,1.1720445156097412
1345,-1.3252686262130737,-0.552361249923706,-0.5445599555969238
1346,-1.1352638006210327,-0.874091625213623,-0.06898128986358643
1347,-0.49082133173942566,-0.4974622130393982,0.7634841799736023
1348,-1.536859154701233,-0.7499621510505676,0.594089686870575
1349,-0.3170872926712036,0.26508718729019165,0.11677763611078262
1350,-0.25127941370010376,0.13590914011001587,0.4965733289718628
1351,-0.34122687578201294,0.08843213319778442,0.5902200937271118
1352,-0.8573422431945801,0.8227245807647705,0.9063701629638672
1353,-1.6281800270080566,0.12555477023124695,-0.8158692121505737
1354,-0.6623585820198059,-0.7650995254516602,0.5265577435493469
1355,-0.5852832794189453,0.3976640999317169,-0.12480491399765015
1356,-1.3413851261138916,0.9687530994415283,0.35181814432144165
1357,-0.9639068245887756,0.9474643468856812,-0.16772857308387756
1358,-2.130075216293335,0.18859052658081055,-0.1568489372730255
1359,-1.6977609395980835,0.7111434936523438,-0.1540447473526001
1360,-1.4171569347381592,0.6790555715560913,0.6348990201950073
1361,-0.92179274559021,0.6388330459594727,0.74132239818573
1362,-0.48467057943344116,0.10748258233070374,0.5186941623687744
1363,-1.1297845840454102,-0.3176861107349396,-0.8138649463653564
1364,-0.39076268672943115,-0.6098165512084961,0.33395010232925415
1365,-0.6027038097381592,-1.1149340867996216,-0.07252851128578186
1366,-0.017199687659740448,-0.29056721925735474,0.16711296141147614
1367,-0.6829233169555664,0.8023101091384888,-0.7744520306587219
1368,-1.2677727937698364,0.4391999840736389,-0.7275633811950684
1369,-2.03824782371521,0.6102269887924194,0.20762881636619568
1370,-0.7666910886764526,0.48412811756134033,-0.647200345993042
1371,-0.5745694041252136,0.2550235092639923,0.5212074518203735
1372,-1.8690516948699951,0.048156917095184326,-0.5596892237663269
1373,-1.193487524986267,-0.4013076722621918,0.761063277721405
1374,-0.2179582715034485,-0.5165088772773743,-0.3816797733306885
1375,-0.8593150973320007,-1.0473618507385254,0.17182178795337677
1376,-1.4474818706512451,0.9148311018943787,0.4831874370574951
1377,-1.5099316835403442,0.31305623054504395,0.9560846090316772
1378,-1.440488338470459,0.8954821825027466,0.5829111337661743
1379,-1.4511640071868896,0.8684110045433044,0.5792451500892639
1380,-1.1635375022888184,-1.1071467399597168,0.494504451751709
1381,-1.6754945516586304,0.7657895088195801,-0.2498234510421753
1382,-0.8174572587013245,1.0628998279571533,-0.26480191946029663
1383,-1.5895665884017944,-0.46322548389434814,-0.9553837180137634
1384,-0.03604656457901001,-0.7625593543052673,-0.3686377704143524
1385,-0.8068947196006775,-0.8194938898086548,0.8576993942260742
1386,-0.8409422636032104,-0.685965895652771,0.29868438839912415
1387,-2.1430580615997314,0.01268380880355835,-0.2917381525039673
1388,-0.45657289028167725,0.4702017307281494,0.8496173620223999
1389,-0.07746893167495728,-0.20493239164352417,-0.5644623637199402
1390,-1.873087763786316,-0.024411439895629883,-0.19339819252490997
1391,-1.4400231838226318,0.6060596704483032,0.40658247470855713
1392,-1.156822681427002,-0.7838326692581177,0.6706202030181885
1393,-1.3848142623901367,0.4384571313858032,-0.775992214679718
1394,-0.7875916361808777,-0.2373332381248474,1.041930913925171
1395,-1.4978703260421753,-0.5504100918769836,-0.6463424563407898
1396,-1.5178067684173584,0.4356616735458374,0.7852514982223511
1397,-1.2367324829101562,-0.8719099164009094,0.22941245138645172
1398,-2.1487154960632324,0.49467146396636963,-0.09846740961074829
1399,-0.469072163105011,0.7464539408683777,-0.25996971130371094
1400,-1.2675436735153198,-0.7844924926757812,-0.5426403284072876
1401,-1.5552726984024048,0.31850284337997437,0.3344193696975708
1402,-1.841986894607544,0.569905161857605,-0.4536203145980835
1403,-1.5652523040771484,-0.7961804270744324,0.3630375564098358
1404,-2.0216267108917236,-0.1135784387588501,0.665839433670044
1405,-1.3208189010620117,-0.8947340250015259,-0.9792618155479431
1406,-1.838428020477295,-0.5769110918045044,0.37648433446884155
1407,-1.8198972940444946,-0.1009172797203064,-0.3184785842895508
1408,-1.0556321144104004,-0.09105128049850464,0.8096813559532166
1409,-1.188888430595398,-0.722283124923706,-1.0491600036621094
1410,-1.7303924560546875,0.3313441276550293,-0.05508437752723694
1411,-0.1732356697320938,-0.518771767616272,0.07648731023073196
1412,-0.1749972403049469,-0.007204286754131317,-0.48518529534339905
1413,-1.4766508340835571,-0.6794416904449463,-0.08034604042768478
1414,-0.7595008611679077,0.3691122531890869,-0.8029024004936218
1415,-1.7118377685546875,-0.3368365466594696,-0.8950080871582031
1416,-1.7235907316207886,-0.16018766164779663,-0.15705598890781403
1417,-0.3246877193450928,0.6997694969177246,-0.2999790608882904
1418,-1.5210055112838745,-0.6297578811645508,0.873047411441803
1419,-0.35571524500846863,0.6853572726249695,-0.767987847328186
1420,-1.8169711828231812,-0.11359661817550659,0.608928918838501
1421,-0.35513851046562195,-0.5543952584266663,-0.4134499430656433
1422,-0.46485379338264465,0.13145627081394196,-0.8840981125831604
1423,-0.18997575342655182,0.3126828670501709,-0.36591729521751404
1424,-0.8855167031288147,-0.24049612879753113,-0.9627987146377563
1425,-0.45855796337127686,0.08314165472984314,0.6915571093559265
1426,-0.14110097289085388,0.81858891248703,0.3067582845687866
1427,-0.6783668994903564,0.9334003329277039,0.5200986862182617
1428,-0.8233832120895386,0.25266605615615845,1.0937402248382568
1429,-0.9327189922332764,-0.3984445035457611,-1.1057500839233398
1430,0.19279560446739197,0.4053191542625427,-0.10821407288312912
1431,-1.1970762014389038,0.034216225147247314,1.292077898979187
1432,-1.115338921546936,0.6158314347267151,-0.7381189465522766
1433,-1.5510340929031372,-0.8914108276367188,-0.5063944458961487
1434,-0.7788171172142029,-0.8279362320899963,-0.4925026297569275
1435,-0.3048567771911621,-0.941216230392456,0.06004747748374939
1436,-1.9566771984100342,0.05494067072868347,-0.49755656719207764
1437,-1.6322021484375,-0.0038468241691589355,0.3051028549671173
1438,-1.6101698875427246,-0.878344714641571,0.049211032688617706
1439,-0.43630948662757874,0.5476618409156799,-0.44747498631477356
1440,-1.162909746170044,0.2628155052661896,-0.8381862640380859
1441,-0.8792583346366882,-0.7914420962333679,-0.7089433670043945
1442,-2.228456735610962,-0.29218488931655884,0.13825011253356934
1443,-0.1712915003299713,0.555398166179657,0.03883965313434601
1444,-0.16664987802505493,-0.031398043036460876,0.603358805179596
1445,-0.4077812433242798,-0.017319083213806152,0.9455012083053589
1446,-0.9750303030014038,1.063037395477295,-0.20679152011871338
1447,-1.3066394329071045,0.7762418985366821,0.7865659594535828
1448,-0.5070928335189819,0.9721794128417969,0.6741083860397339
1449,-1.5366880893707275,0.16696685552597046,0.919800877571106
1450,-1.2869434356689453,-0.30561915040016174,-0.8838813304901123
1451,-0.8036203384399414,-0.6936725378036499,-0.9747256636619568
1452,-0.5993650555610657,-0.9683365821838379,0.19963006675243378
1453,-0.9252285957336426,-0.040088951587677,1.0804177522659302
1454,-1.6270134449005127,0.4474565386772156,0.36035943031311035
1455,-0.2796885371208191,-0.5881232023239136,0.11557796597480774
1456,-1.4339314699172974,0.5647303462028503,0.7585505247116089
1457,-0.48648637533187866,-0.6178808212280273,-0.7009842395782471
1458,-1.5645287036895752,-0.054288268089294434,-0.701331377029419
1459,-0.02827078476548195,-0.10216725617647171,0.276321142911911
1460,-1.3775410652160645,-0.6298907399177551,-0.5031187534332275
1461,-1.4249022006988525,0.8760591149330139,-0.28380927443504333
1462,-1.2385156154632568,0.9438203573226929,0.19996502995491028
1463,0.015844419598579407,-0.2959210276603699,-0.23465359210968018
1464,-0.8196595907211304,-0.44825419783592224,-0.6972804665565491
1465,-1.5457990169525146,0.7157366871833801,-0.3101349472999573
1466,-0.06681005656719208,-0.4865877628326416,-0.38586828112602234
1467,-0.2393815666437149,0.5892524123191833,0.3439178466796875
1468,-1.4326837062835693,-0.8060719966888428,0.2037266343832016
1469,-0.5603886842727661,-1.2492011785507202,0.05450570583343506
1470,-0.2821241617202759,-0.555273711681366,0.20204997062683105
1471,-0.22081218659877777,-0.388486385345459,0.6766493320465088
1472,-0.23419997096061707,0.16445451974868774,-0.01746046543121338
1473,-2.144388437271118,0.22073286771774292,-0.22799548506736755
1474,-0.15282046794891357,0.5568872690200806,-0.23113715648651123
1475,-0.30700409412384033,0.6791141629219055,-0.17695505917072296
1476,-1.208857774734497,-1.077701210975647,0.2027655988931656
1477,-1.7487983703613281,-0.3253345489501953,0.31358492374420166
1478,-1.6665713787078857,-0.0141143798828125,0.6300287246704102
1479,-0.8325323462486267,-0.11777021735906601,-0.8483937978744507
1480,-1.5119256973266602,-0.4602176249027252,-0.2851041853427887
1481,-0.6589978933334351,-0.9147616028785706,-0.4170038104057312
1482,-0.49817588925361633,-0.5786293745040894,0.14833447337150574
1483,-1.1713917255401611,-0.08500423282384872,-1.0455975532531738
1484,-1.5671547651290894,-0.6695687770843506,-0.09140399098396301
1485,-1.6646580696105957,0.5820053815841675,-0.30950671434402466
1486,-0.16041670739650726,-0.18377335369586945,0.11307170987129211
1487,-0.2620774805545807,-0.5725492238998413,0.5511462092399597
1488,-0.26830634474754333,0.08786077797412872,0.3371175527572632
1489,-1.4816285371780396,0.32316190004348755,1.0095380544662476
1490,-1.8976870775222778,-0.27532708644866943,0.40521931648254395
1491,-0.23310425877571106,0.43373334407806396,0.7990205883979797
1492,-0.5758907794952393,0.28026801347732544,1.100088119506836
1493,-1.0207607746124268,0.03250664472579956,0.8142529129981995
1494,-0.3195487856864929,-0.23706725239753723,0.1701231598854065
1495,-1.2238609790802002,0.8857234120368958,0.8842027187347412
1496,-1.8069512844085693,0.7105417251586914,0.4039369821548462
1497,-1.5995529890060425,0.007419288158416748,-0.75687175989151
1498,-1.4104790687561035,0.638909101486206,-0.5718083381652832
1499,-0.8419528007507324,-0.2939174473285675,0.7822666764259338
1500,-0.2991427481174469,0.37138473987579346,0.11300943046808243
1501,-0.9435121417045593,0.5945703983306885,-0.5319156646728516
1502,-1.4159919023513794,-0.44701313972473145,-0.5612179636955261
1503,-0.44271767139434814,-0.8321253061294556,0.0005971938371658325
1504,-1.8137019872665405,-0.3376449644565582,0.26365572214126587
1505,0.02556987851858139,0.25883108377456665,0.1209806501865387
1506,-2.0773022174835205,0.25959116220474243,0.38460609316825867
1507,-0.47391360998153687,0.358346164226532,0.7210997343063354
1508,-0.20479848980903625,-0.4391651153564453,0.030681706964969635
1509,-0.18371205031871796,0.03547554463148117,-0.12876351177692413
1510,-0.20585384964942932,-0.4216955304145813,0.18249568343162537
1511,-1.1799862384796143,-1.184281349182129,0.055237457156181335
1512,-1.0443377494812012,0.893476128578186,-0.5281976461410522
1513,-0.4853103756904602,0.8280051946640015,-0.4797980785369873
1514,-1.7767266035079956,0.14212986826896667,-0.8887715935707092
1515,-0.7641583681106567,-0.9763253927230835,-0.2333233654499054
1516,-1.2344039678573608,-0.49564939737319946,-0.8832798004150391
1517,-0.6927331686019897,0.7254135012626648,0.2706824541091919
1518,-1.9541800022125244,0.9068450927734375,0.2210078239440918
1519,-1.070265293121338,-0.6682388186454773,-0.873227596282959
1520,-1.8727333545684814,-0.14318907260894775,0.18701374530792236
1521,-0.34039223194122314,-0.12531575560569763,-0.5690827369689941
1522,-0.6588133573532104,-0.9112395644187927,-0.6537744998931885
1523,-1.0951658487319946,-0.2907796800136566,-0.8353907465934753
1524,-0.39553117752075195,-0.003787010908126831,0.8381707668304443
1525,-0.3579104244709015,-0.3026364743709564,0.11707031726837158
1526,-0.6861189603805542,0.7894617915153503,-0.47227048873901367
1527,-1.2219486236572266,-0.02544417977333069,-0.8959829211235046
1528,-0.4255305528640747,0.5366604328155518,-0.4767189025878906
1529,-0.5805416703224182,-0.5144100785255432,0.7587247490882874
1530,-0.9195974469184875,0.723648190498352,0.7979885339736938
1531,-1.7402385473251343,-0.7251822352409363,0.5178678631782532
1532,-1.8630588054656982,0.24930322170257568,-0.5739232301712036
1533,-1.1451929807662964,0.7202286720275879,0.751481294631958
1534,-0.2779785394668579,-0.11819937825202942,-0.5043975710868835
1535,-0.24354469776153564,-0.7467107772827148,0.42758315801620483
1536,-0.7306393980979919,0.12045145034790039,1.0753180980682373
1537,-0.8594732880592346,0.9030192494392395,-0.14145946502685547
1538,-0.3168330788612366,-0.013998322188854218,-0.46557360887527466
1539,-0.8925142288208008,-0.5807939767837524,1.1770018339157104
1540,-1.1199671030044556,0.7591589689254761,0.30861327052116394
1541,-0.5981410145759583,0.7441444396972656,0.7887007594108582
1542,-0.1705113798379898,-0.3263874650001526,0.3998703360557556
1543,-1.3576700687408447,0.5893126726150513,0.7476892471313477
1544,-0.08101440966129303,0.37441548705101013,-0.6973544359207153
1545,0.13948184251785278,-0.1343744695186615,-0.15731269121170044
1546,-1.856276035308838,-0.06101179122924805,-0.6405874490737915
1547,-0.4198262095451355,0.4191799759864807,0.7863873839378357
1548,-0.2655753493309021,0.6675883531570435,0.6252371072769165
1549,-0.37841856479644775,0.7493171095848083,-0.4264218211174011
1550,-0.10954462736845016,0.5877148509025574,-0.04285779595375061
1551,-0.3838403522968292,-0.24716489017009735,0.9651790857315063
1552,-0.22994989156723022,0.3960095942020416,0.28265151381492615
1553,-1.7788141965866089,-0.6827223300933838,0.33554551005363464
1554,-0.6912227869033813,-0.44739198684692383,-0.5471343994140625
1555,-1.7521530389785767,-0.043292105197906494,0.578163743019104
1556,-0.1501046121120453,0.267719030380249,0.08480318635702133
1557,-0.8822676539421082,-0.053743183612823486,0.879365086555481
1558,-0.7662709951400757,0.24934858083724976,0.958160400390625
1559,-0.4653680622577667,0.8306660056114197,0.8103897571563721
1560,-0.2029753178358078,0.600598931312561,-0.4562029242515564
1561,-1.7590465545654297,0.38301706314086914,-0.03304046392440796
1562,-1.6409661769866943,-0.37880706787109375,0.5240681171417236
1563,-0.96763014793396,-0.7147578001022339,0.6164039969444275
1564,-1.060808777809143,-0.6367031931877136,0.7157701253890991
1565,-1.2843819856643677,0.21951106190681458,-1.0090523958206177
1566,-0.14006364345550537,0.28661173582077026,-0.38785508275032043
1567,-0.692976176738739,0.772758960723877,0.5752241611480713
1568,-1.9829314947128296,-0.35198473930358887,-0.46631187200546265
1569,-0.808305025100708,-0.788576602935791,0.5576509237289429
1570,-1.6263008117675781,0.5291426777839661,-0.5971631407737732
1571,-0.07337706536054611,-0.04658983647823334,0.3139709234237671
1572,-0.22921647131443024,0.021189898252487183,0.17303186655044556
1573,-0.9523864388465881,1.1742100715637207,-0.05325669050216675
1574,-2.0949127674102783,0.095691978931427,-0.0756044089794159
1575,-1.9388891458511353,0.2880294919013977,0.3829602599143982
1576,-0.7824775576591492,-0.343769907951355,-1.0161329507827759
1577,-1.8410838842391968,0.4008217453956604,0.47308433055877686
1578,-1.7924065589904785,0.4060039818286896,-0.615697979927063
1579,-1.3324143886566162,0.7423614263534546,-0.3826025426387787
1580,-1.2879772186279297,-0.7147206664085388,0.4270256459712982
1581,-0.6060745716094971,0.4642677307128906,0.6817033886909485
1582,-0.44878503680229187,-0.3529168367385864,-0.6786459684371948
1583,-1.5314054489135742,0.4102947413921356,-0.40290090441703796
1584,-1.221508264541626,-0.47583967447280884,0.6477141976356506
1585,-0.04594734311103821,0.39123570919036865,0.045182861387729645
1586,-0.6834011077880859,0.07080091536045074,-1.0589218139648438
1587,-0.7541348934173584,0.49483081698417664,0.9508835077285767
1588,-0.34827059507369995,-0.7417441010475159,-0.26596030592918396
1589,-1.9442253112792969,0.274014949798584,-0.5426454544067383
1590,-0.5917832255363464,-0.8920366764068604,0.15954096615314484
1591,-1.516265630722046,-0.558780312538147,-0.5298904776573181
1592,-0.8021417260169983,-0.45486539602279663,-0.7426843643188477
1593,-0.8844872713088989,-0.42359840869903564,-0.6903939843177795
1594,-1.1215828657150269,-0.36102885007858276,-0.8131645917892456
1595,-1.7008801698684692,0.8217180967330933,-0.47211670875549316
1596,-2.1252291202545166,-0.12821078300476074,0.2805445194244385
1597,-1.7273865938186646,0.4243387281894684,-0.5416573286056519
1598,-0.38251960277557373,0.41712769865989685,0.9122763872146606
1599,-0.7962194681167603,-1.0418224334716797,0.4807325005531311
1600,-1.2839075326919556,0.5173144936561584,-0.5892391800880432
1601,-0.7209863066673279,-0.761812686920166,-0.5064694285392761
1602,-1.4472956657409668,0.7843755483627319,-0.31849926710128784
1603,-1.1792412996292114,0.9959482550621033,-0.2782590687274933
1604,-1.2692053318023682,-0.5969735980033875,0.8443311452865601
1605,-0.3572293519973755,0.8030219078063965,-0.24859443306922913
1606,-1.316485047340393,0.7237256169319153,0.7115319967269897
1607,-1.0002965927124023,0.31588637828826904,-0.5592713952064514
1608,-0.9508436918258667,-0.8325549960136414,0.5920661687850952
1609,-0.5930949449539185,0.6226866245269775,0.5432257652282715
1610,-0.9699744582176208,0.5607436895370483,-0.9221938252449036
1611,0.16845598816871643,0.2243061065673828,-0.1913379430770874
1612,-0.11556761711835861,-0.05039500445127487,-0.34105515480041504
1613,-0.34048470854759216,0.6595669984817505,0.8383753299713135
1614,-1.9406764507293701,0.5781013369560242,-0.9279376268386841
1615,-0.9283358454704285,-0.5878311395645142,1.2090455293655396
1616,-1.440901756286621,-0.9912322759628296,-0.46985822916030884
1617,-0.6438744068145752,0.9580460786819458,0.0667995810508728
1618,-1.4948548078536987,0.41110318899154663,0.6401225924491882
1619,-0.07577101141214371,-0.22856217622756958,-0.3303108811378479
1620,-0.3860724866390228,0.3964814245700836,0.20745247602462769
1621,-1.4974980354309082,-0.5558288097381592,-0.33601781725883484
1622,-0.28559452295303345,0.3107708692550659,-0.4268772602081299
1623,-0.8696012496948242,-0.2987225651741028,0.8613001704216003
1624,-0.49628743529319763,-0.08304241299629211,-0.6583451628684998
1625,-1.7489101886749268,0.01941630244255066,-0.4183671772480011
1626,-0.41959911584854126,-0.4167855978012085,0.04234696179628372
1627,-0.016873888671398163,-0.05832121521234512,-0.4307096302509308
1628,-1.0351554155349731,0.9178547859191895,0.8461425304412842
1629,-0.30822572112083435,-0.5934191942214966,0.06509506702423096
1630,-1.8715760707855225,-0.6250552535057068,0.004424914717674255
1631,-1.1672247648239136,0.299751877784729,-0.7101732492446899
1632,-1.4999784231185913,0.8203557729721069,-0.2361617088317871
1633,-1.027603268623352,0.766133189201355,-0.7665181159973145
1634,-0.7019490599632263,1.051844596862793,0.41362810134887695
1635,-1.4176607131958008,-0.6258472800254822,-0.39905428886413574
1636,-0.37086138129234314,-0.20555885136127472,-0.8475240468978882
1637,-0.6533783674240112,0.7023262977600098,-0.6291711926460266
1638,-1.1468870639801025,0.8507100343704224,-0.26027438044548035
1639,-0.6359457969665527,-0.6443157196044922,0.5824914574623108
1640,-0.2562725245952606,-0.34751757979393005,0.565008819103241
1641,-0.9208733439445496,1.0065302848815918,0.12274110317230225
1642,-1.9062373638153076,0.32637789845466614,-0.21649715304374695
1643,-0.4903604984283447,-0.9333502650260925,3.3527612686157227e-06
1644,0.05090218037366867,0.0005670562386512756,0.2811538577079773
1645,-1.6349178552627563,0.17834895849227905,0.8306078910827637
1646,-1.8121017217636108,-0.26682794094085693,0.2898719310760498
1647,-0.9529476761817932,-0.5347315073013306,0.6026811599731445
1648,-1.4101048707962036,0.3902852535247803,0.7966876029968262
1649,-1.1665836572647095,-1.0188482999801636,0.34204667806625366
1650,-0.267869770526886,-0.5751205682754517,-0.5374079346656799
1651,-0.22770948708057404,0.1880798190832138,-0.7544807195663452
1652,-1.393770456314087,0.5461709499359131,-0.6745467185974121
1653,-1.6346023082733154,0.5767843723297119,0.6059384346008301
1654,-1.3777943849563599,-0.7172521352767944,-0.4477916955947876
1655,-1.1196585893630981,-0.5311957597732544,0.7174851894378662
1656,-0.6429528594017029,-0.37380072474479675,1.0252952575683594
1657,-0.7419893145561218,-1.0917389392852783,0.02267029881477356
1658,-0.012798763811588287,-0.26632270216941833,0.10803798586130142
1659,-1.1737819910049438,-0.7983757257461548,-0.39073634147644043
1660,-0.8203724026679993,0.32075199484825134,-0.7401772141456604
1661,-0.5285014510154724,-0.5758865475654602,0.7402599453926086
1662,-2.0304465293884277,0.18810147047042847,0.6004499197006226
1663,-2.1232738494873047,0.29255831241607666,-0.07947137951850891
1664,-1.6992766857147217,-0.13621968030929565,0.8400087952613831
1665,-1.215555191040039,0.8801435232162476,0.5103005766868591
1666,-0.9344323873519897,1.132420301437378,0.14562150835990906
1667,-0.6704150438308716,-0.8591419458389282,-0.09207519888877869
1668,0.04784514009952545,-0.5406776666641235,-0.19534559547901154
1669,-0.5640062689781189,-0.8980528116226196,0.4706161618232727
1670,-1.53121018409729,0.8049818873405457,0.08021891117095947
1671,-1.6946831941604614,-0.7944193482398987,0.14446178078651428
1672,-0.14662183821201324,0.0953306332230568,-0.7874205708503723
1673,-0.04489222913980484,0.37686291337013245,0.07624393701553345
1674,-0.7810755968093872,0.7338966727256775,0.8243468999862671
1675,-0.0909385159611702,-0.048956677317619324,0.15634208917617798
1676,-1.1771825551986694,0.4208367168903351,-0.628603458404541
1677,-1.1735353469848633,1.1787625551223755,0.6972440481185913
1678,-0.9971544742584229,-0.47329050302505493,-0.7510635256767273
1679,-0.5348600149154663,-0.8495887517929077,0.40165069699287415
1680,-0.8729530572891235,0.6128663420677185,0.7727117538452148
1681,-0.5758837461471558,-0.1482808142900467,-0.5766202807426453
1682,-1.0282821655273438,0.5294650793075562,0.8108417391777039
1683,-1.7757225036621094,0.743509829044342,0.6292963624000549
1684,-1.5732158422470093,0.8104048371315002,0.41354823112487793
1685,-0.05495813488960266,0.2781205475330353,-0.20707939565181732
1686,-0.9112458229064941,0.5402043461799622,-0.7922027111053467
1687,-0.01536465436220169,0.1583986133337021,0.1507934331893921
1688,-0.9737715125083923,-0.6166673898696899,-0.653062641620636
1689,-1.5521092414855957,-0.10207569599151611,0.3647283911705017
1690,-0.5338960289955139,-0.9481595754623413,0.10999107360839844
1691,-1.2734744548797607,0.43083739280700684,-0.7030389308929443
1692,-0.6606720089912415,0.5958380699157715,-0.7799961566925049
1693,-0.13675996661186218,-0.09044449031352997,0.5988427996635437
1694,-0.5367780327796936,-0.6196562051773071,0.10137437283992767
1695,-1.4612759351730347,-0.28785738348960876,0.7428595423698425
1696,-0.6141477823257446,0.5537747144699097,0.6825156807899475
1697,-1.1292616128921509,0.12805581092834473,0.804446816444397
1698,-1.5676274299621582,0.5998661518096924,-0.2947113811969757
1699,-0.267408549785614,-0.4329567551612854,-0.04621819406747818
1700,-0.5126820206642151,0.013042178004980087,-0.7414143681526184
1701,-0.5855017900466919,0.884791910648346,-0.38335925340652466
1702,-1.8700579404830933,-0.2018173336982727,0.6217857599258423
1703,-1.2611067295074463,-0.7485377788543701,-0.28133559226989746
1704,-1.6152571439743042,-0.5714364647865295,-0.27712684869766235
1705,-0.35339492559432983,0.21270966529846191,0.5514920353889465
1706,-1.2495014667510986,0.020258009433746338,0.8016620874404907
1707,-1.4355828762054443,-0.7673402428627014,-0.35023432970046997
1708,-1.3095405101776123,-0.2939470410346985,1.064325213432312
1709,-0.28901731967926025,-0.7336214780807495,-0.24909864366054535
1710,-1.7429656982421875,0.44680434465408325,0.8134161233901978
1711,-1.7022225856781006,0.6411523818969727,0.1713131219148636
1712,-1.3279330730438232,-0.6715905070304871,0.8517729640007019
1713,0.23389583826065063,-0.268819659948349,-0.10789016634225845
1714,-0.7843149900436401,0.8022632598876953,0.5717090964317322
1715,-1.1987190246582031,-0.6578779220581055,0.434116005897522
1716,-1.985276222229004,-0.6664860248565674,-0.21193811297416687
1717,-0.23095524311065674,-0.4934925436973572,-0.27826017141342163
1718,-1.9594545364379883,0.27588599920272827,-0.03514575958251953
1719,-1.2003517150878906,0.5761153101921082,1.052236557006836
1720,0.1511056125164032,0.4679551124572754,-0.19504167139530182
1721,-0.14894582331180573,-0.7643231153488159,0.037459731101989746
1722,-1.1248317956924438,-0.18320785462856293,-0.8991800546646118
1723,-0.4870501160621643,-0.3292688727378845,0.6119754910469055
1724,-0.02304932102560997,0.06498397886753082,-0.3291037082672119
1725,-1.3018462657928467,-0.7776123285293579,-0.4336859881877899
1726,-0.8935016989707947,-0.6248331665992737,-0.1006886437535286
1727,-2.1095173358917236,0.6046106815338135,0.01871168613433838
1728,-1.3345905542373657,0.8034712076187134,-0.8307209014892578
1729,-0.37908753752708435,0.7125752568244934,0.38503992557525635
1730,-1.678478479385376,0.28340399265289307,0.7864353656768799
1731,-1.337023377418518,0.40763622522354126,0.9769718050956726
1732,-1.7117291688919067,0.5221192836761475,0.4508071541786194
1733,-1.3645904064178467,1.1158266067504883,-0.25803646445274353
1734,-1.1230454444885254,0.7656206488609314,0.6764894723892212
1735,-1.3584632873535156,0.546796441078186,0.6388999223709106
1736,-0.3452129065990448,-0.6798231601715088,-0.47616636753082275
1737,-1.3977265357971191,-0.9614478349685669,0.43822023272514343
1738,-0.39811691641807556,0.6160914897918701,0.34244853258132935
1739,-1.3612778186798096,-0.6121656894683838,-0.786946177482605
1740,0.07412349432706833,0.44194495677948,-0.4061853587627411
1741,-1.421751856803894,-0.1635802984237671,0.7386543154716492
1742,-1.312172532081604,0.17240184545516968,-0.9217434525489807
1743,-1.5686506032943726,-0.7358189821243286,-0.1604505181312561
1744,-0.269186794757843,-0.8218686580657959,0.10942520201206207
1745,-0.2268991768360138,-0.6269423365592957,-0.012709543108940125
1746,-1.6496893167495728,-0.6456089019775391,-0.13598039746284485
1747,-1.9072973728179932,-0.043827444314956665,-0.43592405319213867
1748,-0.7470625042915344,0.11725720763206482,-0.8147991299629211
1749,-0.27460625767707825,0.477681040763855,-0.059011414647102356
1750,-1.5074005126953125,-0.711739718914032,0.5739035606384277
1751,-0.7273779511451721,-1.1400973796844482,0.2781233489513397
1752,-1.6649723052978516,0.8537455797195435,0.34172776341438293
1753,-0.6265220642089844,0.8060348033905029,0.7359856367111206
1754,-0.10650001466274261,0.7188253402709961,0.1885475218296051
1755,-0.16677698493003845,-0.20386666059494019,0.33972591161727905
1756,-0.872478187084198,-1.318230152130127,0.6422698497772217
1757,-1.100651741027832,-0.39313197135925293,1.1337834596633911
1758,-0.1830516904592514,0.0055894628167152405,0.086264967918396
1759,-0.6177606582641602,0.5347153544425964,0.7914159297943115
1760,-1.0308282375335693,-1.0665202140808105,0.0773097425699234
1761,-0.42118269205093384,-0.1920171082019806,0.9444120526313782
1762,-1.7696411609649658,0.5636376142501831,0.5649906992912292
1763,-0.178118497133255,-0.579369068145752,-0.7015746831893921
1764,-1.7599760293960571,-0.8414726853370667,0.2230597883462906
1765,-1.3122104406356812,-0.6754916906356812,-0.7617121338844299
1766,-1.4786276817321777,0.8553663492202759,-0.39812368154525757
1767,-0.8057155609130859,0.22087836265563965,0.928981602191925
1768,-1.1267184019088745,-0.8726425170898438,-0.2831403911113739
1769,-1.0018787384033203,-0.647466778755188,0.7704126238822937
1770,-0.756253719329834,-1.0272985696792603,0.013264104723930359
1771,-1.7833399772644043,-0.050735682249069214,-0.3442966938018799
1772,-0.713090181350708,-0.971705436706543,-0.18126508593559265
1773,0.0008031204342842102,-0.06055721640586853,-0.09185943007469177
1774,-0.5663063526153564,-1.0758378505706787,0.17343591153621674
1775,-1.8004568815231323,-0.6610788702964783,0.202881321310997
1776,-1.0047869682312012,-0.45405852794647217,-0.7296489477157593
1777,-1.299338698387146,0.5763289928436279,-0.691746711730957
1778,-1.2750911712646484,-0.5106435418128967,0.9632565379142761
1779,-1.526916742324829,-0.707135021686554,0.8152953386306763
1780,-1.4562065601348877,-0.7876886129379272,-0.6589208841323853
1781,-1.70151686668396,-0.34431028366088867,-0.6973167061805725
1782,-1.451642632484436,0.0007522702217102051,1.323218584060669
1783,-1.4947222471237183,0.36204636096954346,-1.0375785827636719
1784,-1.0516043901443481,0.21020275354385376,1.0086026191711426
1785,-1.1009345054626465,0.42173609137535095,0.789705753326416
1786,-1.0355801582336426,-0.8902859687805176,-0.8096206188201904
1787,-0.7127154469490051,-0.011366277933120728,-1.0227489471435547
1788,-0.8954890966415405,-0.45697546005249023,1.0313115119934082
1789,-0.24737152457237244,-0.33615803718566895,-0.2710074782371521
1790,-0.6907358169555664,0.9028877019882202,0.5676612854003906
1791,-1.8146497011184692,-0.8455155491828918,0.2272268533706665
1792,-0.07091493904590607,-0.318782776594162,0.40169787406921387
1793,-0.3033992350101471,-0.5609794855117798,-0.6703529953956604
1794,-1.541427493095398,-0.2713717818260193,0.40208590030670166
1795,-1.1891523599624634,0.08362114429473877,0.8309828639030457
1796,-1.996462345123291,0.037550926208496094,0.26672887802124023
1797,-0.5749464631080627,-0.8124260306358337,-0.312997043132782
1798,-1.0024133920669556,0.7355331182479858,-0.6383209228515625
1799,-1.619946837425232,0.2630766034126282,0.8406531810760498
1800,-1.713301181793213,0.14228904247283936,-0.5091825127601624
1801,-1.4055328369140625,-0.6370751261711121,-0.5176563858985901
1802,-0.786105215549469,0.7662380933761597,0.49052172899246216
1803,-0.9381267428398132,0.7328890562057495,0.6983382701873779
1804,-1.6021201610565186,0.5518187880516052,0.5548929572105408
1805,-1.6785176992416382,-0.3953680396080017,-0.37816277146339417
1806,-1.3790093660354614,-0.9268423318862915,-0.5166817903518677
1807,-0.5603087544441223,0.13130846619606018,-0.49371224641799927
1808,-0.912196934223175,-0.9927812814712524,0.7932080030441284
1809,-0.9493058919906616,1.0376650094985962,-0.3823290467262268
1810,-0.34965258836746216,-0.48845818638801575,-0.6227072477340698
1811,-0.7094184756278992,0.604181706905365,1.0481266975402832
1812,-1.4660745859146118,0.2648237943649292,-0.6699494123458862
1813,-0.07391616702079773,0.22764426469802856,0.8841599225997925
1814,-1.1532410383224487,-0.6626743674278259,0.9338887333869934
1815,-1.0126831531524658,0.333587110042572,-0.7107235193252563
1816,-1.6209194660186768,-0.42569392919540405,-0.4134603440761566
1817,-1.8605870008468628,-0.40579140186309814,0.014992773532867432
1818,-0.38565492630004883,-0.5722786784172058,-0.18095141649246216
1819,-0.6902493834495544,-0.3752681016921997,-0.8394728899002075
1820,-0.6716091632843018,-0.6846956610679626,0.9324436187744141
1821,-0.06952652335166931,-0.2525809705257416,0.4608747363090515
1822,-0.7856956720352173,0.005872011184692383,0.8744625449180603
1823,-0.858201265335083,1.0144658088684082,-0.3985013961791992
1824,-1.3720850944519043,0.8624465465545654,0.4001564681529999
1825,-2.026418685913086,-0.23369711637496948,-0.20653778314590454
1826,-1.266825556755066,-0.08032315969467163,1.059187889099121
1827,-1.7659614086151123,0.14531436562538147,-0.182876318693161
1828,-1.4040688276290894,-0.2984063923358917,-0.7887489199638367
1829,-0.46200132369995117,0.2742610573768616,0.7296424508094788
1830,-0.9011526107788086,-0.9488301277160645,0.2632162272930145
1831,-0.6702187061309814,1.1472561359405518,0.5671659708023071
1832,-0.14127106964588165,-0.27244800329208374,-0.6147517561912537
1833,-1.5142314434051514,0.06883841753005981,-0.8171087503433228
1834,-1.2668240070343018,-0.27539438009262085,1.0926964282989502
1835,-1.3817806243896484,0.17475101351737976,-0.7001615762710571
1836,-0.970922589302063,-0.21253319084644318,-1.1186314821243286
1837,-0.8158402442932129,0.850712239742279,0.6168637871742249
1838,-1.687626600265503,-0.7493531107902527,-0.45970427989959717
1839,-0.04593481123447418,0.2772168517112732,0.7851108312606812
1840,-0.44990217685699463,-0.45417678356170654,-0.6235398054122925
1841,-0.238458514213562,0.24487097561359406,-0.6873627305030823
1842,-0.829338014125824,-0.36616188287734985,-0.7870223522186279
1843,-1.3006818294525146,1.249574899673462,0.050181955099105835
1844,-0.45291709899902344,-0.7303104400634766,0.4026642143726349
1845,-0.01171945035457611,-0.4507555365562439,-0.07768585532903671
1846,-0.8779147267341614,0.03607207536697388,-0.9699501395225525
1847,-1.8618879318237305,-0.032482802867889404,0.6295418739318848
1848,-1.5005924701690674,0.6768405437469482,0.6300917267799377
1849,-1.544240951538086,-0.8892026543617249,0.17571747303009033
1850,-0.4982868432998657,0.8751680850982666,0.1406755894422531
1851,-1.6525317430496216,-0.4458346664905548,-0.7134647965431213
1852,-1.3423609733581543,0.7746342420578003,-0.9278581142425537
1853,-1.0141198635101318,1.1165239810943604,-0.4590456485748291
1854,-0.1970323622226715,0.6256428956985474,-0.30814576148986816
1855,-1.6311628818511963,0.798048734664917,0.36459967494010925
1856,-0.31531786918640137,0.9624415636062622,-0.18470051884651184
1857,-0.9561684131622314,0.47106343507766724,0.879503071308136
1858,-1.5063759088516235,-0.850757896900177,0.01957431063055992
1859,-1.0156373977661133,0.49489033222198486,-0.8318980932235718
1860,-1.2044587135314941,0.6518924832344055,0.7748323082923889
1861,-0.658739447593689,-0.981033205986023,-0.43265557289123535
1862,-1.324432373046875,0.3396603763103485,-1.2396336793899536
1863,-1.643858551979065,0.0047776103019714355,0.9385725259780884
1864,-1.6820650100708008,0.9804525375366211,0.09440872073173523
1865,-0.9511277079582214,-0.38287752866744995,-0.9922030568122864
1866,-1.1632596254348755,-0.16665220260620117,0.9641159772872925
1867,0.06612223386764526,0.7447171211242676,0.1439550518989563
1868,-1.7954261302947998,-0.12848564982414246,-0.49178504943847656
1869,-0.3741992712020874,0.18024834990501404,0.9427907466888428
1870,-0.8968000411987305,-0.09873951226472855,-0.7080168724060059
1871,-1.7444798946380615,-0.6792654991149902,0.23009830713272095
1872,-1.350306749343872,0.990937352180481,-0.1498030722141266
1873,-1.3700706958770752,0.813133955001831,-0.4474765658378601
1874,-0.8818542957305908,-0.21794191002845764,0.8630701303482056
1875,-0.6744018793106079,-0.26162537932395935,-1.0112695693969727
1876,-0.46311748027801514,0.5198599696159363,-0.14687572419643402
1877,-1.9334224462509155,0.21686941385269165,0.254962682723999
1878,-0.7123395204544067,-0.4868175983428955,-0.8660630583763123
1879,0.06367738544940948,0.3548087775707245,-0.29244667291641235
1880,-1.5514366626739502,-0.6701080799102783,-1.0958244800567627
1881,-1.9087339639663696,0.4807487726211548,0.6742285490036011
1882,-1.848580002784729,0.6165513396263123,0.08153459429740906
1883,-0.10117117315530777,0.3303823173046112,0.12798196077346802
1884,-2.016723394393921,0.006260395050048828,-0.12873506546020508
1885,-1.1932727098464966,0.812838613986969,-0.28550371527671814
1886,-1.6011042594909668,0.20175212621688843,0.8533967733383179
1887,-1.6913809776306152,0.6578496098518372,0.48954588174819946
1888,-1.7588517665863037,-0.09088724851608276,0.5404446125030518
1889,-1.550487995147705,0.898749589920044,0.2725974917411804
1890,-2.0629680156707764,-0.5322937965393066,-0.15657323598861694
1891,-1.45229172706604,-0.8961259126663208,-0.3639904856681824
1892,-1.5356462001800537,-0.7373642921447754,0.29719316959381104
1893,-0.8040561676025391,-0.7302114963531494,0.11600009351968765
1894,-0.06084732711315155,-0.11741746962070465,-0.1509990692138672
1895,-1.0604112148284912,0.9384363889694214,0.5718568563461304
1896,-1.3888132572174072,0.2766743302345276,0.726128339767456
1897,-1.7793716192245483,0.32470473647117615,-0.5026152729988098
1898,-2.2979211807250977,0.20168882608413696,0.28758007287979126
1899,-1.5807969570159912,0.3772010803222656,0.8013483285903931
1900,-1.0773253440856934,1.1283273696899414,-0.13197529315948486
1901,-1.0693529844284058,0.967155933380127,-0.12025073170661926
1902,-1.2785029411315918,0.3999633193016052,0.8526315689086914
1903,-1.0238943099975586,-1.0204789638519287,-0.2819749712944031
1904,-1.139906644821167,-0.4710218906402588,1.1186981201171875
1905,-1.3193936347961426,0.5078290700912476,0.8281148672103882
1906,-0.9562298059463501,0.4018499255180359,0.781033456325531
1907,-1.8935290575027466,0.4704347848892212,-0.04600980877876282
1908,-1.1299951076507568,0.8600205779075623,0.586345374584198
1909,-0.29753270745277405,-0.7882779836654663,-0.30717790126800537
1910,-1.9704644680023193,-0.17185866832733154,-0.5116031169891357
1911,-1.92189359664917,-0.024839818477630615,-0.5411149859428406
1912,-0.2328406423330307,0.6950459480285645,0.6043548583984375
1913,-0.11496767401695251,-0.9117618203163147,-0.09975941479206085
1914,-0.922701358795166,0.456265926361084,0.817042887210846
1915,-0.391114741563797,0.725757896900177,-0.15059113502502441
1916,-0.5412402749061584,0.6873685121536255,-0.20749765634536743
1917,-0.5689758658409119,-0.5436342358589172,0.5506122708320618
1918,-1.6758884191513062,0.7464011907577515,-0.4353106617927551
1919,-0.08683641254901886,-0.6045387983322144,0.09148342907428741
1920,-1.832217812538147,0.6494941711425781,0.20457540452480316
1921,-1.9672151803970337,0.03880941867828369,-0.20371142029762268
1922,0.021783292293548584,0.5074062347412109,0.033854104578495026
1923,-1.6635452508926392,-0.4789246618747711,-0.4636436998844147
1924,-1.7280269861221313,-0.25383055210113525,-0.5397318601608276
1925,-0.6768165826797485,0.7410572171211243,0.5833510160446167
1926,-0.5448434948921204,-0.3301445245742798,-0.744589626789093
1927,-1.367734670639038,-0.8028228282928467,0.4945816397666931
1928,-1.468634843826294,-0.5471048951148987,-0.4813799560070038
1929,-0.467751681804657,0.5227559804916382,-0.6154427528381348
1930,-1.9204281568527222,0.1807621717453003,0.09819819033145905
1931,-1.5828310251235962,-0.5973913669586182,-0.4492904841899872
1932,-1.7994416952133179,0.8302028775215149,0.01852238178253174
1933,-1.8125859498977661,-0.6265738010406494,-0.31262028217315674
1934,-0.8574042320251465,-0.812850832939148,-0.7425112724304199
1935,-1.1128979921340942,-0.39898011088371277,0.8708571791648865
1936,-1.1934795379638672,-0.2050151228904724,0.942626953125
1937,-1.7706894874572754,0.7431355118751526,-0.302811861038208
1938,-1.3025089502334595,-1.0339781045913696,-0.43103981018066406
1939,-0.04414571076631546,-0.030796535313129425,0.06933680176734924
1940,-0.8642174005508423,-0.7679251432418823,-0.7438685894012451
1941,-1.798123836517334,-0.029094576835632324,0.2077498584985733
1942,-0.9049769639968872,-0.30080121755599976,-0.7130252122879028
1943,-1.7118983268737793,-0.4258756637573242,0.13422450423240662
1944,-1.1205780506134033,-0.9638087749481201,-0.04572220891714096
1945,-0.24332855641841888,-0.4506787955760956,0.46880677342414856
1946,-1.3212015628814697,0.7950983047485352,-0.21926948428153992
1947,-0.9539715647697449,0.3180917501449585,1.1061972379684448
1948,-1.9561784267425537,0.10583460330963135,0.3428651690483093
1949,-0.3831261992454529,-0.056654125452041626,0.7428134679794312
1950,-0.7148647308349609,-1.024461030960083,0.5442050695419312
1951,-1.7718522548675537,0.4234573543071747,-0.3643697500228882
1952,-0.795758843421936,0.9273205995559692,0.6215797662734985
1953,-1.5053166151046753,-0.7032932043075562,0.5871233940124512
1954,-0.016377266496419907,-0.0743163526058197,0.42261552810668945
1955,-1.7991403341293335,-0.3525255024433136,-0.06256371736526489
1956,0.141230046749115,-0.24576729536056519,0.1706041544675827
1957,-0.12039980292320251,-0.06160975992679596,0.6411080956459045
1958,-0.22471964359283447,0.6917546987533569,0.023587584495544434
1959,-0.17842184007167816,-0.5709652304649353,-0.26456525921821594
1960,-0.3083203434944153,-0.42584675550460815,0.6041984558105469
1961,-1.4908608198165894,0.5595977306365967,-0.6642672419548035
1962,-0.25808951258659363,-0.08629891276359558,0.3774256706237793
1963,-1.0195732116699219,-0.5546174645423889,-0.910307765007019
1964,-1.0128319263458252,0.978918731212616,0.7014254331588745
1965,-0.308282732963562,0.5610297322273254,0.06348729133605957
1966,-1.4971740245819092,0.6528717875480652,-0.45724034309387207
1967,-0.17742368578910828,-0.5907924771308899,0.3094494938850403
1968,-0.09582018852233887,0.4439484775066376,0.13187873363494873
1969,-0.7501927614212036,0.983117938041687,0.24106520414352417
1970,-0.8344899415969849,1.030111312866211,-0.3721195161342621
1971,-1.387841820716858,0.2746000587940216,-0.7306810617446899
1972,-1.8544851541519165,-0.449672132730484,0.03715328872203827
1973,-0.16799397766590118,-0.11589349061250687,-0.3999096155166626
1974,-1.1399526596069336,0.8041717410087585,-0.5480623245239258
1975,-1.6331111192703247,-0.07908254861831665,-0.7571098208427429
1976,-1.463122010231018,-0.2803104519844055,-0.826012134552002
1977,0.09680997580289841,0.011699378490447998,0.6326414346694946
1978,-1.166388988494873,1.1611416339874268,0.04134538769721985
1979,-1.9510776996612549,-0.28696078062057495,0.5447741150856018
1980,-1.1862372159957886,-0.05161166936159134,-0.9733768701553345
1981,-1.8982621431350708,0.590542197227478,-0.07560566067695618
1982,-0.18041720986366272,0.4394071698188782,0.33493220806121826
1983,-0.634678065776825,-0.7079378962516785,0.34143397212028503
1984,-0.9905831217765808,-0.9144667387008667,-0.47931337356567383
1985,-1.2590811252593994,0.6739472150802612,0.5632282495498657
1986,-0.6156585812568665,-0.7485934495925903,-0.09462438523769379
1987,-1.4633235931396484,-0.7579708695411682,0.6355335116386414
1988,-0.3494396507740021,-0.29257190227508545,-0.5714353322982788
1989,-0.267855167388916,0.03370112180709839,0.6492505073547363
1990,-1.587346076965332,0.27947959303855896,-0.9259821772575378
1991,-1.357893466949463,-0.2002909779548645,-0.7220786809921265
1992,-0.5594972968101501,-0.8751542568206787,0.4865260124206543
1993,-0.1898488700389862,-0.35060131549835205,-0.6271157264709473
1994,-0.6604646444320679,-0.3508991301059723,0.8850647211074829
1995,-0.3185228109359741,0.1381399929523468,-0.20651397109031677
1996,-0.2828100919723511,0.040485233068466187,0.766588568687439
1997,-0.9856541156768799,0.6390802264213562,1.0223933458328247
1998,-1.519740104675293,0.4372529685497284,-0.8640942573547363
1999,-0.744736909866333,0.5032588243484497,0.9744760990142822
2000,1.9289233684539795,-0.45144543051719666,0.19596213102340698
2001,-1.6396548748016357,0.5093988180160522,1.3232369422912598
2002,0.21077582240104675,-0.10126930475234985,-1.982229471206665
2003,-0.1367860585451126,1.070312261581421,-1.3003294467926025
2004,0.557007908821106,-1.69791579246521,0.1466885805130005
2005,-0.7222176194190979,-0.805987536907196,-0.3181348443031311
2006,-0.31594499945640564,-1.1651084423065186,-1.0123920440673828
2007,0.1739567518234253,-0.3787860572338104,-1.1746375560760498
2008,-1.056885838508606,-1.408632516860962,-0.768768310546875
2009,0.7098996043205261,1.6617162227630615,-1.8337098360061646
2010,0.8618184328079224,-0.9398627281188965,-2.303116798400879
2011,0.37537437677383423,0.1969761699438095,1.0001966953277588
2012,-0.4840244948863983,-1.119349718093872,1.806957483291626
2013,-2.058717727661133,1.026769995689392,0.6393463611602783
2014,1.5290607213974,1.0841171741485596,1.530144453048706
2015,0.15692457556724548,1.132473349571228,0.6429578065872192
2016,-0.48601168394088745,1.591469645500183,-0.5100898742675781
2017,-1.7226271629333496,-0.0922631025314331,0.6556980013847351
2018,0.9193323850631714,0.26602423191070557,1.4003111124038696
2019,0.9158951044082642,1.0597938299179077,-0.728850781917572
2020,0.2890983521938324,-0.001741647720336914,1.4301166534423828
2021,2.26541805267334,-0.5515092611312866,-0.19434326887130737
2022,2.122100830078125,-1.083772897720337,0.42860376834869385
2023,-1.374772310256958,1.8251551389694214,-0.368910014629364
2024,-0.0249767005443573,-1.1346429586410522,-0.7284079790115356
2025,0.40317147970199585,1.7870874404907227,1.1366829872131348
2026,1.2898391485214233,-0.5025632381439209,0.6687061190605164
2027,-0.3957153558731079,0.536639928817749,2.0249276161193848
2028,0.067119300365448,0.335913747549057,0.5532702803611755
2029,-1.5564082860946655,1.1531033515930176,0.41633880138397217
2030,1.7509225606918335,0.20134499669075012,0.714435338973999
2031,-0.6278258562088013,-0.2133469581604004,2.087864875793457
2032,1.9144209623336792,-0.3499159812927246,-1.6847012042999268
2033,-1.8045079708099365,1.540324330329895,-0.626210629940033
2034,-1.4198154211044312,0.6354167461395264,-1.277764081954956
2035,-1.5037157535552979,-0.21241003274917603,1.5385257005691528
2036,1.0905649662017822,0.3080295920372009,1.7354992628097534
2037,2.259075880050659,-0.18111667037010193,0.8896500468254089
2038,-0.32071858644485474,-0.3745685815811157,1.9865915775299072
2039,1.466186285018921,0.8515127301216125,-1.0057429075241089
2040,-0.36258402466773987,0.04986697435379028,2.1337552070617676
2041,1.587123155593872,1.3272095918655396,2.0832295417785645
2042,0.3700798451900482,0.3101537227630615,0.6841723322868347
2043,0.9369195103645325,-1.1238608360290527,-1.5291178226470947
2044,1.2576003074645996,0.13002045452594757,1.9182336330413818
2045,-0.8611425161361694,1.9467018842697144,-0.499021053314209
2046,1.4569542407989502,1.8197442293167114,1.9084393978118896
2047,1.6836203336715698,0.9425773620605469,1.5014022588729858
2048,1.1040878295898438,0.2301565706729889,1.8517744541168213
2049,-0.20390504598617554,-2.4038233757019043,1.0163557529449463
2050,0.3945031762123108,-0.9393105506896973,-2.028949499130249
2051,0.43061012029647827,0.8834123611450195,-0.8863157033920288
2052,0.937922477722168,0.23385187983512878,-1.2252446413040161
2053,-0.28602513670921326,0.487162709236145,-1.4914889335632324
2054,-0.7330467104911804,0.6745562553405762,-0.3135285973548889
2055,-0.4254055321216583,-0.5659158229827881,-1.7719956636428833
2056,0.940782368183136,1.0632100105285645,0.15697064995765686
2057,-1.5622663497924805,0.9038947820663452,0.7878894805908203
2058,-0.8174729347229004,1.0015957355499268,-0.4065220355987549
2059,0.06710195541381836,-0.3856937289237976,0.627363920211792
2060,-1.2346361875534058,-1.5827730894088745,-0.559325635433197
2061,1.655061960220337,-1.7554233074188232,0.9298924803733826
2062,0.45494532585144043,-0.1596689224243164,-1.230851650238037
2063,-0.3464652895927429,1.2264177799224854,1.2631263732910156
2064,0.6441055536270142,0.030955076217651367,-2.146575689315796
2065,-0.9882819652557373,-0.22792597115039825,0.15407362580299377
2066,-1.9850356578826904,-0.8281484842300415,-1.2261451482772827
2067,0.510683536529541,0.8474283814430237,-1.6565470695495605
2068,-1.3923203945159912,-0.5198233723640442,-0.4328771233558655
2069,-0.17813068628311157,1.5621132850646973,-1.382991075515747
2070,-1.4654102325439453,0.22240400314331055,0.21829776465892792
2071,0.5717027187347412,-1.743225336074829,-0.17745399475097656
2072,-0.6327917575836182,-1.1287089586257935,-1.4255062341690063
2073,1.428039312362671,-1.3792575597763062,0.7403194904327393
2074,-0.9938236474990845,1.7953859567642212,-0.33308905363082886
2075,-0.4136606454849243,-0.3791029751300812,0.07973641157150269
2076,1.6806548833847046,-0.1860083043575287,1.5969687700271606
2077,2.1227035522460938,-1.2760543823242188,0.9236068725585938
2078,-0.42665424942970276,0.12259775400161743,-1.2818577289581299
2079,-1.739772915840149,0.18705201148986816,1.3505514860153198
2080,0.5111298561096191,2.1539015769958496,-0.7644299268722534
2081,-1.8572604656219482,-0.05676841735839844,0.7311977744102478
2082,-1.8532265424728394,-0.38899028301239014,0.318316251039505
2083,0.5070990324020386,-0.45191270112991333,-0.42736250162124634
2084,-0.04661005735397339,-2.487455368041992,1.546234369277954
2085,0.9858741760253906,2.553287982940674,-0.5638783574104309
2086,1.8165528774261475,-0.7923017740249634,-1.233909249305725
2087,1.0562900304794312,-0.4360882341861725,-0.13988471031188965
2088,1.625383973121643,0.5477325320243835,-1.0533115863800049
2089,0.9205103516578674,1.83876371383667,0.2830814719200134
2090,1.243192195892334,-0.7770310640335083,-2.313610076904297
2091,-0.12882840633392334,0.2869880199432373,1.0577187538146973
2092,-0.4127734303474426,-0.5997769832611084,1.201536774635315
2093,0.6969600915908813,-1.2960679531097412,-0.7591617107391357
2094,1.2232059240341187,0.6016888618469238,1.4815787076950073
2095,0.13765892386436462,1.6605477333068848,-0.28571343421936035
2096,1.9366298913955688,0.006474629044532776,1.4995534420013428
2097,-1.980224370956421,0.003715336322784424,-0.012534648180007935
2098,-1.95733642578125,-0.5535840392112732,1.5526998043060303
2099,-1.6032397747039795,-0.27917689085006714,-0.5660513639450073
2100,-1.4972590208053589,-0.727263331413269,-1.2472929954528809
2101,2.308501720428467,-0.9312124252319336,0.5970815420150757
2102,-0.15641310811042786,2.4454505443573,-1.4662048816680908
2103,-2.6323108673095703,1.2552424669265747,0.6826732158660889
2104,0.38086745142936707,0.9765056371688843,1.8074666261672974
2105,0.17004692554473877,-1.3871982097625732,-1.0257315635681152
2106,-1.3288609981536865,-0.7539471387863159,1.840322732925415
2107,0.9861693978309631,-1.4877430200576782,1.0486249923706055
2108,0.7881864309310913,2.640531063079834,-0.8364374041557312
2109,-0.24330177903175354,0.4136246144771576,0.04642534255981445
2110,0.9248533844947815,0.728636622428894,0.6103907823562622
2111,-1.5175455808639526,-0.395478218793869,-1.0715819597244263
2112,1.3036279678344727,0.8522510528564453,-0.3692311644554138
2113,1.0607922077178955,1.3812971115112305,0.9323334693908691
2114,1.4690911769866943,0.1987781673669815,1.54685378074646
2115,2.131486177444458,-0.20058822631835938,0.16879799962043762
2116,-0.5413182377815247,-2.627929449081421,0.9216578602790833
2117,-1.0525052547454834,0.9578491449356079,2.5878782272338867
2118,1.4235795736312866,1.8697036504745483,-0.003508955240249634
2119,-0.09245762228965759,0.10958090424537659,0.99457848072052


==> Data/wedges_spheres_noise_rotated.csv <==
,x,y,z
0,0.5732751994801555,0.23305369118673874,0.10846748828433415
1,-1.0463150958487897,1.423145213843947,-0.3683548739210707
2,-0.05823429074120904,-0.09207067830571494,-0.7640643993716979
3,0.8599282757084963,0.3552928306847825,-0.19825868485478712
4,1.1394778230614013,1.1985509926781868,-0.44675916129572757
5,-0.14269634636704143,0.1525827576882955,-0.39999589775303357
6,0.8695443996672512,0.6155283772450713,0.2721748513869606
7,0.2478558397931714,0.058048417525076876,-1.2169191632583183
8,-0.3197059863164243,1.2403178578814946,-1.0847108625135284
9,0.1435495690098538,1.7209199815591922,0.36411541144265636
10,-0.2622368226799475,0.9227602187033191,0.21576333584060817
11,0.8484976148168134,1.6787527091127876,-0.9365480842714315
12,0.06865052422661251,0.14899952602791994,0.2043857708017899
13,0.3671302621767718,1.8914121104247634,-0.6511040036249167
14,-0.03875042511491951,1.4717886265001656,0.162883910670079
15,0.3426409363779954,0.2508740162051243,-0.9696211740226984
16,-0.9243188716383175,0.9086983850228862,-0.9322226653132114
17,0.8757672197920072,1.1106333743239674,0.016320118206125472
18,-0.5773337748550438,0.3761137114952593,-0.18442945695336432
19,0.1199231473708408,1.3689300707430734,-1.079610164932873
20,0.8149621205902154,2.004500293438376,-0.624080144989837
21,1.1555431067895938,0.5916619666600134,-0.8294818954594314
22,0.12413302194642437,1.117620724645743,0.6702812077803175
23,-0.7029962785872694,0.5739718421417779,-0.11967268327025261
24,0.654198872928569,0.19369111066658376,-1.1940919026499983
25,-0.42394149116552327,0.3681037981568178,-0.9896240848324145
26,0.9387399342582194,0.005131235961742656,-0.2517778205402777
27,1.041486694588897,1.071544070582573,0.12966815362740328
28,-0.07136911680791827,-0.03218073858652083,-0.030642894608201354
29,0.15982101460855036,2.1283620773427248,0.08624452195011352
30,0.7528487867623027,1.2233704132206065,0.4660058510977123
31,0.21304651244547357,1.4121957454737615,0.37621375491910863
32,0.3614069829885988,1.2648964474765545,0.3681955543272251
33,-0.5746994964407054,0.495923524514682,-0.34481739514947785
34,-0.03433963229399607,1.2507321009442394,-1.2645126103429765
35,0.3970980767746004,1.6850527972114098,-1.2546418413263063
36,-0.21115565516169466,1.3008143445180702,-1.0856116482217748
37,-0.6991369929424299,0.9561190840519397,-1.169511228652395
38,0.852357514804607,0.009266853408268175,-0.7938289940568898
39,0.9810764645494925,0.7419207584761416,-1.2259280133990964
40,1.231435003874242,1.2448336473629844,-0.7617532454539913
41,0.7280709222348923,0.22222664437491427,-1.0973228809319449
42,-0.2586714079091931,0.7852449415529308,0.0668801087192514
43,-0.572965180091289,0.17015016725679175,-0.09182323963813051
44,0.6318164300247295,1.4445104127853783,0.6409557867125532
45,-0.04518932502068312,0.364251766902191,0.22888595941527884
46,0.5179387348177593,-0.025689755050735716,-0.6407019398386612
47,-0.06268282775766176,0.6014415667066866,0.5060007124947247
48,-0.9421358412855659,0.8057225750303163,-0.241838065351204
49,0.14718956398116953,1.292579105018311,-1.2213917209162484
50,-0.08246209770538444,-0.21443822238419308,-0.16879024342940996
51,-0.31185264345485664,0.20185608728309826,-0.6003988842833329
52,0.6107501224914219,1.7092664958808164,-0.7416568360406349
53,-0.3472887276262106,0.27414603885651834,-1.0454797381542942
54,0.7088221277004151,1.7692824613813924,-0.2919756180216196
55,0.7658794047009433,0.27539996796386773,-0.9032399934910091
56,-0.35725052460170936,0.961930943358314,0.32690971967796234
57,-0.43756057156368544,1.6362744219677072,-0.6859961066288436
58,0.8645625181851286,0.34061824117843065,-0.5971108362145392
59,-0.1840455607807792,1.1173179296670377,0.3734628165288041
60,0.6260558557137759,0.23074967216999615,-0.95806378972864
61,-0.6982572039421605,1.1803915422259397,-0.2944192283483674
62,0.4492416515714452,0.9824922893546277,-1.3789986830451972
63,0.0790860301905586,1.1203902062825817,-1.0005606656703612
64,0.7564211434196985,1.464579243452698,0.28755865068349296
65,-0.6833827964024539,0.4221102210582554,-0.9505676524861577
66,-0.36963434418806035,1.151892286330052,0.3210844637381588
67,1.1520127164228071,1.406369310009006,-0.5014603932019198
68,-0.5872634898911309,0.5176815618071574,0.17033414361894492
69,-0.49365071695792523,0.36538434382542917,0.13889960358704115
70,-0.3429237036751539,0.2603899545774989,0.18483774698518188
71,0.9326926449644628,0.6581553971623891,-0.35086277362073637
72,1.1351931321341102,1.1601310687331294,-0.2451737827956933
73,-0.08712642729888455,-0.06677981600879462,0.039148047338510045
74,-0.5057318077249824,0.3409678195288702,-0.9393658265400787
75,0.8915065955102051,0.5446556350496952,0.22090688603390066
76,1.1108507512249146,1.534550590276027,-0.10778603414848646
77,-0.37819684075094845,0.7877211881763861,0.6160301159258079
78,0.4781948476833946,1.7358041089355893,-0.20067974545290887
79,-0.6306907254839743,1.1313245830579644,-1.2493367275448044
80,0.9273829235322031,0.7308893596268984,0.06734917975610201
81,0.6581206298461502,0.34820672323421764,-0.6186042519407388
82,0.4584729481703025,1.6411251376397686,0.057073185830393315
83,-0.20263141411563199,1.2134438225109065,-1.3395408850341157
84,-0.5031273837531302,1.1139155824959517,0.22394105958465033
85,-0.460172004186118,0.28937436859928733,-0.37011184454711676
86,0.37632081562725384,1.2889003159879289,0.28639625814382613
87,-0.28886594406280675,0.434095612472269,-1.2367606104710989
88,-0.9324617652534453,0.8873006499620333,-0.46129156708026237
89,0.46024250046209214,1.8723981819432125,-0.6708143956101078
90,0.8245378920110492,1.1134865534851568,-1.0977234124140907
91,0.24881054409501696,1.4945932342124497,-0.9474302131446434
92,-0.2530039469013975,-0.15078925236768148,-0.6250288801320827
93,-0.6303185621683641,0.9071688324048626,-0.7214177387476717
94,0.3347975683661432,1.9785140049855927,-0.5622900111105057
95,-0.3276272078975469,1.4964077332844106,-0.7168982650258804
96,-0.25827121641735,1.1445787951886692,-1.126570738976779
97,1.142383392478009,1.4048621898781235,-0.9380243948754384
98,-0.2502342236184844,0.02608409083838603,0.20086877050133986
99,0.2015204212992402,1.4468255135935175,0.3886636570600557
100,1.1544847369973386,0.43893807818804914,-0.5917140356813493
101,0.26129384035927494,1.489432222352408,-0.9366705166216127
102,0.728750795791175,0.3872932082392643,0.3759520732061996
103,0.21910837674298872,0.33091493808290806,-1.1471496770704672
104,-0.8276841636163796,0.526773630765412,-0.780502961417963
105,-0.3763837599012034,0.47209912338047477,-0.8580226331990786
106,0.3536662598185274,1.8868238027976263,0.046401092238015335
107,0.30700109146583865,1.389111496311886,0.481652157352622
108,-0.07813291732189362,-0.2677544187163028,-0.5548493793491572
109,-0.09756073025436193,0.4554037682864551,0.5684434030937972
110,-0.023768697776041042,1.2646041856154837,-1.3859563392466328
111,0.04089821804207233,0.6886014798830316,-1.1898451915492696
112,0.7246192199761253,0.3116594169112582,0.379358133327377
113,1.0548309701681344,0.5741057309571138,-1.0920380796571263
114,-0.23635426116988784,-0.003067520065834776,0.46328333221703344
115,0.9776465302336991,0.4655556333406716,-0.550791028633878
116,0.0912501420349314,0.566506424695792,0.4208941213704651
117,-0.3621862081992321,1.3743185926820753,-0.7361408165104947
118,0.8826544656935429,1.6991970006883783,-0.20704922077998444
119,0.8521717705124257,1.0660949733871994,-1.138799477318444
120,-0.5168110585977537,1.0453471378765042,0.41787099085685514
121,1.105508958530086,0.4531414185524932,-0.6047922669742064
122,0.15102694668078823,1.1350035512997432,-1.2494593237592917
123,0.038856664499811094,0.28097912000010794,0.14699919097229505
124,0.03749490324539696,0.6326012645990938,0.44274968086806266
125,1.074131583051558,0.6954218137961965,0.3932364571514698
126,-0.5772271158490628,1.171716989187375,-0.6873880383398917
127,0.32354140164607953,0.24144724984157603,0.08840169167722862
128,-0.683282231102236,1.183736241240319,-0.4012969456401318
129,0.2757353613227229,1.5406131837431993,-1.2772022133988037
130,-0.8212062318215404,0.26464950456043734,-0.2408832140260378
131,0.5723663126556271,0.7844275243565523,-1.0369347367770883
132,0.5971191759210356,-0.038835588170319596,0.02407364216166974
133,-0.3915943544454385,1.0135120022424209,-1.0611188363410744
134,-0.12565629937837108,1.1488807185886039,0.6236092219648308
135,0.8840090538052416,1.552055778371475,-0.4361784812087712
136,-0.42568477827964046,1.7446679036381147,-0.533770829208042
137,-0.4195845997569922,0.10708735261319424,0.19021976325504442
138,-0.13997549671980186,0.052997391141701336,-0.47185960419188333
139,-0.9286868583229362,0.36945539868754307,-0.5340867596896501
140,1.0945333918811777,1.2795490133064977,-0.48852224970539637
141,0.7566952882503231,1.437560108258774,0.26135859338809847
142,0.046481683041077054,0.3153105556454537,-0.13914855971533227
143,-0.7579732920674039,1.18937403979436,-0.4291141321515648
144,-0.5419558779933803,0.7809373151713246,-0.32500068694539685
145,-0.04672162403332135,-0.02278607996074688,-0.529787331556593
146,0.558586477265888,1.9429405685924725,-0.8344830987255024
147,0.5913695063256695,1.3956530149143525,-0.9070641563598114
148,0.6458402175566106,0.3753092871379756,0.445920816206329
149,0.8247537737813354,2.0231785749893283,-0.21608649891971515
150,0.8232097949851372,0.9142386946362374,0.41063568969721037
151,0.274612236175638,1.8303063095362533,-0.6939617617209616
152,0.5013476192911809,0.009285212287036593,-1.0376701327921865
153,0.9641770156559006,0.7855681221735877,-0.8985627581911257
154,0.3843456535953583,0.682560129443147,0.688076669052415
155,-0.20638402350664906,1.297966589682131,-1.1872190270142537
156,-0.3672110368860526,1.555315743384514,-0.8001972899456288
157,0.44767966384998636,1.052505045645741,0.5085887285679639
158,0.1752005768623029,0.5156556627730466,0.41508207874596975
159,1.258501357894844,0.8469273041947927,-0.907133581559002
160,-0.38043177090059843,1.720853398311781,-0.6850401767442305
161,-0.5638516196144497,1.4811068630246498,-0.7767222161181108
162,0.705814123655835,1.246548758581743,0.4608505669837717
163,0.128445401630361,1.6488245574264324,0.403190829877135
164,-0.8954236009151326,1.184140925572418,-0.17480157582742586
165,0.0652407830518962,1.61933948333808,-1.240249826652259
166,-0.6482943988310403,1.1149814852269857,0.23192691562635817
167,-0.588178822452222,0.9786186459742282,0.15779645501126283
168,-0.5883210537668999,0.2596512235829364,-0.7600643441641013
169,1.23985469689056,1.5929818333169095,-0.3733006107340405
170,-0.15785762096179445,0.09220476587036122,-0.9872307123551393
171,-0.63709232101305,1.1376286653836378,-0.3915951944813657
172,0.16907825208047497,1.640716106824366,-0.8978764997808066
173,-0.48431821161450983,1.6964712360566752,-0.12281078177040204
174,-0.2491098244785664,0.3307491944736294,-1.3635011874167373
175,0.9648828464958441,0.688702528141966,0.05774772018107055
176,0.746731798162201,1.373675858610445,0.24911288890010883
177,0.9016320911600263,1.5571016758140306,-0.24187407031945796
178,-0.27658122936466645,0.9093813947870188,0.6155292294811702
179,-0.14196052343766766,1.1458368597724786,0.33511457397939004
180,-0.39587705730297834,-0.02288939942290072,-1.06371659393887
181,0.26000687019273566,1.1450986925250484,-1.1663607504675666
182,-0.6288031611316396,0.35571753582545423,-0.39150272834492217
183,1.0592456890232356,1.4168960861199829,-1.2881266207113533
184,0.720058183569678,1.1929445064640065,-1.3735923574512152
185,-0.4193855487293998,1.6088955613195393,-0.18859424544359893
186,-0.49067229848120136,0.7655210229285979,-1.1565469447629124
187,0.2886201552655555,1.6401748467133397,0.17820586814490152
188,0.9369510712070984,1.0829267330865,0.3821787891915266
189,0.039448430321135215,-0.08580042390259372,-0.53585914122965
190,0.3980813599846597,0.7411771839107351,0.4481134753283505
191,1.222700566573132,1.6365354989755572,-0.3072924638363082
192,-0.4570689868530066,-0.03628514936370142,-0.675957998043857
193,0.7219549724894676,1.8000360579735915,-0.22825643135632276
194,-0.3058685789779313,0.14937295481869656,0.006472719056923676
195,-0.048579306682158034,1.6674064178331103,-0.9518076057787765
196,0.29348621264319935,1.6614283861357164,-0.2901802174723735
197,-0.01626850566160551,1.1236188845313941,0.4634349996693744
198,1.0456020485146347,1.209867908488723,-0.8682995898046834
199,1.0426985767848058,1.4705921289222468,-0.10101123449593136
200,0.312151520200022,1.8398833069344485,-0.16546888651604602
201,0.16087802246995433,0.8663161513389599,0.7589553525634701
202,0.7215356875862546,0.32347004606227003,-0.015767739261186606
203,-0.14678112045855243,-0.031697087663323076,-0.3731201762450801
204,0.3259695951913656,1.640100964050449,0.10068186522723686
205,0.8404303762132742,0.4954107311286631,0.018568690610110405
206,-0.5213192925384883,0.40175825301652746,0.07043750667230553
207,-0.07059822881544689,1.693653827768864,-1.1124122830185135
208,-0.11947663788861859,1.8672158684912838,-0.3917666939169816
209,0.5021881541382976,0.1733805610845605,-0.19134360879075693
210,0.4990673010864156,1.088422253120334,0.5771022819788659
211,0.2653447615817332,1.0916220804254673,0.6253554400776119
212,0.6071304484362747,0.9394520587975214,0.48985928925915656
213,1.2095142596422672,1.1221616981739302,-0.5224438227451312
214,0.6007384814326037,1.425659869262096,0.45561994463452987
215,-0.4718355941935015,1.3248376996028317,-0.09927722195181433
216,-0.8947450817953563,0.6020708683239682,-0.45958537633850904
217,0.49564280805491323,0.07685618981961856,-0.8249933271664287
218,0.9916728512728227,0.9658754181422647,-0.762372295390427
219,-0.43655634371847113,1.1318825506955386,-1.089510623984904
220,-0.35999016544027684,0.19894971499164177,-0.1548768433624838
221,0.751376366420291,1.5512131439233992,-0.7093931761139474
222,-0.9443455660823107,1.2027052850143776,-0.01206036706495046
223,0.8655902856335319,1.7441572086982577,-1.2384738104600772
224,0.522076060794895,0.7429243891342984,-1.2884633179261844
225,-0.10586905534333105,0.3247490511765558,-1.202832074274494
226,0.9164769426108264,0.961939636829504,0.3843791317761082
227,1.2331324648871365,0.6016868232488799,-0.32359054693312644
228,0.15056200969081152,-0.0018183251403330464,0.06035080749877431
229,0.7614755037814347,1.8334920326823851,-0.6421821587671447
230,-0.00806701371541424,1.3844320514765984,-1.3457423284311545
231,-0.3898388749106968,0.7417061303248139,0.22471345024900752
232,-0.9012278103114137,1.3259024135973874,-0.5691087085539756
233,-0.3788657284081443,0.10380439487732765,-0.3866559197420181
234,0.6303893771802277,1.44055726805438,0.057169306939790665
235,0.27904166374930456,1.7642063731538369,-0.31821131903459954
236,0.9753667908624372,0.3153109211308961,-0.5364886755702094
237,0.6629075826801453,0.2821871602939908,-1.1180291267958964
238,-0.17731717048777046,1.497770007428706,-0.007189965651273736
239,-0.17327948024531,1.6214443096057676,0.05890106180396555
240,0.5861491737348374,1.6868603813876077,-0.22904345818796493
241,-0.5385190336553785,0.6579903199236753,0.4368047706261451
242,0.5963830907539566,0.3185910269153257,-0.05990909068647661
243,1.07745461402735,1.1755759767215985,0.24813249713482147
244,1.070563124378067,1.5221696801545948,-0.3596366343076036
245,1.3147420169041586,1.2063885259895362,-0.3489849176710031
246,-0.29363671769467437,1.2168860576785723,0.3932150808267871
247,-0.1824616352906257,1.6966186893870203,-0.11636400938764
248,0.6540667221920049,1.2582175605101407,-1.435072677027106
249,0.08174697626987909,1.4130939348498917,0.327425543712224
250,-0.33081240564978026,1.754399671673424,-0.5648151440309963
251,0.4885167528918918,1.4561216294240666,0.2772758840240408
252,-0.1325146035452759,1.804618623594297,-0.4786061486665865
253,-0.26957270017045876,0.6680432041907627,0.5579519393943941
254,-0.2322115350244831,1.9658147524170007,-0.4810991849826711
255,0.08138070297773564,-0.2691688789177562,-0.4383976247215318
256,0.2835432739260751,1.9143795575757276,-0.7925323906732443
257,0.504999374396421,0.6155151259356613,0.6704611288952087
258,-0.39558735726861344,1.5116490971121406,-0.16036061848606512
259,0.8330514352761071,0.7765436487877221,0.22010488991379368
260,-0.22277254562010773,0.713579160463303,0.3226128891471647
261,-0.4253423720032663,0.190824330669145,0.43036631521839386
262,-0.3840186710808624,1.039528509167779,0.6934172024314721
263,-0.4904331208310343,0.20783761203655746,-0.6271812982728522
264,0.5382787768855632,0.23416135418903927,-0.028675558195935147
265,0.37405830690449404,0.8707681974139201,-1.3965761186119097
266,0.826022848945574,0.6220898374836134,0.11494463553015499
267,0.6048604695087948,1.6060062923053704,0.10140048819294799
268,0.6784048647080315,-0.1660559812787269,-0.020350237060365296
269,0.28675024027366713,-0.08126579256024721,-0.6871984101773131
270,-0.025734998660174313,0.03543334209135738,0.2330280415944806
271,0.12285736964851346,0.9944105563719016,0.471636878913193
272,-0.09023845471887328,0.9849319899031069,-1.3685397089752958
273,0.3410609192774626,0.5167238521724453,0.6202752517853953
274,-0.5517453770903573,1.657553382960355,-0.7588261034023812
275,0.6715673358858862,0.12755208779040814,-0.9720258700673345
276,0.8344538626450136,1.5885441797448543,-0.831116522923126
277,-0.15581056725772047,1.2784343508018543,-1.2265527980432651
278,0.7986083230777071,0.4642020146952595,-0.8390466727916519
279,0.3018230872455169,1.2611664232734425,-1.026535284448523
280,-0.10726427288065415,1.6135530511557918,0.19526169457140236
281,0.599319725060958,0.2945818603696757,-0.3830417984135479
282,0.3570217994189183,0.16817189744201405,-0.8266219272617253
283,-0.8290885827667909,1.298873192333719,0.18851728313012245
284,0.2649860079464641,0.27441798314852295,0.014524085921976251
285,0.6394716417801692,1.6084792806708121,0.1188873433751132
286,0.0419071794617987,0.2071076787732611,0.6515125566743056
287,-0.14737831778547691,1.1932287469193201,-1.5820217292094305
288,0.5588915568938673,0.3841538066515079,-1.086939599907503
289,-0.28454825171624054,0.003917123912175746,-0.3057986856383518
290,0.29923611351798607,0.16222923130198508,0.457014517549642
291,0.8003861894431332,0.8588496138865033,-0.1171947911096796
292,0.604938153180805,1.7482864818145805,-0.9948585939458645
293,0.0573137469410017,1.8309448577343888,-1.0176907046285406
294,-0.65409141611632,0.826182214873356,0.5378604577956564
295,0.7285282253300027,0.5323256333501281,0.31808842552332617
296,-0.12979372851731574,0.6629842118844288,0.4455314747691595
297,0.5720913974526212,1.770245919169599,-0.9596211454835367
298,0.1890538741911267,-0.14353340023568745,-0.6140755703782292
299,0.336562222331191,2.225376804560877,-0.3310541060955786
300,1.2775196864152611,0.9432681307635867,-0.3353861443052849
301,-0.2665193751008862,1.2469252612321378,-1.090207419012043
302,0.2687663777481202,-0.28883737392874553,-0.7060247256480663
303,1.1313949941347978,0.9840916210040547,-0.2764576523400599
304,0.3914345718191035,0.36083750535978826,0.5115697712123558
305,-0.14584651522606845,1.7658309183332406,-1.44165986354184
306,0.25096826466047617,0.9158102253454163,0.3080147015031697
307,-0.8028575364428644,1.048000415783313,0.1383765593662084
308,0.5224383040060618,0.34551337216454375,-1.3053780855992485
309,1.212294391659159,0.7813393332201558,0.3552563181118521
310,0.5037494134783493,1.6985035057257678,-1.115738393603194
311,-0.15707552718750561,0.07469828345257895,-0.21411736697730338
312,0.9057916952417432,1.481225122267106,-0.034072995144594165
313,1.1733741187473266,0.6434013405574063,-0.23921555598827654
314,-0.6720117632026948,0.8617650368607138,-0.43463226258821636
315,-0.6139049792197406,1.479190601213411,-0.4103831025159234
316,0.12025066524386352,1.7165650111174326,-0.8463768065908752
317,-0.837450343675456,0.6465312125359887,-0.4017274111065141
318,-0.6100059118312926,0.7266674504798374,0.5854795254107406
319,0.4347345359149548,-0.3071168321785729,-0.4377884979688309
320,1.3034494566991728,1.0262038656449401,-0.6161266123458337
321,1.0676420060306557,1.4227601063207944,-0.7809359950164654
322,0.40624310643239525,0.03608810514329845,-0.34065197715831375
323,0.12883696458780958,0.09107222077457977,-0.02802295882755787
324,0.9114159863882452,0.6683281285974794,0.0013606298723503885
325,0.15216398384091367,1.5747180313810407,-1.0702794060384178
326,0.7497760657706081,1.254291916863508,-1.3824276047100499
327,-0.694365972425566,-0.05031455569149798,-0.5886213043630873
328,0.40839207867485494,0.2989271363331839,-1.309738482991261
329,0.9405590941625163,1.1568621991170915,0.536338131945139
330,-0.07209758551453559,-0.13453850366757875,-0.18745210624242897
331,0.7207861481822978,0.5678848327834325,-1.1583861592436402
332,-0.7004314824481866,0.772448265130015,-0.44102757495138134
333,-0.024810140004482485,0.27956821706710705,-1.2789768366980423
334,-0.4039401718468484,0.10861456717950546,0.2287975161509423
335,1.0271868736536045,1.2386211616682579,-0.1660399112950289
336,1.0802076814692159,0.41850667028958344,-0.12635157714933143
337,-0.4354493168530207,1.1413129726255125,-0.16701517789706116
338,0.33879371621203713,0.6413858430734415,0.6472199365484745
339,-0.5437743617473364,0.01328059723053826,-0.8623241479836332
340,0.6651276655569828,1.2613994435161098,-1.1984899128718323
341,-0.7177945585299232,0.8080603591332256,0.04154439982694802
342,0.169075918111554,0.35135927778263176,0.3056174534524497
343,1.0724770713271212,0.19604248805715835,-0.78220114569377
344,0.8025925156988857,0.4509602068032802,0.1890683519111459
345,0.8605325237456642,0.15349235789572285,-1.117552008650032
346,-0.6509437650268551,0.45921139496789976,0.037755588947684826
347,0.8783264053316543,0.8597302622794178,0.00802451573121836
348,0.3434080074249726,1.790446020856699,-0.08304829712634004
349,0.8630347356182528,-0.05170904801605117,-0.22430445386865183
350,0.28452304506466664,1.3196396011606564,-1.3844441437018964
351,0.4296093554808398,0.7988019450899206,0.5082319395644914
352,1.0596110190177015,1.3296732338461215,-0.0896180292934679
353,1.2879807322406052,0.33070983879899846,-0.9436129647158468
354,0.0695602650944528,0.35783702801346573,0.585866181333462
355,0.812588167849315,0.23878059761390302,0.2939424462036441
356,0.7846970507519,1.022239624114628,0.40499219576336426
357,0.47531887914163123,1.6888057215647383,-0.4140655115395599
358,-0.7328006135157922,0.47148846642241776,-0.6946931200159638
359,-0.053687174484123315,0.1999620047310287,0.3982453347708258
360,1.1119454763051952,0.9921140912226539,-0.946984228137698
361,0.15736001299773741,1.1421051905680568,0.13885764352818228
362,0.7212280425345592,1.5777918916967695,-1.0266687763154339
363,0.10805450501984291,1.3338580914192824,-1.1550155007968197
364,-0.13611368531110868,0.7568829116900478,0.2945287255572725
365,0.3052000463938667,0.4071396724817657,-1.2121525885363915
366,0.8216743926972447,-0.21024199032153773,-0.6196804949642304
367,0.27324192690322413,1.7930558255672433,-0.29452760951954915
368,0.21397358876671174,0.1158220549243678,0.0856516532632365
369,0.6628758964865286,1.66086059656474,-0.4947400820620961
370,0.7501766511941599,0.777354365257152,-1.1457951422428516
371,0.38003017330736116,1.7781678283244695,0.36879184747267385
372,0.08396508404205319,0.7712712171943231,-1.3333346626682592
373,-0.22366359943334918,0.6291616083814201,-1.3564972294313764
374,-0.017835515271029306,1.7166345841428765,-0.5486377358291569
375,-0.3466441187686884,1.5684889124414325,-0.683452963501876
376,-0.2411976407129287,1.960192642836674,-0.35469446579739106
377,0.39163706747913696,0.3664590975000916,-1.4796399753655969
378,1.2810499284100199,0.8517284983223308,-0.5636765434525797
379,0.575388812115754,0.6189967203551656,-1.3343195724697239
380,-0.6397468824716566,0.3707768189697776,-0.7103063191403561
381,-0.15797385834858485,1.774276851265865,-0.45597779916342723
382,0.34168696760264317,-0.316947983905818,-0.3319137299653723
383,1.1022149591702415,0.5785357817946545,-0.6323156385690762
384,0.8236947518167099,0.19515745668400516,-0.17884666625515722
385,0.09866854407374001,0.6291683587945165,-1.0285853454537117
386,1.363269690817854,1.3347607227435556,0.16256494901886093
387,-0.842383111644025,0.944008566633504,-0.6572736152536011
388,0.8603916825517487,0.2695618097439528,-0.3099681495394877
389,-0.49957494527630864,1.1987297605861076,-1.178682510894354
390,1.0367234873008986,1.5202496603437696,-0.15453097495392795
391,-0.05429420052582973,1.6904909106299875,-0.4250831066637506
392,0.5264102177518684,0.04259169795792861,0.10307067177858797
393,0.5737871198409172,1.011936080187405,0.27364772032047474
394,0.8181950549889484,1.3118773593509012,-1.0965081836482211
395,-0.5591831170110242,0.8588378672661746,-0.9316623201189587
396,0.9165488662293404,0.10433815367449199,-0.7430391396198591
397,0.49201556589435835,-0.2771264467513207,-0.7473219011541056
398,-0.9061174283714276,0.7357069101482043,0.041579847064796796
399,0.9228916883722489,0.8505115581979139,0.6420875898985965
400,1.1119037320931946,0.6164694444827395,-0.20338223357922372
401,1.0193889090759511,1.1212177931097855,0.24476906384305047
402,0.5177558545958643,0.8262030555663026,-1.4198155120923033
403,0.1114869923361742,-0.1598783854287741,-0.7249272420152069
404,0.8951270419590941,0.40601642346582784,-0.10516825402724206
405,0.4917827705369064,0.9272579068833151,-1.4008774709454805
406,0.6249007120859041,0.7467803455598822,0.5947573674443707
407,-0.1335269680488942,0.3189999658227207,0.3450142392123252
408,0.5615802088981462,1.7592003629978519,-0.1092655832644309
409,0.2404807937844238,0.21859875211426458,0.37828536888253556
410,0.4238649748216715,1.4568490376749108,0.09297392044781817
411,0.026113291399512156,1.5388827471118693,0.618557453008184
412,-0.32106136923952067,1.6635311606022907,-0.6122642104022398
413,0.29586243885878627,1.2022173818094966,0.4940383513406628
414,0.5288223543630288,0.7456571373552761,0.6858989169704154
415,-0.43562051081433295,1.0599973255437618,0.236999007799264
416,1.1639390893353996,1.1367482675264189,-0.855850022043434
417,-0.6748977795794122,0.2372813079074658,-0.4531317563321701
418,0.14748556857426298,1.4306451465683705,0.5092151479575885
419,1.343631644821491,0.7785119613012381,0.04200395405576375
420,0.5836334658013458,0.19422598080531878,0.04523319073286264
421,0.5588893212047131,0.16905138116420482,-0.5719884157510167
422,0.3950688966465162,1.287264988553479,0.2403740098739419
423,0.41760687637980765,0.9082722668122557,0.5264838567372976
424,-0.13391653328906777,-0.09763451009815279,-0.5294971832022661
425,-0.10324168958354112,0.8803396274234965,0.35355097532285407
426,-0.7831012391793067,1.3251162531921288,-0.7326017213393456
427,0.15120546263187207,1.6845106934954615,0.010173454255644029
428,0.005037118661643775,0.3397077607315705,0.32789522501739293
429,0.26567338466650786,1.7312651673113102,-0.9446978210640085
430,0.9359429816918048,0.39967466204009455,-0.966477007091872
431,0.7819289069785914,0.2875954883004548,-0.9960219312334487
432,1.0264778350223365,0.04268925358834205,-0.8010302510915351
433,0.2524067455517326,1.1021686693818995,-1.3448641989617673
434,0.7277849276232797,0.3144636961589003,0.26925372173041345
435,0.8627875422228618,0.6624847472149618,0.2318272979004642
436,1.2956952651078633,0.29274944949824483,-0.26123792205113117
437,-0.8064889061994688,1.0224030309935828,-1.1314943655025198
438,0.7812524303626729,0.22871413845891347,-0.1677432693211777
439,-0.4486644192331831,1.895678338636959,-0.45047003054767687
440,-0.039028546151072235,1.6953894327320083,-0.09023237566123779
441,0.23575872967568162,0.8780005712874172,-1.1852834931122338
442,0.28222428566466756,-0.27687263786365635,-0.6019403205705238
443,1.0545284327794295,1.252745678807357,-0.03197617651786536
444,0.1675806060154303,-0.022931358522352216,0.38213763290537484
445,-0.586070892096019,1.0777990385653835,-0.010507756503582509
446,-0.13077318224838133,1.7496530133405348,-0.493884416845763
447,-0.032863958486300665,0.512105602798825,-1.6076974320593804
448,0.6660685527314483,1.106505252363851,0.2461703653579581
449,0.5816281645972704,1.5017187684883522,0.14281423940185914
450,-0.43409687211158005,1.601495916450989,-0.27262531578786453
451,-0.1254143709782537,0.7530376870072626,-1.280735638363919
452,-0.3226567098956562,0.029754823961177332,-0.9967251658483322
453,1.3076272056950045,0.7843858492550543,-0.4707198376309971
454,0.5545579615130423,1.2071158756906293,0.34063936024287933
455,-0.5807858652812647,0.8182342885952627,-0.8705089359503904
456,0.38624934484672285,1.4901230899198066,0.29830121649665586
457,0.5113460498635,1.488037883177924,-0.9909843788808886
458,1.3051859049229935,1.188608153185204,-1.045436502704965
459,0.14329329287902337,1.7053500102730637,-0.6123279503166622
460,0.5343962233763522,1.049739954651066,-1.4295509936273427
461,0.1866885257048965,1.1429156092897708,0.6287750245530227
462,-0.628680244575918,1.589137118445001,-0.743281118455953
463,0.6717454033424669,0.8850929559362126,-0.26393514567050247
464,0.8039746281165853,0.19794269990535635,-0.7345619146690262
465,-0.48910160696685484,1.5376367378085407,-1.1601058441798355
466,0.8810649098286001,0.9853693776808945,0.4532736459546263
467,0.06475644511693174,2.0370273189324055,-0.49430187138401394
468,-0.4932708823372005,0.6852694019295593,-0.46270883772185956
469,-0.1757454686287591,1.000809900547934,0.3312403056661335
470,0.2891842583574706,1.0394245258257582,-1.3844260154475603
471,-0.3325574655681854,-0.05344003526975749,-0.5385784124864541
472,-0.4308070341576699,1.3467172463810664,-0.3547839676941533
473,-0.007200572620762541,1.2773199578175936,0.4341782751767871
474,0.46272737502865147,0.887404012553336,0.5077437624443925
475,-0.7417167673425568,0.6360810651495923,0.5027998341617506
476,1.0339405412201195,1.0337447732284508,0.011411182379493665
477,-0.49838360072321564,0.19341436268819243,-0.5741731960310924
478,0.636654174336719,1.553594017133184,-1.1581766205645863
479,-0.10526461235932288,1.6051058148797126,-0.9722747241885955
480,0.5767773636535293,0.28427125345183646,-0.7847126924565592
481,-0.40704423975698983,1.610109674526053,-0.361305234269018
482,0.4896200622766987,0.15971538070233102,-1.0831291420529137
483,-0.5941281781229105,1.1589951602808601,-1.0761792062706257
484,-0.2650970817682552,1.1778010050226597,0.4315277632977398
485,0.9318949032359294,1.9020190408437854,-0.09411626139366203
486,0.5636585068722212,1.7018253357312796,-0.8208445703635991
487,0.5121887545506547,0.026269913200937633,0.06386516659882477
488,0.42058175743369564,1.4878646574679557,-0.5806544890357128
489,-0.3949104501768207,0.6758426452237434,0.35793227342064327
490,-0.49313596905997825,1.243479390852227,-0.8787865490630701
491,0.7112445337407807,0.8784795450756816,0.6340550266423222
492,0.06913860074258243,1.3926423910128463,0.42964208567854933
493,0.8018513841492985,0.3598160630780951,-0.6246466032703964
494,0.2875995447928199,1.5583655263870064,-0.6134247331908552
495,-0.6628856562180052,0.6534530717204745,-0.08634146717451727
496,0.539251659686719,0.4607509014922868,0.47849063527073615
497,0.436753081863508,0.15575588000389587,-0.2706288272753853
498,-0.7442480050342615,0.958587956237561,-0.12521248539064442
499,0.22189881788299845,0.6951682361331504,-1.52403406998062
500,-1.074406344792923,0.9200648631722546,-0.06642567948357739
501,0.5451045184713388,1.215533109493227,-1.3025999389052647
502,0.47131635077274503,0.09305226609597497,-0.5481270651261738
503,0.14575212558963013,1.678636077462804,-0.8707730530700344
504,-0.250582237775881,1.0705775449377437,-1.0131913238234906
505,0.7268505370084448,1.7822514209723892,-0.36088580676614845
506,-0.308843940212543,1.3341411273396722,0.06210877932554058
507,-0.3976002213201851,0.1146427281715178,0.18958954586328836
508,0.47469329791636283,1.8903735528680046,-0.5401856274794486
509,-0.16808404142078265,1.2534346653593733,0.3465568265750813
510,-0.5419417773083126,1.4754320094439048,-0.938005455775241
511,0.42500030522110516,0.20916041540858596,-1.2217352138777722
512,-0.43761949180776694,1.2878680265106441,-0.20442749431261803
513,-0.07370037314701354,1.6170088233897097,-1.3148900514060538
514,-0.6307030839598945,0.11397881638137511,-0.38223145637584144
515,0.4073878897120509,1.7080789231121316,-0.33265755182938034
516,0.10454238360901025,0.5751564996822368,0.49297073452459306
517,1.3045273203079872,1.343905133741364,-0.48597953602566696
518,-0.10030130000050112,-0.08213334727577648,0.005555875517060133
519,0.15902924427076104,-0.09491943363219305,-0.2492399343714347
520,-0.41908420116800676,0.39753051335320755,-0.7416657803353365
521,1.183210599085628,0.6940481694103771,-0.26602324566523455
522,0.69577880993515,1.1508282245841959,-1.2507602585127446
523,-0.8619771566683102,0.5034394611583863,-0.5387180776762291
524,0.07372518116266766,1.7132219482976891,-0.4572476964223483
525,1.2215692360844603,0.590015279284757,-0.8539579323667424
526,0.6022300373731249,0.14146401541341858,0.18348901579793014
527,-0.17203805403331324,1.8730425414477878,-0.32020581191642167
528,0.6081209000383627,1.5678104853876311,-0.01924146252410794
529,0.006503987485928037,0.8015686257827626,0.5598533531436986
530,-0.1803245133130326,1.693579203179014,-0.4027885120815683
531,-0.14542639294512294,1.1096244238282382,0.5556696872751468
532,-0.46575914211558417,1.288360026745558,0.2830764120408666
533,0.8011626274914811,0.2156866420705833,0.17634158072753764
534,0.5352036017998518,1.1647774455974473,-1.141497648909187
535,0.7078030835509753,-0.10932336690816682,-0.7132344014523699
536,0.4512738406266396,1.6912734211324165,-0.18975452672567342
537,-0.6697926460115707,1.2037995353106905,-1.2401365744074195
538,-0.26176941967940187,0.2490545509989187,0.1407592926041922
539,-0.3714922079899172,1.5265045167554874,-0.6292627596980754
540,0.14468274473949588,-0.16704824471610044,-0.3971067850860876
541,-0.6521493852882119,0.2663490911393407,-0.36113678245519604
542,-0.13409964395993998,0.25527009417234886,0.0333244438304022
543,0.4243141508075944,-0.05053032449660527,-0.8101873187278963
544,-0.003705627615419819,0.3790957193522381,0.5731404608080013
545,0.7498326654886253,0.3258901585368077,0.3465161107317039
546,0.5680222272961003,1.4926534649701104,-1.306129848317882
547,-0.1120675159636706,0.08665285783884051,0.11540058546365564
548,0.012879903496690888,-0.009268754536636559,-0.18622458865612704
549,0.3478260481850515,1.738824838430316,-0.9186104089540463
550,-0.6666276695462247,1.613975457630999,-0.027693725361160534
551,0.7294872569103953,0.8551829618998581,-1.2442897321990292
552,-0.22947207582141232,0.8088570785060031,-1.5265601316190498
553,-0.3052800628757312,1.024789810246518,0.6089684254149754
554,0.4693206406866361,1.3371637233401898,-0.9114883582931453
555,-1.0236932039582831,0.9356945294729079,-0.16058248673194853
556,0.9112379306732363,1.449899351714107,-0.524220813747814
557,-0.6086525025789646,1.0252809448439948,0.27201865564080974
558,0.07995923447545612,0.828137496092979,-1.3616784245578288
559,1.1204618692811406,1.390201634330029,-0.5484049044882288
560,0.8757221771686133,0.28816726256438907,-0.598872940742756
561,1.160721187570489,1.0975514152479091,-0.4960534485035323
562,1.1449251437924364,0.4280241262902976,-0.19977852944073507
563,1.1511044852165528,0.3903328372635472,-0.6501652362719802
564,0.4471072044029529,0.5613339870145501,-1.2937574708285389
565,0.08348187619346589,0.3988618126414954,0.4943950252749651
566,0.3309632705732386,0.35394798823204787,-1.059765143238219
567,0.5001691141101827,1.4265344552799077,-0.9816554483866475
568,0.6216857416653266,0.23944891798881976,0.05998263951967274
569,-0.30236309532168476,0.13102603779765126,-0.40976343415697075
570,-0.41591964978136325,1.620359701018854,-0.14658188287705495
571,0.11489566358262278,-0.22695569054865852,-0.31897447520707695
572,1.124738237684855,0.7524027180198477,-0.012985199955037816
573,-0.2572498746040543,0.4911888736452069,0.3822434281594109
574,-0.44791262084137795,1.6461912119574684,-0.03889074780904836
575,0.5311400903542691,0.31252459634687785,0.04146482906947599
576,-0.1224425181688098,1.05417250946091,0.0836151221068358
577,0.8747154417690494,1.6710543312327322,-0.2750888852115743
578,0.5888406525200522,1.7651234677504912,-0.33135718628083666
579,0.7760969084035148,0.6984801453611225,0.4220803022427087
580,0.7699768518261038,1.1531612265419822,-0.014526240935175225
581,0.6268612724761332,0.03929905571605349,-0.5670910271625922
582,-0.17288352895633396,0.294890682284446,-1.0143828673647604
583,-0.1933545853009988,0.4035267737470295,-1.1500710194975103
584,-0.6820316245758942,0.3881572393923861,-0.5726562888091002
585,-0.21324217259331174,0.36014173576051145,-1.1679480390035044
586,0.9205624925439386,1.2493262064952442,-0.5990853870402594
587,-0.4884864505421104,1.087600890245207,0.00011744147790773707
588,0.6718850823873244,1.429343125063734,0.46791358479955764
589,-0.8116121925398952,1.080593683953881,-0.32993961353633255
590,0.8152040952952029,1.309366803662667,-0.9621054670952359
591,1.1459581258216136,1.4853653949869665,0.05103834515550168
592,0.5578267372186967,0.41821221304026723,-1.3912092064919874
593,0.7422276061575603,0.11821728222432355,0.2368931465062378
594,0.1524552562025524,0.29269972357994223,-1.2555603726359632
595,0.34297990482998353,1.0449884512848469,0.4453507311626693
596,-0.8760051995317326,1.2806015442586065,-0.11445031405393419
597,0.8529693935279294,0.08369913488973023,-0.5722536461291159
598,0.9109060059887644,1.3365051160261825,-0.39957794937145996
599,1.1943067655270556,1.1238098471328652,-0.3191992947686774
600,0.7480917629867899,1.053660846291947,-0.8953355089875038
601,0.4538077835503434,-0.3201568190527026,0.08216121148050712
602,0.8186962807206244,1.213810286475286,0.21580929777323532
603,0.8145452024971869,0.817958526160447,-1.0052581063514607
604,-0.6528712052359904,0.12656704221016069,-0.38890216330863053
605,-0.3337326607684538,1.795367190232676,-0.022123773990449458
606,-0.7618999188803715,1.064042507345826,-0.633977232177247
607,-0.4999194613439198,1.144562271585675,0.35129696939469623
608,-0.08991559047371078,1.8556071964818872,-0.47041883467783635
609,0.6770252292430027,1.0749021673894514,0.45372700921519216
610,-0.22892091912474868,-0.048126297462708904,-0.27212114615170846
611,0.8689333437570352,1.3104697292172636,0.23613812592963304
612,0.4014494571338313,0.0532252914842518,-0.08899559097198317
613,0.7739468305295638,1.1196124443978963,-1.1509975913160395
614,-0.28825628344402904,0.07523968141151666,-0.9360272460042938
615,0.10882682276872432,0.38027137174206227,0.42524898953593926
616,0.554894904098256,0.6175740103698493,-1.3016345317662472
617,0.7905256154794826,1.20257885126013,-0.8086439977186188
618,-0.857527438085874,1.1132667878216953,-0.03964985625088496
619,0.16768009075413898,0.27155037301330054,0.015203872692779272
620,0.8738551797928964,1.2672381933827213,-0.5276366488988028
621,0.03470813250087486,0.5451706252502423,-1.1984181085794758
622,0.6677879256466227,0.09824795543285503,0.5520702517796938
623,0.4485438499448528,0.04870990206742831,0.04327214120102227
624,1.0187836205896326,0.4887977816713757,0.23997675199226745
625,-0.2657461980923675,1.3077968262578734,-1.2332257716112867
626,0.4927143863016143,0.5161875201267804,-1.376169155108132
627,0.5688753904807998,0.8904158125047618,-1.3720323629807423
628,0.22991492239894304,1.9599203172866508,-0.07509572502772832
629,0.10194168744807242,1.8992106273921974,-0.3810205952886466
630,0.8797398807457946,1.3984828713425843,0.15043294785688627
631,-0.4008972732031113,1.655584331468184,-0.961772617996741
632,0.3998940611607547,-0.010395148206489069,-0.38739562065036276
633,-0.3150841459219215,1.5882930700884785,-1.0234988419841973
634,-0.20790614428404594,0.0179427393416038,-0.9117062538702392
635,-0.4519115309155536,1.3330825148000085,-0.7276329923493098
636,1.0705907541584871,0.927517872575698,-0.7081171295841586
637,-0.8276778573920176,1.0573893151804516,-0.027080779579867632
638,-0.31303541294306475,0.02564695115594512,-0.8633263807573762
639,-0.10258623298338104,0.8074275491116504,0.6941445725206099
640,0.3530185145147523,0.31788892933588697,0.5230869150270178
641,-0.3948434508836943,1.7589333543781878,-0.7312872342060741
642,0.09835039146987773,1.957952488605974,0.1537720587280791
643,-0.0381879822276564,1.1443985169304567,-1.1330955394728024
644,-0.06754895711807375,0.026094666399452668,-0.9193874006433846
645,-0.09353444640508894,1.0559832330895593,0.4473090282085237
646,-0.4174591888155366,0.21296318970026407,-0.7652422119333007
647,-0.30792125490045213,1.3440259467042701,0.34697245546972616
648,0.8995430463731661,1.1384913130283878,-0.627013030099459
649,0.569580584978844,0.4503945478063468,0.12223077810296396
650,0.17595639235564642,1.0048195319497801,-1.1777715713602943
651,0.6507502973895891,0.25534362475839534,-0.8838706625382822
652,-0.5490126518375396,0.10710389240761407,-0.29429052034173614
653,0.04488908259826048,0.905780539375973,0.563012041697773
654,0.3382149368283768,1.8877660798134315,-0.8626817651983754
655,0.7042018005436655,1.2444154939210275,0.6462870175306588
656,0.6300526849942373,1.9820996767623527,-0.48712618411953273
657,1.3359495616194625,1.3454102169818047,-0.3484804983368477
658,-0.7746684953855576,0.6817923343715661,-1.0291568350293672
659,1.0151141122427354,0.8159222197612156,-0.17159760507093408
660,0.06531411959368894,1.6075049808754636,-1.0416480433754338
661,0.6762632255586842,-0.03405533626997766,-0.09756555809619034
662,0.090467759616756,1.8519280442390258,-0.6566441055146367
663,0.6809494538911985,0.9158484487914232,0.4898056420713956
664,0.10219215403811432,-0.19876884111215742,-0.8503922587106237
665,-0.27235354501487236,0.7257431879269352,-1.181112886860176
666,0.825739480383357,-0.1518902276623782,-0.4773471458071794
667,0.6471866828499641,0.7799206803517345,0.1850608419264585
668,0.16345282362418412,0.7466858373409648,-1.305185772795283
669,-0.06539469856696804,0.4343970319197546,-1.335253004573677
670,0.19022986662362668,0.24562871190347654,-0.6749393941091416
671,-0.38375614125650837,1.849481989547967,-0.7651196578185797
672,-0.7521027717699416,1.0764865411501887,-1.123356902590286
673,0.2324231123521046,0.8358590401100677,-1.4318702927010651
674,-0.4383199987822081,-0.042792012422221276,-0.5926812044637493
675,-0.1825907977653701,0.6906004004189137,-1.1505716366795165
676,0.45817448992282744,0.21548982532223682,-1.1493549892533859
677,-0.748020383047919,0.9064514781310224,-0.2975580298393198
678,0.6065119169378199,0.17436995960889146,-0.7749150245852163
679,-0.03278685654771555,0.14574202159150046,-1.0772978430985676
680,0.13769977055456897,0.30097240498027283,-1.2675132351924456
681,-0.11045836905798431,-0.19402945920356957,-0.4262039778023895
682,0.12143617946118956,0.704362223294226,0.6026052792542163
683,0.007952822326717686,1.6762885957996418,0.3601182284320019
684,0.2500576039939563,1.105927818817298,0.38761054603926837
685,0.11127365490453786,0.17290535639276194,0.32152359611742076
686,0.28558180580824893,1.1306355434879116,0.23449216033724926
687,1.0409218273763445,0.866222643908892,-0.5517387101212071
688,0.9577909923015854,0.08996590818142647,-0.5087074305598887
689,-0.20793449676955922,1.111199099994411,-1.113080895911956
690,-0.38295004828117496,-0.00102608320564887,-0.4642146602727919
691,-0.3042601373833683,0.5878562194586868,-1.3801029529548159
692,0.405553783344557,0.07237928560073979,-0.6376178281377171
693,-0.031115277892249417,1.9296703105534425,-0.5748999897305559
694,-0.21821028531718656,1.6891744078784057,-0.15030695657043933
695,-0.21455138842118968,0.4587257909167592,-1.2468186058337836
696,0.888750370747164,0.43708642335697284,-0.12987698149336718
697,-0.06174919741555675,-0.07373243001266162,0.18139941348448696
698,0.32104314075781853,0.9875648851510016,-1.1839595311908013
699,-0.2630713802424913,0.14234361538273285,-0.9248913923172696
700,0.4791230842318356,1.1664651009821625,0.7432459998192328
701,-0.48689869455378104,1.0988199541162593,0.45858731630668714
702,-0.6666547319980856,0.44391925114111797,0.0657470693862095
703,-0.830274016859142,1.0554259044506744,-0.7792653464167414
704,-0.21876004693758677,1.1486930650276306,-1.287413863025068
705,-0.147361280464675,0.854800489778794,-1.2612748513179184
706,-0.33985126213181277,0.8655759359456496,0.7918477901850571
707,-0.8023556263838759,1.5355446683617904,-0.8397300238291147
708,0.4976275936910878,0.4719304730457893,0.29958519268397127
709,-0.5885234059294148,1.1294798784704088,-0.08046587774507413
710,1.1376098989846866,0.5296431423563914,-0.5819970527512613
711,-0.6715887062610122,0.5460734486568222,-0.14991170670096
712,0.6636000422551117,0.2589140706787405,-0.44298990828174545
713,0.7628029952804483,0.8152050688804326,-1.484871044210208
714,0.17694423234663922,0.9152235746260408,0.4180619455373107
715,0.12261198250399705,-0.21556389661133474,-1.0436986942664868
716,0.8621955373444994,1.1383797134433409,-1.439466020085906
717,-0.8746677174095362,0.9003609972880047,-0.3287132850496145
718,0.4143904253989113,1.6445291682959562,0.2468214116494551
719,-0.04546798370662873,-0.07929852827641719,-0.8803421093570594
720,1.164605293584068,0.9537149491608065,-0.8186714977018807
721,-0.6693386444352043,0.882231340306018,0.04242176172177887
722,0.9834715924514076,0.45363699876259034,0.2877646350441918
723,0.04691460378533058,0.1659797243246314,-1.0689391629047797
724,0.2194441742094507,1.6322822022379762,0.2779040149953071
725,-0.6246179077736028,1.0370414568983173,-1.0032543005524135
726,1.0760772890956887,1.10515233940495,-0.5017235801311921
727,-0.01384961450793835,-0.17559101343661418,-0.3342101624277065
728,-0.7311117149018065,0.679228542991855,0.4111432426040176
729,0.07471509627886669,0.32307708208197633,0.5996972193255095
730,-0.882869146370173,0.8549095087814004,-0.18970971708316325
731,-0.6106828088177485,0.189149577609185,-0.033813717027116275
732,0.9372349236695688,1.2219956121979316,-0.3482573152155686
733,-0.5629468366546301,0.9438257966794723,-1.2371799210538805
734,0.581999506865967,1.6313926383137138,0.1943287950449839
735,-0.36964738247775203,1.782129228794353,-0.5938155762242123
736,0.7731799068768775,0.1558003341943622,-0.2751695995329337
737,0.6777751952021095,1.4018459762231772,0.22768138577065006
738,-0.3190480230823333,1.5484636624489865,-0.5562123133880138
739,0.3243062941058009,0.24186294045763973,0.07917244724423592
740,-0.3253915786169215,0.12447827832946537,0.1946653925183366
741,0.15403638510511186,1.7852827450664557,-0.138847249316473
742,-0.05322181709920523,0.25769131799478884,0.49332945938895534
743,1.3079775178407913,0.4306810085270512,-0.4992973888598488
744,0.6922368987807029,1.6995788097203515,-0.012577718109753208
745,-0.13818169838162028,0.3091535539371554,-0.03344475639408201
746,0.055590898567558104,0.44190322440811025,0.3202264911671491
747,0.027711451086644287,1.7415566920498584,-0.04409509465778693
748,-0.8848223799637891,1.4940994212261391,-0.23642971413845276
749,-0.43949630010559143,1.6035184824002633,-0.8269177377114538
750,0.5362917426899767,0.024199715712884033,-0.7051617738357399
751,0.5944795298399095,0.7087630704743217,-1.527042651331464
752,-0.08456171916872635,0.07185795152172442,-1.0202318762654947
753,-0.10551346736945712,1.9459335189775708,-0.27253368747725093
754,0.9838529758038037,0.11326413981747328,-0.8371631342153798
755,-0.3210966715378787,1.7773601195143434,-0.48205946747808176
756,0.15222782987194083,-0.012129161367304991,-0.6784045650463767
757,-0.64426468887538,0.9791461856135246,-1.1934633955923968
758,0.03360529554661057,-0.09172032319800774,-0.2990417377911268
759,1.3666364688598815,0.7397454094152818,0.17365527153832033
760,-0.023618792324292173,2.061237320982495,-0.7634941636135497
761,-0.12720193519496784,-0.10409584160884125,0.022043513614930024
762,0.5844751651814659,0.18675775893975927,-1.0490813733420734
763,-0.5345500529396572,1.4468561644544942,-0.8991363216577863
764,-0.5310053275421636,1.029181912800847,0.2907197170860617
765,-0.26116224544105987,0.1487558977482872,-0.07406869119422346
766,0.6445951927173253,0.36856189189517485,-0.8256554494344818
767,-0.32837809503877036,0.24699220698719826,0.05684718847848238
768,0.4566440765436095,1.2593975673072542,-1.6605203706685203
769,0.3623457644774677,0.3442671187988112,0.29115174184500725
770,1.1917580968549915,0.8049894090583773,-0.13147767641398303
771,-0.7284719382299452,0.6080997943943284,-1.0116053169318093
772,0.4748038256728593,1.3080674305969988,0.5606231862446279
773,0.3323867549463744,0.3699126986237232,0.3336012336734526
774,-0.7334400788247817,1.1128070491356865,-0.18450657861910827
775,-0.1134997825063461,1.5340538069817065,-0.5433197122526128
776,-0.28554538250043426,0.4471667019536578,-0.8786466438740517
777,-0.3677147864056963,0.29555099598454276,-0.2582862899716327
778,0.4433493267304022,1.6827400770751633,0.42670545373167534
779,1.524523222327745,0.8404409837341922,-0.5808366042474261
780,-0.2637810309825991,1.685329437427448,-0.8840065362449547
781,-0.12020132803862868,-0.1465853506564169,0.0210456501845174
782,0.8379363012106699,0.20736625647972762,-0.5249864639347958
783,1.0405373661799286,1.1606705291455606,-0.5104869446249906
784,-0.40725520769446044,1.0110397247455638,-0.7615353347261336
785,-0.4583337316551702,0.349678333052774,-0.06986903651101024
786,0.993224854181034,1.4664803006970137,-0.041720832796585665
787,1.0206935654056952,1.0692068915272603,-0.7336708360183144
788,0.5089721357149132,0.5004886456368624,-1.3438573237554807
789,-0.756116847622808,0.5883636876825825,-0.71618458385604
790,0.47515677925481004,0.7526517060916955,0.3988456791059919
791,-0.1657499833789778,1.3713190271374618,-1.1606325080960704
792,0.058392177558038716,1.526870394426663,-1.256164208873261
793,-0.63686296914147,1.1385058598763234,-0.9919324946368321
794,0.12148974306055943,1.293332592585757,-1.0296871149218239
795,-0.16784545315464328,0.5973231029018369,-1.3239132518630035
796,-0.7273093026338818,0.7173048356640667,-0.2836515055758005
797,0.45999597218768884,0.3199845376733048,-1.1138247163689454
798,0.06433519262142876,1.6075433413046745,0.21140496407460213
799,0.08154887960457835,0.275487012030435,0.5150769884104127
800,0.2426727796742126,0.12029026713080843,-0.7951628882013074
801,-0.3912485388744773,1.7386469666275546,-0.7818786273312782
802,-0.36417954344632975,-0.15117848471916615,-0.6361120275899937
803,0.48879247054985797,1.6176260075210982,0.05257754058849373
804,0.15713938220226703,1.1006459135962776,-1.2981532889942646
805,-0.19282356644792778,1.525600319249176,-1.0077934898810001
806,-0.2926804380058826,1.6296915087175319,0.1673033257092082
807,0.2249904535591133,0.7801096090548182,-1.293713297760332
808,1.299118616243931,1.119877179830324,-0.6146365746798308
809,0.6159050045747936,1.6814885716056878,-0.007266171234837207
810,-0.026335405161645314,-0.142726440028361,-0.6422597882720985
811,0.22166684811145154,1.2853120249822119,0.6048344010075093
812,-0.10222449860883198,-0.14652422969355516,-0.4206023521509816
813,-0.3237710905614532,-0.2302317142397604,-0.30168856719485937
814,1.30046643908501,0.9701727089610378,-0.25100231267294587
815,-0.16445458165877488,1.7860233237292487,-0.210365957095914
816,0.22220839136609227,1.4996107068466065,0.24111989676392767
817,0.7323856806831455,0.8399750665076492,-1.314575460594208
818,-0.6630514896975715,1.2851682464439718,-1.256029479086418
819,-0.58883379791204,1.6409589948489571,-0.4901978942285865
820,0.6492847951370262,1.2881424299185273,0.17319564899425377
821,-0.3557655180361034,0.7112476462988334,-1.3206363358142874
822,1.1333826422565052,1.3552237349926424,-0.3231419992519755
823,-0.21184683090212292,1.7926625121538324,-0.30038223078464704
824,1.3295239525531333,1.0948439668566536,0.12876214553210286
825,-0.536824596777315,1.5767428624581212,-0.8347173735434666
826,0.5604376713063115,1.795622644571346,0.378010818359539
827,-0.2369290111699678,1.4875078323956592,0.302342629125328
828,-0.2476373238481036,0.5171611148194083,0.5776158304757868
829,-0.1867632202518576,1.6305874479542086,0.13583648880958774
830,-0.5305387251333987,0.28996385746404274,-0.6390778766904863
831,0.401371212158715,0.3607637416126452,-1.2086455547469614
832,0.8500503327068681,0.35911223638528167,-0.019485795568382452
833,-0.18251911835917228,-0.06242015417381305,-0.4074267235551866
834,0.0392184950997728,1.332327183394711,0.2587886999393843
835,-0.7147083795781638,1.432872725371143,-0.4823820399321408
836,0.5035345548827007,1.647508327125529,-0.7577192665141158
837,0.11376368664192583,1.6750712882199217,0.03339071122614606
838,0.4623356408116428,1.6042979785975162,-0.24899396496542378
839,-0.7191780081594246,1.1868278882155026,-0.9872663608254767
840,-0.08025220953451845,0.1619753243560806,-1.1125027904598812
841,-0.2042454714106373,0.21564201821980994,0.30582880556335684
842,0.9396322997943716,1.1839977713597203,-0.983934820613069
843,-0.11077098946823674,0.5501817147037434,0.5443500939834255
844,0.3279816685719157,1.0116763582549642,0.5913744654182961
845,-0.011990861580349302,0.5873538857908535,-1.3530528410823364
846,-0.044667500426449715,1.201346321253246,0.5457726741768963
847,0.6822517526132166,1.7122101143463437,-0.4093624522920675
848,0.17030930568668878,1.2747131255679471,-1.2631608781791779
849,0.7675538377773108,0.5843696833228555,-1.0760664455093514
850,0.8908913127894498,0.6838573675964154,-0.04598087670762059
851,0.2912304670522071,-0.14546846830266968,-0.5336629490813816
852,0.31484250914192197,1.908462690041607,-0.659125460082739
853,1.3345462083153334,1.2410902348294168,-0.6314583375306403
854,0.4413699661428405,1.076459193474024,0.5338470524130137
855,-0.6290628226071242,1.1190520702615427,-0.051756201746228046
856,-0.6874460467914921,0.2787493622630829,-0.2688206481794495
857,0.00034087106256142953,0.8560655865349811,0.5091164614747903
858,-0.5073723059068259,0.33330384441096317,-0.9074684239439393
859,0.3095041059983849,0.5796265480933749,0.7391932100313758
860,-0.7618746978914108,0.68613499910184,0.1187794728791377
861,0.6945157281096996,0.5339651301158085,-0.9936550488541596
862,0.6509430713385509,0.17717407223374568,-0.8350443228039
863,-0.37316743047581463,1.4562678459576133,-0.7627948750548521
864,0.06618013024602433,1.6611279164694706,-0.6599057825336978
865,-0.34658543957447796,0.2278145781331925,-0.06617350465424776
866,1.1697007275932796,0.8497331549869264,-0.06228206933447
867,-0.4160885251433112,0.986753886743865,0.38950150972405717
868,0.6407835904526169,0.5451787036708063,0.4027667288641751
869,-0.02834631088260501,1.5109436900726723,0.45879499316634365
870,0.5316620537474226,0.8070766933382124,-1.5291545728196678
871,1.3888517664415065,1.0623961522663081,-0.4364280186760755
872,0.6076877296283066,1.196630006693636,-1.368712855703854
873,-0.09513829659406993,1.632538343950681,-1.0425758067521662
874,0.34609869054603026,0.26475169608231514,0.21540363987812877
875,0.3714302136900246,0.1740157880035113,-1.0210587543589142
876,0.5873981590513212,0.15697609426022896,0.34162584766458565
877,1.0985062863275983,1.3395121321728678,-0.26299801521835686
878,-0.25299942693521993,1.2205019629512774,-0.9004329685655365
879,0.30125611671780783,1.155978868831522,0.46832463576460565
880,0.9511816353573004,1.0592944461362435,-1.0176319672865926
881,1.083847967294187,0.8145211316304621,-0.27379743496833997
882,1.1704159843916906,1.0806593028858467,-0.33011465255242906
883,-0.8258657052710557,0.6489042732106933,-0.882509681011308
884,0.6945894772905465,1.0685146632262574,-1.2815347814367635
885,-0.5721202967678556,0.9657834198586331,-0.9228730480751329
886,0.9898073659326846,1.2161302106747807,-0.9412896450192189
887,-0.15998839725953717,1.3415221452836623,0.2513609491201514
888,1.237721654803134,0.51242592669462,0.042728242726126804
889,-0.41746806056956776,1.2554284383976597,0.04187628680521756
890,-0.9903794671125892,0.8804744275397105,-0.18517498417418865
891,0.545535922944923,0.02439813080500875,-0.42669676085886993
892,-0.186912429045512,1.5648418324212012,0.194163361964342
893,0.790209498324504,1.635109503064646,-0.8808295105909068
894,1.0741584560606583,0.50233995133133,-0.0655618425348439
895,0.8497767983746086,0.2762262627051033,-1.17130823775715
896,-0.9813913196419382,1.1911427761625935,-0.5843414439577312
897,-0.35741309586506925,1.7220633812986752,-0.8079205960353005
898,0.9870779117472468,1.092129261050712,0.15950326583994084
899,-0.2932663105959838,0.3870196515708082,-1.0653626447635935
900,0.8915359634982296,0.8621906005974395,-1.5473380662122203
901,0.19789745387482433,0.5514308276246097,-1.3543518122856388
902,0.8945890486824034,0.18201555824633517,-0.3252149564444197
903,0.2736426528069176,0.17730883838873712,0.5423552370315833
904,0.3282596337245227,1.0230189908521965,-1.5178783004252285
905,0.021864521495319422,1.9073106929318226,-1.0541208981893337
906,-0.6365162219501441,1.4054772072712292,-0.21574309481077525
907,0.9205118890600958,0.19971252738690587,-0.3150656809229389
908,0.2705109578447604,0.9640364206433513,0.8792714649848858
909,1.0127564084833371,0.6251765744166127,-1.0076429792238655
910,0.267256524289101,1.8941752851380185,-0.612826617446728
911,-0.3553291964510908,0.2554108475136635,-0.3204997547888511
912,0.4798750533324503,1.2624372481462747,0.46429379152194133
913,0.04200789673447049,0.875276152913815,-1.1555985527793637
914,0.5966537088505071,0.3726380363149369,-1.043958032891972
915,0.9039347338623948,1.065336793215484,-0.02777684080797521
916,0.12806284476864652,-0.012144429401672147,-0.5424531619466588
917,1.060176482905835,0.7076726868920471,-0.6606592744358337
918,1.2120467548590155,0.951067095039847,-0.7105314404563475
919,-0.4973990924374092,1.5030731515443092,-0.4692154503106095
920,-0.15806671703539835,0.6271809900069757,-1.3429753120303256
921,1.3408463893784857,0.8669579228537148,-0.4657947866809416
922,-0.711949555266939,1.632640019427607,-0.8744641520236078
923,1.0179401617883765,1.5866292999947282,-0.4301101889209303
924,0.1953453817396968,0.8785161254811853,0.6825445661040299
925,1.0401073144653912,1.4080611693943377,0.34703524358128274
926,0.32018746559582,1.5921382146496488,-0.11803181550472018
927,0.3602151079209944,-0.03959710324097063,-0.3475493214948102
928,0.8841351833142526,0.1368090834087666,-0.14974723867504142
929,1.0345563695056414,0.10013392951273209,0.10774264852367277
930,1.023109563321644,0.5813169260065838,-0.7195037129853948
931,-0.7047711937218148,0.7753268846729802,-0.2254177126254928
932,0.920775436318666,1.505744035423527,-0.5554073062691367
933,0.6137395800879517,1.4934726914491598,0.2333694173185375
934,0.6209298177436199,0.40616791275618924,-0.8568238697747221
935,0.4098678375950078,1.7534977138650159,-0.3527671973546305
936,0.6424033633239538,1.4639664475059802,-1.0911242064844207
937,-0.942833838670267,1.2163932908925608,-0.11805184947782484
938,0.6343794444898934,0.31883975529693465,-0.5431050463229393
939,-0.7442248262310742,0.6712099894118018,-0.13034694508061007
940,0.4971062102671768,1.5634075984639904,-0.9492838234998078
941,-0.6626524546223137,0.9000433099565737,-0.32949227429657485
942,-0.09505628631343158,1.3536410372681404,0.13015733493224813
943,0.30331985779849835,0.9102223064349477,0.3009669382977174
944,0.44209817546845404,0.2213765376846173,-0.007545385777338598
945,1.2346795469109504,0.9619188403952222,-0.7790078724126828
946,-0.7693697365323315,0.5982941505031535,-1.0743239580434625
947,0.8001612250009151,0.1086344291143386,-0.46611835508580257
948,-0.02298405553790267,0.2762814433848826,-0.1890406351913629
949,0.6570046078702867,0.20788670634897027,0.3525780789748299
950,-0.5033566967383558,0.014563116958975525,-0.5509996543125308
951,1.314645482402677,0.8505743286753064,-0.29594468303863025
952,-0.592583308649115,0.931831918773988,-0.9384705444717453
953,1.1710173877856827,1.2327521451474743,0.07311265860050288
954,-0.032798093887344074,0.9933359510429047,-1.0343444255924923
955,1.0482061543834738,1.2210072090031232,-0.5382848412902471
956,-0.9361669428199396,0.5842700193117473,-0.33073988176799507
957,-0.09401754349921707,1.4482198058202485,0.562269521778603
958,-0.4589877016741658,0.7012165285804538,-1.2044842718619182
959,-0.112510178746628,1.9707973841660957,-0.37080941338316753
960,-0.16074174641174827,1.2652852521541547,-1.459945038809847
961,0.7845104031378176,0.19931113708368525,0.09936097372416261
962,-0.6751821663074764,0.3027454887812333,-0.7321242004839054
963,-0.3468391625531743,0.8361470994309101,0.21873047860216532
964,0.5990304184031952,1.6599643099562265,-0.7213150885691604
965,1.2126900179591145,0.9463132099938858,-0.011296453585906766
966,0.570076732373087,0.3471362121836278,0.7245423670467539
967,0.6617753946600495,0.4787958173486164,-1.1921885416295783
968,-0.39126310243699786,0.511957037362968,-1.2018898038391832
969,-0.4261560053090088,0.15706813311108936,-0.1482628650658531
970,1.036614364916669,1.0150469148509154,-0.11504997392376816
971,0.3192333449279364,-6.0108012087771445e-05,-0.5973985126100819
972,0.8814160321187728,1.2229556459385362,-0.5178402668241654
973,-0.010532986636301353,1.7028088295109733,-0.8598810466800372
974,-0.14813178412846761,0.6315950167389263,0.31069943727896127
975,0.45633677215397267,1.3739716098392918,-1.1162649647590777
976,0.5726976769951049,0.6243685851729095,0.79670068046427
977,-0.5263488855997103,0.40978687800903796,-0.44911787753427884
978,0.5762431288982814,0.5123083392206772,-1.2309351513966509
979,0.15941044320742853,0.22501108781850157,-1.2356448647492173
980,1.339579890488388,0.968179958043392,-0.6003011753371205
981,0.048167464585186844,1.5226663145192567,0.2130826310121689
982,1.3000772295083418,0.17902191638292403,-0.24762026575577575
983,0.09878607942000305,1.3793679940248869,0.5862813278535951
984,-0.1205234953290655,1.5316593822065716,0.03717713299854922
985,0.5631229595690919,0.7212629424370687,0.540766924634351
986,0.49272624755679884,0.6780665303679142,-1.3733913691738986
987,-0.12539162202148224,1.7358066797281264,-0.3036242247585934
988,0.8246892281646055,1.5518268208157886,0.3657142209002546
989,-0.6540530380435197,0.6158368478223889,0.17755050012814888
990,0.9798415082174667,1.3676380697034076,-0.12398839419139879
991,0.22272514198642815,2.0382858329492626,-0.3620394682604821
992,0.09079564455132332,2.076875403935495,-0.9327973035951638
993,0.39594557750744525,0.7436186002771431,0.6513585553153651
994,-0.9366783048013454,1.0995634041854285,-0.6429285813053036
995,0.236449884959978,1.7211525853042788,0.18773600190719747
996,0.9631489093386258,0.573953214880197,-0.6837700950828893
997,-0.6204506404166474,1.6780938901295226,-0.7631480402297067
998,-0.5055098318425331,1.6257707632734584,-0.3468842133957902
999,-0.3410478687110462,1.2876465542511326,-0.03984416969164983
1000,-1.187576030979013,-0.6357642149775108,0.6801089538861655
1001,0.9330937282680811,-1.3131180067524242,0.5668864745675792
1002,0.2941329109073011,-0.09606571031529357,0.17293877157625617
1003,-1.1435666936650062,-0.7216352743869535,-0.05061915082865794
1004,0.6280325743630806,-0.019695439573196416,0.5405682438660349
1005,-0.03188486914231058,-1.2910135365429418,-0.4806595083188892
1006,0.8486081287672337,-0.9025356721248918,0.17793627771729809
1007,0.825389039265597,-0.7701292825667359,0.14141914015534288
1008,0.11625506168364166,-0.993743562473002,-0.15880322901380017
1009,0.6357455137552189,-1.6058112281375152,0.11591192697366315
1010,0.35705080708687015,-1.39351994455628,-0.17115756786407588
1011,-0.32398966493401804,-0.3128449844547469,-0.48409987621582434
1012,0.6517290394139068,-1.5095310864122289,0.45768425952930847
1013,-0.7629456078110926,-1.5126144480759705,1.1159818257876004
1014,-0.06947244409835808,0.07780587534821226,-0.002129475736417641
1015,-0.001208116689022029,-1.015893181623471,1.295323273068782
1016,-1.2074596369305854,-1.7068861703356901,0.1571004913685285
1017,-0.3541028552588981,-0.0736836140112576,-0.17642130796175845
1018,-0.5244403554059733,-1.7699616730829635,0.902440485845674
1019,-0.0034690273212480832,-1.461341274446216,1.4039122016381573
1020,-1.1858035018013178,-1.7196109399739312,0.47733793382197925
1021,-0.33735523796724964,-0.8939629026468041,1.3561696443262494
1022,-0.6868014433863139,-0.3283981600953208,1.25440739352607
1023,0.6263871448903389,-0.4274705199868707,0.8745759545731878
1024,-1.240206805962302,-0.8846961401592979,0.9445072830505776
1025,0.2446740433994906,0.1612181515154629,-0.1459378024736649
1026,-0.7417416825174562,0.009834717350700177,0.39507003749650593
1027,-0.9698037842203666,-0.6785314222983736,0.7536650999185531
1028,-0.6033605141003074,-0.39478241434522593,-0.39775961304517116
1029,0.06756053753185907,-0.6323529579533966,1.304888229317178
1030,-0.603744280361724,-0.23623286162089638,-0.23464666365314094
1031,-0.5873774487594885,-1.9826369670420052,0.8642866855373716
1032,-0.2612397577509985,-1.5158932766563955,1.1373076790356969
1033,-0.3068343967708411,-0.6142241380351986,1.2798600624787473
1034,-0.8330307299626267,-0.20037538732572033,0.16267777445514578
1035,-0.013649296268870226,-0.661390110301751,-0.25764425910454836
1036,-0.3378952011597466,-0.6418372447579914,1.2773142816327838
1037,0.1439457466883444,-1.222666080105004,-0.23666363021950532
1038,-0.9497991194153731,-0.9190855732403325,-0.5232476100210849
1039,0.3363835098498577,-0.37925115544222326,-0.023340816265712383
1040,-0.8354274783058042,-1.3953918896025281,1.031962745254188
1041,-0.5771185631582907,-1.297402579148018,1.1231655722278857
1042,0.7292070582728905,-1.0375761663596712,0.2125714697732692
1043,-0.8229500960918481,-1.6990507136530968,0.0096402044472097
1044,-1.0934379943839412,-0.719349255839773,0.337375689167047
1045,0.05286687640517221,-0.2450697423896536,0.3927459672915448
1046,0.2451273985031638,-0.5964672031663266,1.3793481287861638
1047,0.25978913697418726,-0.1183434584830121,0.20775474480854228
1048,0.5817706382638602,-0.674035619561381,0.11119611243065822
1049,-0.0007913855423459654,-1.746718346925704,1.0426976091303375
1050,0.511189756987284,-0.43733873306081555,0.7745039961335387
1051,-0.9407945615983019,-1.5175124718860609,0.022407520611516622
1052,-0.14428041355599355,-2.1329633650434108,0.42447489628285306
1053,-0.0006938415979151399,-1.0109591572682723,-0.5350952314879149
1054,0.13501714836708423,-0.5179453117587536,-0.34031889898366463
1055,-0.6687334281043829,-1.797658816704789,-0.09703230301849931
1056,0.7244036587969962,-1.3688197382753586,0.20474190480269283
1057,0.029287574519037962,-0.8279330914990021,1.4190954740396082
1058,-0.8975084033953665,-0.04536667525130825,0.8191235685014175
1059,-1.0821303530527173,-0.7436919442516211,0.8520214949014403
1060,-0.4197431401300269,-1.6997151957475323,0.9035151980768702
1061,-0.003495018776615978,-0.6464373523630086,-0.549217906852115
1062,0.8132958224201124,-0.5368110891822006,0.2670877132763623
1063,-0.6097843346190471,-1.7590425048957232,0.19552978796528486
1064,0.050782265175249565,-1.384716847652394,1.3617249759613124
1065,0.3324085179226406,-1.741366713723661,0.9083591061969833
1066,-0.3772787404317159,-1.5353091661168805,-0.45071002063087456
1067,-0.03596611253883595,-0.11203691774138073,0.6415224073752466
1068,-0.6045059630517343,-0.7252442817866163,-0.28001982965240313
1069,-0.23336629835197076,-1.1279891755139315,-0.6384260924100188
1070,-0.8399260354905663,-1.2339368048009842,0.9713472891543524
1071,-0.5721720964696695,-1.1720220705488689,-0.2953286054800825
1072,-0.9133670864462883,-0.4897715665401903,1.1198027153857033
1073,-0.7312956205362012,-0.17838154150533606,-0.10007970699668675
1074,-1.0063984751689241,-1.5055308250762747,0.8337028396364766
1075,-1.136920647515071,-0.8832282461526826,0.6398823611345142
1076,0.5025670164887427,-0.523436118611709,-0.550398524667438
1077,-1.2504151623625204,-1.3827608087539998,0.33184845588304185
1078,0.29518005657649926,-1.7705460104748172,0.5274202047980083
1079,-0.9253718096288042,-0.421041841028297,0.3266344760085964
1080,-0.6386004651953068,-1.0451624133118518,1.3300152459020818
1081,0.32919012335236775,-1.715823015136833,0.8719888945313177
1082,0.6736468397387615,-0.9259478295414562,1.248703053028089
1083,0.4114170021621967,-0.4527317264921043,-0.21113172912033193
1084,0.5698362098170647,-1.228286286542308,0.39225244356126476
1085,0.32794655323350796,-0.555186793589886,-0.347384173200893
1086,-1.0445479025229867,-0.442213189692278,0.19175764052191013
1087,-0.27412435645167765,-0.9146611015501378,-0.6878757977171003
1088,-0.5523456165965511,0.058050270204106406,0.034297276291921114
1089,-0.40796301820125364,-0.3805666009343463,-0.5287351028920367
1090,0.5013993265326878,-1.266533807670771,0.019296935463203296
1091,0.30299866255251795,-1.1390856976537334,-0.183914017380522
1092,0.198222963800532,-1.5104913109545925,0.6829180139487108
1093,-0.9192360668075568,-0.6595668241572268,0.7264053263570526
1094,0.3479420399483867,-1.432266256001445,-0.0278536755270907
1095,-0.9884750254435314,-1.3359242632101946,-0.08865597135234307
1096,-0.4163182514711306,-0.28749298314334915,-0.388037435013328
1097,0.026926784473780233,-0.07976621579030792,0.31309622480475635
1098,0.2122494613526983,-0.5068122556818727,1.266053574660313
1099,-0.09387553826289244,-1.4118834990056364,-0.7490985956442933
1100,0.38004362685172466,-0.38140573534649547,1.379388045424545
1101,-0.9483059403546412,-1.6408383102364057,0.09207119163025443
1102,0.4508218662588403,-0.18324882152870933,-0.10819236151565664
1103,-0.7114213558733788,-1.2321482992907853,-0.6350490412240185
1104,0.5278388557517445,-0.5822570642837794,0.07562701218541254
1105,0.5456854990556068,-1.380572901456862,0.8314168859421207
1106,0.07965504597536299,-1.2946273808566984,1.1414935616819073
1107,-0.582431137559195,-0.7652116524944242,1.1642389747473765
1108,0.6355735292805613,-1.2416378433902355,0.5513848594097043
1109,-0.5379323680879171,-0.0980482323859046,0.6639166173354747
1110,-0.6279336000833526,-0.314441734017328,0.7336820336377241
1111,-0.3643934066661215,0.01490323496845418,0.8351998397647153
1112,-0.24083386485295258,-1.5420033576583065,1.0839281435060313
1113,-0.12208397869472738,-1.1063739612201398,-0.7169410760507208
1114,0.4285440543337876,-0.7442801631522957,-0.613539897768769
1115,-0.4198699266028173,-1.0305691617868769,1.1546074704219265
1116,0.6775897973169531,-1.2379231609101755,0.2951940307274598
1117,0.27501348899443023,0.05632610720730717,0.7168463191337433
1118,-0.6417724487442159,-0.29273775142274844,-0.1266157023844265
1119,-0.7629929113178234,-0.6450978411913266,-0.17986953301129427
1120,-0.2021801354490681,-1.8771236351414202,0.5430497926337012
1121,0.33808129609371995,-1.652583891056679,1.140837968476374
1122,-0.7931629500308133,-1.8643892031693854,0.3076809845425922
1123,-0.09413454670125729,-0.11407310675900943,-0.0949285728381683
1124,-0.24307580506370152,-1.867733453612647,0.8222428192143116
1125,0.7677895230331189,-0.49318269557974936,0.45317825131329625
1126,0.756306563587196,-1.0440500792331169,0.9527075317917456
1127,-0.4761858290812431,-0.8503899988655531,1.4013998377594163
1128,0.13628296627723185,-0.5500687121747583,-0.4196325464290318
1129,0.3025652402188558,-0.21601392120409127,0.6418099435400857
1130,-0.539880840505969,-0.09637901237520446,0.08048489748383916
1131,0.0878554007080052,-1.7266928265687702,0.7150589950700899
1132,-0.43325631512239177,-0.3736662788334806,-0.5639820984063912
1133,0.3062408181337102,-0.7906384467188345,0.9767513927390038
1134,0.1768761635172122,0.37230605628483954,0.7321091571007502
1135,-0.8214449755035715,-1.669049527740938,0.7270638359708236
1136,-0.622860372694466,-0.253406641139199,1.02405255485434
1137,-0.26526890999645447,-0.3009030713382945,1.1418577226687199
1138,-0.8787365319077551,-0.5792348767775035,0.4373026693941124
1139,0.3870521160996356,-0.30113684478399033,1.1275314668738452
1140,0.665522175842509,-1.4037711034588556,0.9843525396183997
1141,0.4263792121894578,-0.17757387135813857,0.7306963008562554
1142,0.8617075802668571,-1.1351702017057104,0.1958991295513617
1143,0.4754208859764534,-0.48040916869325445,0.9520637275770628
1144,-1.2153097021830843,-1.675176908033219,0.03687628177792285
1145,-0.16974417177316947,-0.17362054384408143,1.146072935830833
1146,-0.8239161025149921,-0.3414604781185848,1.3628570929524466
1147,0.4081069243393648,-0.8372210280624851,1.1339758191981522
1148,-1.0877440707468289,-1.34300586277977,-0.3617269905574938
1149,-0.22347183378584273,-0.017651127737849073,0.8994358143555079
1150,-0.42135507374520315,-1.4517592994659647,-0.4529870089352104
1151,0.4075397519239062,-0.10361754427311183,0.555881711170139
1152,-0.5837818394283548,-1.4284822278636575,0.8628784104211507
1153,-1.1506422525065731,-0.8971459760627056,0.8841146361861658
1154,-0.39791642926148807,-1.4640260978829933,1.1508966429792116
1155,0.8522329256533261,-0.5903877276866177,-0.22031265793827745
1156,-1.258926721818044,-0.9487912570226582,0.13704960967486768
1157,0.012179825001714994,-1.4203369355173725,1.298381863920186
1158,-0.5790366623556791,-0.95941062271494,1.3469977615075444
1159,-0.8995871809252631,-0.23685497245438297,-0.21120878070581472
1160,0.5067001080685984,-1.2807354710533239,0.007572203665662632
1161,-0.06429765310528618,-1.6788391940635927,1.2439894943238017
1162,-0.06982973488848668,-0.10347008846283387,-0.34773596290504444
1163,-0.9080894419406145,-0.30890230477547626,0.22410787655546308
1164,-0.5514032878469705,0.034171113865152994,0.7926535049755746
1165,0.46807254383373526,-0.7489486651149694,-0.09349229372767047
1166,0.4994864466940553,-0.4674609041539132,1.2195696242784004
1167,-0.502146723000083,-0.06958940807879202,0.6962306481881413
1168,-0.12566425539520673,0.2356139809682971,0.07639407197872303
1169,-0.9034650153092323,-0.7072454077900721,0.6193173102798661
1170,0.7196031537435944,-0.616103885613729,0.06311756998922348
1171,0.358972520899601,-1.6172597940991158,-0.6055777576300136
1172,-0.9559552864833554,-0.6394207497615434,0.7427331769634118
1173,0.8589633433029797,-1.0187151859627965,0.6463119372815861
1174,-0.041988332640374215,-2.0252862777059497,0.6023111592499836
1175,0.16953596325405368,-1.5809233333143966,1.0711438449464146
1176,0.5279612115264959,-1.4575003119472427,0.6263825025723927
1177,0.09279411276963763,-1.8657446473941641,0.6446221423524106
1178,-0.6293004842359379,-0.8537422372493768,1.2599358929217432
1179,0.6466239734944079,-0.3198793494325434,-0.022448758405615832
1180,0.10138622674972844,-0.20973337233915157,1.072215632090764
1181,0.1408659698757433,-1.5307713129001355,-0.4368596435336005
1182,-1.0806631969032494,-1.1389849599482211,0.922138740542141
1183,0.25303003499729687,-0.04125728348693225,-0.17870251265938197
1184,-0.8932693886546542,0.009316398176465401,0.16154789005435832
1185,0.30518722458424724,-0.106214181572316,0.38755815423425233
1186,-1.2639133934097109,-1.0119860733406516,-0.13437898014398056
1187,-0.6405543321132194,-1.0678655478384287,-0.2803506756115411
1188,0.1845524518279497,-1.3908308800136058,1.128726305603426
1189,0.05564379318870668,-1.4860489618601083,1.0159274394830227
1190,0.8227310478332346,-0.9785713725801062,0.6240529255112286
1191,-0.47332986181407855,0.11969304171837562,0.21275006736755053
1192,-0.4123573033579601,-0.920606074864913,-0.26220363837600025
1193,-0.1278981778297109,-0.04285100173065118,-0.424681055627121
1194,-0.9835940836694888,-0.6340168336728705,0.6566806894284967
1195,-0.5385948306735994,-1.8113218917796898,0.9828530363291429
1196,0.4731475378221761,-1.3860287242658038,0.8860239114770821
1197,0.2037732002214875,-2.095548901127354,0.1289603304919945
1198,-0.2622547493716475,-1.7106747478435091,0.023315243428452828
1199,0.4805934817683162,-0.327581065688169,0.9829131767515
1200,0.34379643759862816,-1.7615575315612477,0.09172641093480377
1201,-0.08275960036573844,0.24608686081081443,0.02383728062937024
1202,0.013379229621575471,-1.6394967629214532,1.3115064833084964
1203,0.18227130700321661,-0.7415821973487712,1.5389633390356863
1204,0.5655968103827983,-1.0944519857396942,0.10318224673853511
1205,-0.10598617855379033,-1.6590017720779502,1.4049776253382482
1206,-0.8903213100144435,-0.8070864575685772,-0.03438570181252959
1207,-1.1977520300709026,-0.25976084260259463,0.7957893103678385
1208,-1.116298990580806,-0.6266840155677282,0.5435099218309167
1209,0.45011776423171407,-1.1472193434462787,1.0778942987045816
1210,0.3161466868377293,-0.06413641140157539,0.20209621688277726
1211,-0.42960185789980954,-1.7231230030205127,0.6960365383991625
1212,-0.34091357370360675,-0.026805072300208677,1.2779099616016019
1213,-0.9442897413331443,-0.8350215148724012,1.051829215468684
1214,0.16348653687426395,-0.7674898879163976,-0.4358380467403222
1215,-0.14095276318412292,0.09391280065723509,0.5914964341409503
1216,0.20564215014151488,-0.14196194878450796,-0.2219553586251375
1217,-0.8857159621470722,-1.2310262566956234,1.126945925191045
1218,0.23257217222689325,-0.3407279666837003,-0.05758186043637499
1219,-0.6983848054700739,-0.6407068395738269,1.0738434243522827
1220,0.004576135971938448,-1.4950978932012542,-0.4340535480947936
1221,0.835197696899764,-1.2312251678876158,0.6656405628070525
1222,0.15809827625625988,-0.6340180874672448,-0.19607688906954457
1223,-0.8839862073379124,-0.474727215738061,0.20039022665043726
1224,0.29999760141674126,-0.2852323254580079,-0.3263071638421946
1225,0.7726847857222209,-0.8411208006244966,0.030498232518436662
1226,-0.3693688716765787,-0.8611760934831162,1.4676104980897808
1227,0.24808482961925096,0.009672800595953879,-0.16307400961234875
1228,0.5885997847453839,-1.1994973897170422,1.2209884238683066
1229,-0.9649437064419588,-1.5040945759231241,0.20431464754715312
1230,-0.5250824409844433,-1.6279076267752208,0.45324551588503326
1231,-0.7376967107466159,-0.6150398749969648,-0.26656228237664015
1232,0.3727584458891827,0.18269172683486282,0.40009284694744846
1233,0.6381875684805497,-1.0063911283188305,0.705106236092306
1234,-0.5591775364937205,-0.895830448084954,-0.44436808205099876
1235,-0.8505060598119529,-1.4302811445596617,-0.2459700803814266
1236,-0.3773363340388539,-1.8505808443526919,0.9060402223035753
1237,0.3198223703951122,-0.2332096054107215,0.4706683334165423
1238,0.8292787424289194,-0.4566880628263036,0.2716134256839512
1239,-0.39095752147329205,-0.5606931471876362,-0.6301506568230922
1240,-1.1635837191038845,-1.4003329843845798,0.46964270498938665
1241,-1.1429654120137465,-1.372286805532789,0.20420641665437816
1242,-1.0270081820122439,-0.7849613106115982,-0.1064434846252117
1243,-0.13255781303932107,-0.3656230963027228,1.0156460431728014
1244,0.3416022731890477,-1.4380786987388716,0.9181349248084617
1245,-0.3985608507009144,-0.715542692406465,1.1573371863902542
1246,-0.6003022467795511,-1.789222514255953,0.304264870924219
1247,0.143241881096222,0.1147875237191576,0.8845574720435752
1248,0.1568306606944901,-1.7383177262691758,-0.041536193592178514
1249,0.34369881699121896,-1.4190128077674395,0.9966305061103612
1250,-0.9577446887532136,-1.5628188229970446,0.3472994703312456
1251,-0.618896904695181,-0.1658292762506666,-0.3975443226863208
1252,-0.8755209529351003,-0.3843458882987798,0.3280155838916484
1253,-0.5800157027800787,-1.7389582978729523,0.8749734748236574
1254,-1.1167440474612453,-0.5822285588771892,0.00044974386468735715
1255,-0.13079682729573877,-0.7114602862041058,-0.7134201665827428
1256,-1.17905566112364,-0.8445585871531414,-0.21658925361651632
1257,-0.3286108675553795,-1.1561850987989577,-0.6853915290782016
1258,0.008254742459600554,-1.0743250354046794,1.1672540220327878
1259,-0.5648285579059497,-1.823333630233147,0.4761608113868772
1260,-0.12529583535829375,0.03367209037753881,0.4446289071321109
1261,0.6858740234219376,-1.0888751821057885,0.558252361072644
1262,-0.14048845579939456,-0.35572580385967795,1.1458579285172412
1263,0.035576495564210775,-1.106017916112391,1.2514112873211185
1264,-0.75208627305811,-0.9922901334796694,1.0971414545952072
1265,-0.5021735192032387,-1.52430371736268,-0.5461645882801884
1266,-0.2846610140187874,-1.8920527732230614,0.8805063935453836
1267,0.07636871243185905,-1.4369996280911972,-0.2302792675693442
1268,-0.4521739514999434,-1.7663769434623928,0.3870430883622231
1269,0.6279271050308511,-1.0644926948480367,-0.0496432747805966
1270,0.17266618068059011,-1.3511359498903537,1.3255536437822089
1271,0.3824353695462911,-0.5482041977453999,0.7455378453054721
1272,-0.25914698864365265,-0.3135035903647273,0.8563879732561033
1273,-0.04177890903303373,-0.22565697581124203,-0.15827994998484438
1274,0.427836464571984,0.13901445710102087,0.03146170240562493
1275,0.5519406521686455,-1.3226017341132166,0.6607828925855861
1276,0.3310316018761334,-1.3270086105373529,-0.1662284514854191
1277,-0.7055076026310079,-0.6955135554465381,-0.0832662442793943
1278,-0.15094698394671585,-1.9041898945691167,0.7673478399479914
1279,0.5812504324840767,-0.6033231945289456,-0.11929982524394356
1280,-1.1242149520812077,-0.3627433906218886,0.35115889100096864
1281,-0.5373914980038172,-0.1331776365216184,-0.4774049795335421
1282,0.5120395069678454,-1.4936892134240407,0.30096237321509306
1283,-0.8158914255731153,-0.011557129161904364,0.4628489131582292
1284,-0.22365870396292686,-1.4352407341295306,1.4190471401955689
1285,-1.2829036158001124,-0.7178993355676357,0.904603294270486
1286,-0.4062589354599012,-1.9613690400258148,-0.25294475392329885
1287,-0.8370891296815488,-1.4776808817938016,-0.026662693897876677
1288,-0.938060922510085,-0.38735141009406415,0.8095363442552743
1289,0.429195868449767,-0.41430606348668964,-0.2474827059162448
1290,-0.46060348318366706,-1.5239907282456868,-0.23026810853151636
1291,-0.5602681033110208,-0.01201383908595869,0.27510311154474093
1292,0.723736100414008,-0.7276907322406289,1.0215780578343552
1293,0.33486525603905937,-0.637759169427648,-0.7265777690674206
1294,0.2684704220439388,-0.19711141811794508,0.502488273070412
1295,0.6528642887658835,-1.5900810344933651,0.34384761546378084
1296,-1.0973825832071944,-1.0215176163972952,0.888699147229318
1297,-0.523477283876195,-0.9938579909888884,-0.6351190410508467
1298,0.5054317173583103,-1.5874635405936706,0.14720125401731746
1299,0.45160859889993643,-0.23115934343589767,0.19070585879079077
1300,0.11176937558604988,-0.6363590938757053,1.28296406692244
1301,-0.2480994775832474,0.021552108858584287,-0.16616675382271712
1302,-0.20778467433556588,0.20870991996256572,0.30786994301239373
1303,-0.5752757385522786,0.16055271123448844,0.2835452212925666
1304,0.17479289386077276,-0.2237390042753333,0.02029643497066487
1305,-0.5299856343248593,-0.8189166579599387,1.308143589581671
1306,-0.14607066620553727,-1.3440657435205758,1.161277948690314
1307,-0.8203126989266667,-1.396781574789049,0.9099548981590293
1308,0.6327103044785833,-1.1123204080634175,0.7262555258268675
1309,-1.2732776363762714,-0.5722151753633326,0.2822591156658034
1310,-0.4719364686631833,-0.2512176075335716,0.7188713545500212
1311,-0.2916382186912424,-0.09667962076167871,0.6438236119675024
1312,0.4038999313383106,-0.9361784213909916,-0.14265891699689248
1313,-0.8292425207092291,-0.6428478310205802,0.9107102643840777
1314,-0.183685681225143,-1.2671103154093402,1.2460663483503565
1315,0.3309458589992764,-0.9334126259468949,-0.23527170211744133
1316,-0.06010089424848985,-1.547452341989944,-0.1629585067139085
1317,0.34262269109838916,-0.2233732320997701,-0.047199663529016195
1318,0.48766554295224085,-1.2595558002931626,1.0876933576015488
1319,-0.375384688287389,-0.951823979223404,-0.5626933928783914
1320,0.5779593547890238,-1.5359127522163938,-0.12688257865254424
1321,0.6612137469618318,-0.6605846891147558,0.27172729521591693
1322,0.2518730775855745,-0.14640497146148568,0.7193118835754733
1323,-0.5952268238305614,-1.575540747940972,0.04796298904986726
1324,0.2670973349689916,-0.3227135547414795,-0.4794179630054732
1325,-1.2559946425370632,-0.6599836650118289,0.5660344016986913
1326,-0.9731714853443082,-0.5467341531569797,0.10632885383660906
1327,0.7783531947302277,-0.733551639363154,0.34176866903141645
1328,-1.5202537083040817,-0.5767713887926319,0.44251987628558703
1329,-0.8607011546354395,-0.34719474635843156,0.06551931839117613
1330,0.3159180922768247,-1.6423344723015743,0.5804663430034998
1331,-1.2574018527548192,-1.101398628969628,1.0709811807431755
1332,-0.24635718067569365,-0.12926778486280088,-0.3785000861283747
1333,-0.05213631085557509,0.04159228638401191,0.7329453128790325
1334,0.38502778982112557,-1.572775969022228,1.0704934681785332
1335,-1.062970263472715,-0.2852094290846483,0.7925505043700767
1336,-0.5938987020671085,0.032284657630524606,0.4053288794453993
1337,-0.7872944623790841,-0.11498742308446476,0.4376718184614107
1338,0.8444771246612537,-0.35142931470473326,0.6532289505956625
1339,0.6123833258066215,-0.03852517662170102,0.39966588878881043
1340,0.24713521105001324,-0.25817240609391146,-0.27482081139330156
1341,-1.2283077992713465,-1.054271382420024,0.27445334810732713
1342,0.5905204513281531,-0.058243673420507514,0.8246084503843718
1343,-0.6842770325283749,-1.4265731727406383,-0.44063780786954254
1344,0.7959291597463428,-0.8065164565446408,1.014214304945402
1345,-0.6799779568034878,-1.367245364504554,-0.1620372537977872
1346,-0.10588457029126187,-1.3867179415270505,-0.35131222759827735
1347,0.7277011887333422,-0.7359324763748769,0.011686218428581429
1348,0.38676019669108785,-1.7637705038685185,0.12981409997228163
1349,-0.03523581193553168,-0.1821290241550244,0.387349989992129
1350,0.36947522480407624,-0.2195243456487093,0.3788070544700201
1351,0.4481351619871064,-0.3305928698836812,0.40311151296206343
1352,0.4296833422495413,-0.5098504760275919,1.3374762494541963
1353,-1.1827487715195857,-1.3170497467102131,0.4459396801374448
1354,0.5351660454344407,-0.9797463649106125,-0.2346346185821471
1355,-0.35956884774975756,-0.33933246073189005,0.5213762888880171
1356,-0.2422446883605464,-0.8211372706271515,1.4589803637171803
1357,-0.6331765778190164,-0.43665447638110483,1.123992111708496
1358,-0.7017584379865109,-1.8098755735306669,0.9106449186916179
1359,-0.7329183619535178,-1.1974433315716686,1.2003362257746064
1360,0.08026740551129008,-1.0442789630731546,1.3325109357747948
1361,0.3079637006871815,-0.6292883161985037,1.147398181843865
1362,0.3421784699453123,-0.443216237509264,0.4494162109194234
1363,-0.9468104781960636,-1.0620862836956544,-0.12343811218657118
1364,0.37889619291304455,-0.6488673017221578,-0.26740067779915966
1365,0.08012780948130747,-1.0132214860439146,-0.760625838194161
1366,0.22814012767506567,-0.1586533972914164,-0.18823666219369267
1367,-1.0962479060880164,-0.1827364612053713,0.6889917664783718
1368,-1.0964388121835011,-0.8683141914059479,0.6110202120752024
1369,-0.44901238499180285,-1.5846461828446115,1.3628005918421402
1370,-0.9140003038816555,-0.40867303794844084,0.48852164556000816
1371,0.28466343223031954,-0.46034713716679165,0.6114501396494401
1372,-0.9800366601966664,-1.5935956527878072,0.5557936254328463
1373,0.5334909489194422,-1.3235976448155387,0.35798558268313435
1374,-0.2740197000417264,-0.3773106440748628,-0.4924596898685332
1375,0.2301844174584347,-1.2400461025347547,-0.5236531952548489
1376,-0.1304410515392855,-0.9534853440027969,1.4964759869670408
1377,0.45431675862738513,-1.31964945415068,1.1593606857675323
1378,-0.03042144752796055,-0.9662309670963241,1.51067944148883
1379,-0.029318471002931185,-0.9870832003501764,1.4900827787828084
1380,0.4754799242728052,-1.5728478277449471,-0.3524146821570797
1381,-0.8315149047632721,-1.1436790564910035,1.2069418541750243
1382,-0.719369912738324,-0.24528318807432312,1.1359821369148178
1383,-1.1503954128142486,-1.5216095326190748,-0.12390764684221903
1384,-0.15438328075161428,-0.3219292973370824,-0.7689064997973278
1385,0.8248846799205092,-1.1680868947805223,-0.11591141122767731
1386,0.2588909981774242,-1.081205921166496,-0.17582495278577823
1387,-0.7851242591529994,-1.8829895912796353,0.7182617379795041
1388,0.5637795239693271,-0.2969089686596682,0.863362984321346
1389,-0.49303271160937334,-0.09747939381618481,-0.3376876993805884
1390,-0.6193251090495648,-1.6676827179586258,0.6178408883244622
1391,-0.11972986822390072,-1.071851745018541,1.2012838491429254
1392,0.5574452526088487,-1.446148371733803,-0.016523634834462106
1393,-1.169347843669714,-0.9682976438988843,0.638078623311934
1394,0.8498509276782977,-0.9192850932224554,0.44149258728870666
1395,-0.816703338587052,-1.5101309180840001,-0.12971536925210073
1396,0.26059476609840126,-1.2555356681350704,1.2107345564203404
1397,0.14864774222933488,-1.508566824664484,-0.21093556177795564
1398,-0.7314730012670229,-1.7007378985067676,1.2015871714816178
1399,-0.5495083662296325,-0.07028120717146887,0.7334217655371582
1400,-0.6038691566047183,-1.4159093872705122,-0.3835321858463126
1401,-0.13953718722625713,-1.2914549271175106,0.9720220203198768
1402,-1.0105878823182626,-1.355553653278601,1.031826101436421
1403,0.17589972983768287,-1.7844468103670184,0.022866688586410562
1404,0.17263901984417976,-1.9310689793141556,0.8856547458334649
1405,-0.9962645764924337,-1.4645240351157558,-0.6055507226409014
1406,0.06637035598805574,-1.935966150492073,0.3193966302582045
1407,-0.7037534171461476,-1.6396783479128125,0.48971952436029004
1408,0.5307090773291631,-1.071433182859383,0.5904337657898779
1409,-1.075364720803316,-1.2644609632974577,-0.5297312216946031
1410,-0.5489124505026687,-1.4011384155227877,0.9179257180355427
1411,0.16587776718122052,-0.38720661685253954,-0.35712828796314255
1412,-0.49363781012863095,-0.10799474357891498,-0.10363196819890526
1413,-0.24839733331089972,-1.6073087145412202,-0.0587498793307494
1414,-1.0279477599510927,-0.435217291876386,0.33413626769636684
1415,-1.15593488008854,-1.5830510931740704,0.05148869372370109
1416,-0.5143753997739534,-1.5962438719068346,0.45663501721539707
1417,-0.5404722459285803,0.04318409149991388,0.6253892808021759
1418,0.6201497127630345,-1.7275222582238736,0.32147310723541767
1419,-0.9819728034268468,0.05920418522486734,0.46720183714623187
1420,0.16798820450218777,-1.7416721011116982,0.7895826031386212
1421,-0.3264260016813845,-0.5131421035413619,-0.4843031733597529
1422,-0.9719095694603865,-0.26515629138814467,-0.009125952014508151
1423,-0.469118675106949,0.0038714046404019027,0.21833351178783758
1424,-1.048316083722256,-0.7940529105954606,-0.19867826813101802
1425,0.5164743052793307,-0.4488087842245204,0.4767221850611445
1426,0.03979488375467485,0.1940411730712743,0.8630540459381165
1427,0.08186493981881092,-0.26048147316140546,1.235867280220368
1428,0.7618958820928603,-0.7454462147334064,0.8954842574612005
1429,-1.152039136381278,-0.8892081845336097,-0.3654051665042702
1430,-0.16129785442916889,0.359163643628551,0.24113996317330658
1431,0.9157772040609783,-1.1956485145546725,0.9140041896244482
1432,-1.1162376962124616,-0.6544250112218654,0.7027022332834526
1433,-0.6093520275693701,-1.7198574530921837,-0.3571213807452254
1434,-0.42957205522982866,-1.0022372594778717,-0.5878621031537656
1435,0.22953862953435306,-0.6856367224424271,-0.6779717116921578
1436,-0.9444785663530796,-1.6758013611367146,0.6154807351722464
1437,-0.1010720404018531,-1.49632666807034,0.7127250609117713
1438,-0.10694775801532994,-1.8265869683933675,-0.13674896418855603
1439,-0.6652680477061155,-0.10666898181702539,0.48638819370619274
1440,-1.1289936024453318,-0.8386677249990486,0.3820956241976538
1441,-0.6654634120041626,-1.0533218482988962,-0.5913951035429323
1442,-0.3234818989594996,-2.1370060172534524,0.6317188582529314
1443,-0.14933804417882196,0.08207097040426596,0.557026873067935
1444,0.5331660797591851,-0.22732711314677334,0.23844532168280355
1445,0.7923645192763973,-0.47382247089799845,0.4562986832468522
1446,-0.7025418752063529,-0.3925718916372485,1.2148323300466934
1447,0.2230428678329147,-0.9195599172276968,1.4259050628396297
1448,0.25650772280964734,-0.10679306941658893,1.2567803291946125
1449,0.4521567355114983,-1.4027762807111996,1.0310648749597093
1450,-1.052787977482023,-1.1901696700446835,-0.07750139522100481
1451,-0.9217117264545908,-0.9149674722121988,-0.6247874922174813
1452,0.2972932151761204,-0.9760678846950588,-0.5437594287154781
1453,0.80168320708388,-0.9615760257826437,0.676485841596557
1454,-0.1659683417320682,-1.3028457756402823,1.1190604951959315
1455,0.19528399453662873,-0.5166666339116386,-0.36385786618425275
1456,0.22182887910554835,-1.1218557417935988,1.2816824754593261
1457,-0.6100716297430314,-0.6274532543356758,-0.5864636929509975
1458,-1.013512473417232,-1.3498819673308307,0.3052448929546691
1459,0.2785041228579501,-0.09894933609531588,0.015337465638299852
1460,-0.6333725929388578,-1.4519531040702947,-0.19540075516833652
1461,-0.8326036439948081,-0.8679948443783696,1.1965491135534092
1462,-0.3533924139425892,-0.7235164760928592,1.3477171048963195
1463,-0.13853224486130009,-0.0884137561678215,-0.34040332845802307
1464,-0.7300018130540101,-0.8530950653075843,-0.3135282292073604
1465,-0.8440829650015385,-1.042654405333519,1.0946932162817198
1466,-0.24986225252467748,-0.22856025096564253,-0.5248377133554123
1467,0.1111047251049406,0.003073316669081852,0.7144561923017188
1468,0.06089866595224029,-1.6529353304114238,-0.08907856773846931
1469,0.24409112177496217,-1.0468353457397654,-0.8497442276317293
1470,0.2670373337880771,-0.5139177862218276,-0.30549406410571933
1471,0.6821118978221022,-0.4377641746356562,-0.024895705874697277
1472,-0.1148822072293079,-0.13695552233712271,0.22415405131788735
1473,-0.7801176707425447,-1.8012211827507496,0.9198507051649338
1474,-0.3979470857416266,0.1281206122251812,0.4605704548515003
1475,-0.41577221710665657,0.036959562371204874,0.6422834391844883
1476,0.18406342107659496,-1.5695497340335847,-0.4080749341830836
1477,-0.036883824662956005,-1.74039893084308,0.4817930314392799
1478,0.19746763255027955,-1.5662794421630009,0.8260570949913636
1479,-0.9607339034077176,-0.7058652507530437,-0.07414007149273719
1480,-0.5055931143470977,-1.522420162062217,0.07494226772532131
1481,-0.3078121820095684,-0.9404456138244028,-0.6824755961107205
1482,0.17157675664836142,-0.7117825979054436,-0.26252866782494666
1483,-1.2342625072041624,-0.9741789427475805,0.015182594443754666
1484,-0.28281058891911404,-1.682935440059637,-0.019929543488858184
1485,-0.836801374795775,-1.2068958163500132,1.0240982040008824
1486,0.11568817837397423,-0.23508098133851085,-0.060370037651674285
1487,0.6029423435248955,-0.5407351776010383,-0.21053548923477053
1488,0.22878108759339014,-0.23846294731954915,0.2900873369776846
1489,0.5084126583835185,-1.2956504408127802,1.1754274316621494
1490,0.0004463390115541088,-1.8619839896815396,0.6117506624766491
1491,0.5790199045115432,-0.10706360901573309,0.7308689590740725
1492,0.8193931732228237,-0.5125223470569746,0.8284381385584216
1493,0.5110068995769763,-0.9873696320582603,0.6855580054824234
1494,0.1451990371256316,-0.40671973572803993,-0.027394670815184805
1495,0.30546807968882517,-0.8086065996875197,1.5221696399202982
1496,-0.23660713935498495,-1.3551612384059248,1.428517617317217
1497,-1.08990641423176,-1.3486904186098476,0.35301302236215293
1498,-1.036730932338139,-0.9266188034069248,0.8894872825653317
1499,0.6087598652348212,-0.9646365585056592,0.32573075568192694
1500,-0.06225377336713341,-0.11978423364204116,0.47112663637801416
1501,-0.8769525050128255,-0.5317288406330972,0.6891169159689419
1502,-0.7446104344190035,-1.4012716624157189,-0.04257483123110532
1503,0.11269765968408298,-0.7556970569550088,-0.5519536500463232
1504,-0.09579709651994836,-1.7985110050093174,0.4787633585080615
1505,0.051690317701093044,0.1216582914585646,0.2545800989669442
1506,-0.20114860203730828,-1.7898505251283503,1.134225897076088
1507,0.46861767611621574,-0.34696932814858966,0.7300688728463681
1508,0.09474086035431833,-0.376231518809597,-0.29193110932668187
1509,-0.17336124014359616,-0.13548736501835013,0.05637141402846149
1510,0.23197517340921658,-0.3858681181746966,-0.22539046602925106
1511,0.08070942873835935,-1.5739066498480814,-0.560575462726786
1512,-0.9754541536971783,-0.49346135827632986,0.9863663923365933
1513,-0.7803402177625092,-0.026136228410905897,0.7360101978658087
1514,-1.2905587685473283,-1.4351648825998398,0.49156180957159884
1515,-0.14484576602765747,-1.080844774714872,-0.6343368216549387
1516,-0.9901358171782825,-1.2251708962299033,-0.2611365686997319
1517,-0.10061183536757035,-0.33643422820254826,0.9777843113274012
1518,-0.49397639484248945,-1.3827796761833735,1.5918351181608423
1519,-0.8966965852623778,-1.1536914610126556,-0.46847539468906974
1520,-0.2322940905489293,-1.759286147698082,0.6430855088945938
1521,-0.5805709456878786,-0.29814470827837525,-0.17167772016021784
1522,-0.5302243018539265,-0.9134487583273289,-0.759135781596751
1523,-0.9657563282191888,-1.0171648046356312,-0.12045489010141035
1524,0.6913155231709913,-0.44553624151644455,0.4272816729563844
1525,0.10357045574788304,-0.4637042570397628,-0.08743938274057608
1526,-0.8109135808374884,-0.22344756131632157,0.7807298100031452
1527,-1.1218287383758225,-1.0097594634914455,0.13593304630110475
1528,-0.6871987049751394,-0.0986346017029783,0.46300196178942604
1529,0.7063697379573811,-0.8231040819142049,0.029170723917768558
1530,0.3393609062953285,-0.5967814796147641,1.2388693893345015
1531,0.2606827002455779,-1.927107052308626,0.2020125285516836
1532,-1.044448590434485,-1.4999098335570618,0.7224443255809299
1533,0.24317368648476045,-0.7953630348971406,1.3050610187662586
1534,-0.5070862611993061,-0.2460817663354484,-0.16723443909234503
1535,0.5372013465634509,-0.5860768939867544,-0.40944700076212837
1536,0.8011996422449894,-0.7174526863273308,0.7402649053391839
1537,-0.5721970294175288,-0.3650944747924523,1.0551992787547753
1538,-0.5071915049031703,-0.24007284537721385,-0.049596354850113156
1539,1.0409916958090264,-1.1759149944029341,0.2297747082344117
1540,-0.17537403809967916,-0.7086238891991717,1.1802486642269612
1541,0.4016457091049024,-0.29899871410773693,1.1326309142827904
1542,0.4188715013630368,-0.3363221935401577,-0.08326582132182611
1543,0.22335575313270487,-1.0417758135381836,1.270594975951474
1544,-0.769476478457034,0.16354386482127928,0.11921767714857687
1545,-0.0789890316211069,0.08377517896871309,-0.2213626136228043
1546,-1.0241937724339818,-1.6206104381485478,0.4295165912624798
1547,0.526664145427494,-0.2792496993472578,0.7842291555392057
1548,0.34765147549502035,-0.01666156990605422,0.8865588718245391
1549,-0.6844734919467341,0.029951865513093943,0.6458414145402507
1550,-0.21955527823249854,0.16005955842546626,0.5342489503755053
1551,0.8764706787891097,-0.5536609649538773,0.255446883458944
1552,0.10647306533885503,-0.06531416175483147,0.5234404857571949
1553,0.06984619583237839,-1.9238485719586689,0.19185491456090387
1554,-0.5592456164156259,-0.7537265766759988,-0.31055620504254716
1555,0.1362372011391558,-1.6499853699021165,0.8155828281313656
1556,-0.026191910355257413,-0.027999936803815337,0.316111419547082
1557,0.6273320495668775,-0.9074921372612141,0.5809299543566363
1558,0.6494662876685844,-0.6812251974144019,0.8255559827736182
1559,0.4308750101003452,-0.1450509751323083,1.1647366916974753
1560,-0.6318529770627865,0.12611659536516592,0.44146981931184137
1561,-0.5485815934341214,-1.4068648076668564,0.9807283650242427
1562,0.19962099266495334,-1.6893831982872707,0.4658836997501914
1563,0.5336045315556297,-1.2410764981898483,-0.04621613526067053
1564,0.5840739696073937,-1.301482964695529,0.08962300209352748
1565,-1.3064020103837168,-0.9478968464228523,0.3328885232933395
1566,-0.4709870226110254,0.039675688592594946,0.1696842419661999
1567,0.17191612190747435,-0.3487787114887999,1.1211838613981904
1568,-0.8152349729199108,-1.8782500509379643,0.2844754520311004
1569,0.5357348211694859,-1.1239328891132072,-0.18959842238818259
1570,-1.0830401397071805,-1.1645962108398904,0.8672889394427
1571,0.28851088231045213,-0.11939631631905605,0.09294362586127583
1572,0.10194134069886543,-0.21467558135694603,0.16263938959093072
1573,-0.5825350489812998,-0.3407302668254311,1.3539576750779214
1574,-0.5931378199105122,-1.8271503404863538,0.8445363331389477
1575,-0.17724880037807797,-1.6534192591926042,1.1062088636497376
1576,-1.0467898723133584,-0.7406168310011911,-0.34451845292488015
1577,-0.09914924684526386,-1.5267738066085927,1.1971579367578413
1578,-1.1076724845231114,-1.3645397531448253,0.8171524951890821
1579,-0.8681733516561869,-0.8322786176758314,1.0131143461999466
1580,0.28033853344401083,-1.5077669312741264,0.010519491000925724
1581,0.37272122514573436,-0.4154354088551775,0.8579525293026669
1582,-0.6493976114511152,-0.4817364845441283,-0.36432324892674983
1583,-0.8477154794475279,-1.1516443928618358,0.7943342909008495
1584,0.44024116231934063,-1.368740913968626,0.26603583002833925
1585,-0.07078063495542875,0.12283307711968196,0.3702973667128214
1586,-1.1715401402216017,-0.4684045751838166,-0.03816281390853313
1587,0.581446927239826,-0.5636492048002777,1.0305218360577517
1588,-0.13788102912442418,-0.6035996033022394,-0.5990557885468087
1589,-1.0409072285822492,-1.5652954565571746,0.7848073403573681
1590,0.24166284784386907,-0.9320669107608818,-0.4942068421807627
1591,-0.7099265114550277,-1.5426695236851358,-0.09086370172994962
1592,-0.7665988641505035,-0.8354023282391728,-0.3410912314042522
1593,-0.7453884050960377,-0.9012617707469082,-0.26555749055668393
1594,-0.9328915229571003,-1.0735169577634607,-0.16371162418352544
1595,-1.0601352480393813,-1.1185206505927319,1.1900139665175573
1596,-0.208644203163222,-1.988995502094747,0.7823719621879452
1597,-1.0277443677963227,-1.3063014548571796,0.8334497161466711
1598,0.6538470679712706,-0.26017578175918,0.8107757921379571
1599,0.532754384099033,-1.2141614599774748,-0.4386883969785995
1600,-0.991240398906517,-0.8638473511795755,0.7310581913321085
1601,-0.4461729205999283,-0.9204092316049681,-0.5571963213895107
1602,-0.8464413228211278,-0.9239075140380758,1.1141291379697493
1603,-0.8003826128079221,-0.5968038022992547,1.2096132501517005
1604,0.6445087305168045,-1.4847549204966313,0.24548997961679464
1605,-0.5270783909473289,0.05309572408352671,0.7440601058268874
1606,0.16421039240313026,-0.9430187456660951,1.3590215213523131
1607,-0.8432701538470461,-0.6999233048494532,0.4606136561254318
1608,0.5455736345330395,-1.2742683400555914,-0.16242855527823488
1609,0.2048742241597264,-0.3206462534807483,0.9432957670000726
1610,-1.239571002572936,-0.5283066956623881,0.5385920727873984
1611,-0.19759236808331984,0.26813933790132194,0.06602573461726015
1612,-0.3333938018876804,-0.08880564193689666,-0.11478801699038951
1613,0.5313838276484314,-0.11000843213559292,0.9794696503048519
1614,-1.4799594732083399,-1.3897120273069916,0.9164689206095721
1615,1.064305435618248,-1.2144644948175203,0.24793809095920322
1616,-0.5229547772732905,-1.6681857142010228,-0.4724204275955991
1617,-0.34051292543543776,-0.17049043894458335,1.0917291742870003
1618,0.13666533040477974,-1.2300586793383137,1.1320916920990738
1619,-0.2673743996144048,-0.13118662066243691,-0.2799789188341101
1620,-0.0010802862294017196,-0.196918788128364,0.5572322842552875
1621,-0.5248423671075625,-1.5453105926602715,-0.03016412772872303
1622,-0.5483607751191,-0.07608758278122925,0.23211659907970716
1623,0.6773980065737143,-0.9999251675451793,0.35855370085135296
1624,-0.712142696923735,-0.41000454711228984,-0.10660560254546687
1625,-0.8117773840571518,-1.5134882206901081,0.5333534213700334
1626,0.04881051982456279,-0.5602299564788485,-0.18795424471666888
1627,-0.3917765911868517,0.005763790899567106,-0.18887765181426974
1628,0.30627379979978353,-0.6216393064697288,1.4661930015413132
1629,0.142656145185094,-0.5391173611943538,-0.374684501143727
1630,-0.27705092045534346,-1.946658466313098,0.16514883606832992
1631,-1.0198854493419296,-0.8402798240631452,0.4586661237860021
1632,-0.7913043972963265,-0.9643746562191684,1.1926902855491035
1633,-1.161219559622523,-0.5079433239383686,0.7899628856797768
1634,-0.05427876191890996,-0.21911368422856933,1.3111981321724047
1635,-0.5465855561722615,-1.4972705321668365,-0.1418313334994391
1636,-0.8273809657289555,-0.33029645080888637,-0.32316363858169894
1637,-0.9271951444623279,-0.21494630597129288,0.6404133815514013
1638,-0.7379530483804173,-0.6324162434605044,1.0780887211959889
1639,0.5622372178597385,-0.9099475988796966,-0.12145232703951392
1640,0.558538427747638,-0.439914766698339,-0.013739576659252519
1641,-0.3665997584041625,-0.4036721935977306,1.2565149334150159
1642,-0.740395402973528,-1.5435391268245588,0.9254379960062933
1643,0.12725831322596792,-0.8419890231863245,-0.6216557141579026
1644,0.2750020361333527,0.015783978889232053,0.07591842604901267
1645,0.342407220504499,-1.4763191644405704,1.0478131790901886
1646,-0.08937715641739308,-1.7693220339374383,0.548129747960837
1647,0.477248224908865,-1.1487749902583106,0.0991033884144881
1648,0.3087149194008957,-1.1798641982437383,1.1349204437883318
1649,0.30905474167908764,-1.5211767157265585,-0.3262995069469421
1650,-0.4162761795540995,-0.4306623887230054,-0.5766881213624211
1651,-0.809108378463722,-0.04215674371122999,-0.005763957354005922
1652,-1.1046788758648072,-0.9406859287446802,0.768574554556541
1653,0.028241855091304318,-1.280091015423973,1.3161821681456418
1654,-0.5588566483756653,-1.4957917495830917,-0.2521342684826452
1655,0.5441587665515328,-1.3088540879890327,0.2034233250731705
1656,0.9042584577824,-0.8468327123546715,0.2636978522376878
1657,0.13007364682472,-1.1381552489285602,-0.6562312004022066
1658,0.16758117308666678,-0.1379342266354121,-0.18882394885678663
1659,-0.4358514933596635,-1.3541518706462679,-0.3796696637334772
1660,-0.971085526346349,-0.5173165378657916,0.3363506167742378
1661,0.7175001029005394,-0.8010424642606628,-0.04968292061128225
1662,0.030597833449294412,-1.801802263104033,1.1274785384590267
1663,-0.6548893148660074,-1.7671924406866146,1.0238892876193562
1664,0.4180518464214146,-1.6707122627862294,0.8035324342594169
1665,-0.0409475169761415,-0.7636027384141648,1.3884766745190005
1666,-0.38127921928302355,-0.36394135589771914,1.3780123210979032
1667,-0.021022523269785265,-0.9614084149169132,-0.5208749542460576
1668,-0.0302523553555622,-0.16956526891234605,-0.5505576909565619
1669,0.540888958355493,-0.9430368802180128,-0.40521850922828534
1670,-0.49868201293027187,-1.032806896703969,1.2975599045389468
1671,-0.059804206684008196,-1.876258402695911,-0.00048119035971793366
1672,-0.7964598481412704,-0.00602271133789101,-0.1274068801821361
1673,-0.03771500802233858,0.11425568656528548,0.36793656357369475
1674,0.394238053416502,-0.47109562922008186,1.2045232148442067
1675,0.13747237920141486,-0.1192971858429686,0.044485291819959735
1676,-0.9775421087678684,-0.8056708792816536,0.5943996002393943
1677,0.06597920237317084,-0.617092287651545,1.6934164933505695
1678,-0.8159319190876679,-1.017140382330798,-0.28652761781451874
1679,0.47062796642088006,-0.8886437266557283,-0.3975186478768484
1680,0.35570937742386527,-0.600100570149581,1.117177495755784
1681,-0.6375425501115766,-0.5181906831670576,-0.10553810730293833
1682,0.37627990204434775,-0.7793014281170915,1.1163619294560814
1683,-0.026940319672502044,-1.3370538255996363,1.5210430350910507
1684,-0.1981893197566384,-1.1037278416196623,1.430136959369597
1685,-0.27941847949388554,0.09291954846245766,0.19116637274024287
1686,-1.0986367938449397,-0.4984597988705284,0.5425036774499317
1687,0.0960870745725626,0.038466680526395555,0.19326779207242872
1688,-0.6812507169602497,-1.0685396827539673,-0.38616163235623746
1689,-0.0006194442991177551,-1.4733438187997137,0.6178564369949016
1690,0.22369874215642513,-0.8991345822914506,-0.5810898142413785
1691,-1.07266269906619,-0.8796517514737745,0.6141900760989398
1692,-1.0422447471696457,-0.25130614272412094,0.5004754404069883
1693,0.5514539742795497,-0.22554927657078652,0.17470619883249505
1694,0.1291841023116637,-0.7590436118983739,-0.29924144855052415
1695,0.42325462220603616,-1.5125695120363905,0.5504710518036137
1696,0.34819522898251887,-0.3841310247707649,0.938549362067596
1697,0.45112272595532565,-1.042281298778354,0.8055448261622468
1698,-0.8045823358701031,-1.1138550789776966,1.0080299410207971
1699,0.0063018567788223345,-0.42141477791515974,-0.28890280659993905
1700,-0.8188462977879242,-0.3743485022110451,-0.04541312161868218
1701,-0.7287220683524611,-0.10168885854848775,0.8551356276420023
1702,0.1904462362165921,-1.8286671039218807,0.7376795312159407
1703,-0.36723613641739095,-1.422563209613821,-0.2670208611729907
1704,-0.4936262065252801,-1.663824240208656,0.02042282209077395
1705,0.37656254631244834,-0.283725665681135,0.5019732487120232
1706,0.4481122268799441,-1.196204260725571,0.7567145661797309
1707,-0.46822017983798225,-1.5795986494174479,-0.24085557871467914
1708,0.7616545738034908,-1.4136456409529925,0.5963029250156552
1709,-0.11015591940966395,-0.5488209955919789,-0.6086401468901703
1710,0.23057660012621686,-1.4554252284028717,1.3144506230888666
1711,-0.41128015822057545,-1.2664236375682987,1.251001903280076
1712,0.6570090038357674,-1.570353714679701,0.20563275336808123
1713,0.024773060664040086,0.1050493510531253,-0.3563179437896353
1714,0.13923660429973894,-0.4174886973852485,1.1798067041137863
1715,0.29332512653641024,-1.4040435225053538,0.02844190711948809
1716,-0.49567253918536375,-2.0432534687383885,0.09933679191518074
1717,-0.18634955999260375,-0.3900769913251454,-0.4329176873190707
1718,-0.5701655963291143,-1.6323834344169632,0.9628320016612202
1719,0.5491070350035681,-0.9391094316077142,1.3025010885182435
1720,-0.2687911023003189,0.3581297304878427,0.2816922796625735
1721,0.1992389926145898,-0.46723371948115033,-0.5914171760310797
1722,-1.0605707911600843,-0.9905008440616343,-0.03787107347462049
1723,0.5429231715557072,-0.6437809375115144,0.10454779670942724
1724,-0.3303678711661072,0.042577035341277075,-0.045909745563070904
1725,-0.5118662055151701,-1.4553148261789253,-0.3280549635287951
1726,-0.14322629901279021,-1.0592124873507542,-0.23760283487883563
1727,-0.6412299953024021,-1.63071347617784,1.3211983260794145
1728,-1.3039308148985365,-0.7599529709158025,0.915986631172192
1729,0.08421129055428447,-0.07325023836463339,0.8872819893891656
1730,0.2633052957311899,-1.4652846709780254,1.1400434742537193
1731,0.4902215908122293,-1.1261873832180078,1.183071188463394
1732,-0.1209484981552515,-1.3561818145301374,1.2457907218948157
1733,-0.8567689599911206,-0.7132642815382437,1.3895897369645112
1734,0.16641433931641847,-0.7479204876888509,1.310711681636503
1735,0.13247820319394416,-1.0492022921147326,1.1975915047577397
1736,-0.3500027700340811,-0.5516695304033472,-0.6174338782341535
1737,0.32917142634795316,-1.7137363366100213,-0.15751757155672996
1738,0.06503269566680417,-0.12737608200763245,0.7967953366459396
1739,-0.8997043244697096,-1.3993945462518735,-0.2816658351585232
1740,-0.4778370438259334,0.30052137913685795,0.2171515870823736
1741,0.3962573648313438,-1.423089742809248,0.6415157769902486
1742,-1.2190094913401217,-1.0024519324537993,0.3320184679219729
1743,-0.33047265446767116,-1.7054815469274072,-0.09979668092018326
1744,0.25304855880814575,-0.6074646254566135,-0.571713686752364
1745,0.09792017361113599,-0.47241668207394844,-0.46036458332774405
1746,-0.3503714347652668,-1.7417617526891649,0.016786725731681662
1747,-0.8492998675721237,-1.6807771391837445,0.5323644354572615
1748,-0.9703695669383855,-0.5314808880987626,0.10798305264563485
1749,-0.24513316270436203,-0.033548330955400746,0.4958370106719007
1750,0.36488811348690575,-1.7187316861341908,0.14495860354693593
1751,0.38518546144602944,-1.1732430591438037,-0.617564605932372
1752,-0.29849104251669073,-1.1595393735684034,1.4778916546655956
1753,0.32942479366602795,-0.2920795598276765,1.1790103575537993
1754,-0.03654735767861468,0.19462365189478167,0.7241464840722315
1755,0.33149494685093606,-0.27367887540965885,0.0008994879656014088
1756,0.7379578444485495,-1.4190112467603246,-0.5943772846149772
1757,0.902137851291027,-1.2767572681146666,0.45551032362051785
1758,0.03579158289319051,-0.1707793047431649,0.10263624919788306
1759,0.45420698587512953,-0.4072334190329448,0.9600753667140258
1760,0.10603151615505416,-1.3918428992365355,-0.5075232623136521
1761,0.833774839577951,-0.5610938158992363,0.31011700514293083
1762,-0.03870223123238871,-1.4023479565372097,1.3418098858425074
1763,-0.5474604847279123,-0.33455057962959117,-0.6693017024786821
1764,0.01051861169976354,-1.9634508888851747,0.009861813167018021
1765,-0.8479098267588232,-1.3854654513719513,-0.34630221839415576
1766,-0.946916788234633,-0.9128280662364465,1.1604256442313268
1767,0.620232433716378,-0.7257236133328514,0.8059828576022621
1768,-0.3046136111897102,-1.3555436141622699,-0.4252998795036451
1769,0.6520030972394218,-1.259182279285496,0.076558551111639
1770,0.10106116092533317,-1.1221206535768087,-0.5983892597805505
1771,-0.7323320683990356,-1.5825183197173136,0.5106287740522066
1772,-0.08521761481411798,-1.0386720202771653,-0.6320319988876322
1773,-0.0699476235561846,-0.01559129186074127,-0.08348783822720679
1774,0.3087011183276888,-0.9900427388637794,-0.657821229435807
1775,-0.06507177921908949,-1.919713547244478,0.17405962180757026
1776,-0.8027286809653114,-1.017967768601979,-0.25984994015458357
1777,-1.1062242557848427,-0.8412463862791953,0.753340832731522
1778,0.7318450522133544,-1.4654888445669227,0.36224590429527276
1779,0.5849121760051823,-1.7600320222712327,0.23745587761553447
1780,-0.7566294360204127,-1.5738530384234077,-0.35449485522834734
1781,-0.9665614523662721,-1.5981650856603962,0.1076449686398446
1782,0.8932073307294707,-1.4414461814442765,0.9912554304137875
1783,-1.420249955288524,-1.071755111415059,0.5254262675350156
1784,0.6391341801890436,-0.9590976798199724,0.9159558554398184
1785,0.36737995335440937,-0.888606332238912,1.04353422899384
1786,-0.7709729003093342,-1.2252366325747297,-0.6518566871370673
1787,-1.1232021799812142,-0.5339855940145373,-0.08593122797264473
1788,0.8716415227727021,-1.1095763563476866,0.28881075681586704
1789,-0.22453942805341626,-0.3376664012815741,-0.2884500465000097
1790,0.1313968514753039,-0.2898120564427297,1.2301645927220417
1791,0.002491474266609839,-2.0146151730904815,0.028320298840598945
1792,0.4422440431163937,-0.2440222707940238,-0.11351595398644691
1793,-0.5527954741302495,-0.4421736798391348,-0.5958371988914453
1794,0.08107171209225758,-1.5408217073262274,0.4802187773798375
1795,0.47333244403680785,-1.1179391972397879,0.7986090089216848
1796,-0.2342749766264001,-1.8006481605910392,0.872466336395216
1797,-0.21725882000802502,-0.83211652565472,-0.5907175582303743
1798,-1.0273004280753104,-0.5122883750396985,0.7971885941115331
1799,0.33323962011524777,-1.427422326228482,1.118727622538436
1800,-0.9203750910779166,-1.4188623356226464,0.5955277328470189
1801,-0.6517455173438488,-1.47857283336461,-0.1959735949876444
1802,0.07225364532721298,-0.42595816759064076,1.122066317163417
1803,0.23931006574474972,-0.5987386932550359,1.2202977667967125
1804,-0.005288466869353414,-1.256310988839339,1.2652485911735738
1805,-0.6491510275477005,-1.6337140860650277,0.16225246612275365
1806,-0.5688813284120084,-1.5799549889436855,-0.45582874049490646
1807,-0.6292679948995794,-0.3924579727597004,0.15791835385521302
1808,0.7847829860056349,-1.3302919319973119,-0.24765973009852763
1809,-0.8540525994748043,-0.36171184620298535,1.1242173275207643
1810,-0.5381319823906123,-0.45740532386178623,-0.49980685288461213
1811,0.654500607200061,-0.48680437760932344,1.1408461830039376
1812,-1.044088985627233,-1.1273471771138608,0.5543511156652209
1813,0.7502858482235472,-0.06250091477700508,0.521717386257734
1814,0.7729921008448577,-1.4188040013464973,0.17529484307649512
1815,-0.9925400378881442,-0.687189730769714,0.4296162446862713
1816,-0.6605837473068599,-1.5914328592004303,0.1025473581634875
1817,-0.3218007489790232,-1.8433308844261787,0.35390771027694
1818,-0.11146348716476344,-0.5730491546096013,-0.4100811789111459
1819,-0.8513740926307767,-0.6904805659157173,-0.34696405491179894
1820,0.8917475669975543,-0.9967286606222596,-0.025219055325320962
1821,0.48065858428060704,-0.22053832405712998,-0.03696965625190662
1822,0.630110126482894,-0.7947390560270832,0.5944641295804878
1823,-0.8414956207957238,-0.28838623063995295,1.0645055296828128
1824,-0.1765505920621412,-0.8996764717328327,1.3949798091669066
1825,-0.6133842001430492,-1.8939328588792517,0.4903297105093487
1826,0.7112154979752352,-1.2826543004509707,0.7629861784721382
1827,-0.6283574481256307,-1.4996109374865054,0.7276767477985431
1828,-0.9934698328792149,-1.3021427317055785,0.004741677476103004
1829,0.5013927060654764,-0.37349539598908565,0.6558573243694996
1830,0.2800391306875349,-1.2447755449917108,-0.39210862146847625
1831,0.07200346700055152,-0.1659341531158323,1.4332998191296868
1832,-0.5376080598988318,-0.17838765447504135,-0.3889223577329029
1833,-1.1420448765384923,-1.2393209064570183,0.3537226765617642
1834,0.7934990225648928,-1.3704096085383302,0.6058109986575558
1835,-1.0288258171114129,-1.0874779197781677,0.4347316187430039
1836,-1.221701767898546,-0.8418300265601131,-0.19484468489700502
1837,0.16135124889366198,-0.429648673725337,1.248677371554896
1838,-0.635187862988929,-1.7859032669330719,-0.16741539013995504
1839,0.6513108866538074,-0.005456876259086237,0.5206942937700171
1840,-0.5716647088716151,-0.5323225831396704,-0.4328078819102413
1841,-0.7636885587541791,-0.034454644779469225,0.06988867264429399
1842,-0.8377008156121662,-0.8167474140800116,-0.2691864464473462
1843,-0.5881275112609553,-0.6312544683141506,1.5847247795919817
1844,0.4598906515075947,-0.7638820369515138,-0.3249774330485447
1845,0.0422164632775365,-0.19669680249673968,-0.4109514887122821
1846,-1.1254108562728367,-0.6671377946673115,0.034876576712937785
1847,0.1554320652183155,-1.7491088993639918,0.8834382844637764
1848,0.05653689249846952,-1.1194584770349487,1.3603390950234275
1849,0.029907993582000053,-1.7857403055546734,-0.1283555178369178
1850,-0.2151836881082899,-0.08373995286587789,0.990293999376729
1851,-0.9435328482470814,-1.5963686893865765,-0.003862709594847663
1852,-1.389133885419704,-0.7689724017155551,0.8613365241013184
1853,-0.9618115899414191,-0.3775395929474836,1.190869493079595
1854,-0.49844964205496944,0.1264187236180919,0.5106572448684353
1855,-0.2545213217194257,-1.1557330417711595,1.4247830717054022
1856,-0.49896655699853715,0.1525981499507123,0.8874567265345618
1857,0.47289392890482607,-0.7472461896088538,1.061922055071506
1858,-0.11723542040020603,-1.7185410518319715,-0.16190435117382587
1859,-1.1487337037660055,-0.607278546177841,0.5292579529567365
1860,0.26879192000333085,-0.8804343419763009,1.276180029353111
1861,-0.3050928819347606,-0.9671375833895421,-0.7450623882562502
1862,-1.5630262449737133,-0.9072768033894688,0.3741393739829742
1863,0.4866196246225448,-1.570766952512497,0.9376055817658578
1864,-0.5670372232959632,-1.0937359119575305,1.510547474780323
1865,-1.0542332095447229,-0.9111191442884098,-0.30685564306104596
1866,0.6693905910883556,-1.2169726999763844,0.6175423961831418
1867,-0.0440434516036782,0.3651901663672683,0.6666296698671588
1868,-0.8529008882197714,-1.611127049204506,0.3984296765372249
1869,0.7462198251468752,-0.35819996857525216,0.6133657813037492
1870,-0.849617425292412,-0.7702282260075914,0.013659191158650719
1871,-0.021566591931215434,-1.8803292863995975,0.14647131570605737
1872,-0.7195010242660844,-0.7659308905395503,1.3127811018307274
1873,-0.9562921520464128,-0.828535252308137,1.0665601003713503
1874,0.6550539646091089,-0.9762327888052201,0.43350831996023015
1875,-1.03802492937971,-0.6088817760240866,-0.3125690602613779
1876,-0.383116410077407,-0.17481429967363393,0.573555941977048
1877,-0.27713372478561765,-1.6655450134991,0.9996585131128329
1878,-0.8523742815757187,-0.7555595971558039,-0.4439280341931647
1879,-0.3511466849732692,0.24140525700709634,0.1840885910200557
1880,-1.2187320267890636,-1.5617120493619663,-0.36411543731780804
1881,0.05212225118686375,-1.5743857977154003,1.359250221050115
1882,-0.5236101271962204,-1.3985415115038462,1.254569819998696
1883,0.009466766078413485,0.03825596377476216,0.3663527002395169
1884,-0.6009352898671814,-1.790022481309536,0.7200567633086966
1885,-0.7626851259091583,-0.6876109468820879,1.0543344781859922
1886,0.3656482299191708,-1.4383680708378763,1.0629781371019034
1887,-0.11530827453193962,-1.2835276621911296,1.368375365515364
1888,0.11178099943294902,-1.6724909993347914,0.7643159501057216
1889,-0.34774025012340604,-1.0301796325848385,1.4504755986383229
1890,-0.4973528958145496,-2.060860020599295,0.26303173591070816
1891,-0.4514342945804419,-1.6486670364010307,-0.3504090934760576
1892,0.10596540414256528,-1.7255084105419793,0.040382368319392375
1893,0.10827107559609402,-1.0477277220470265,-0.2893355608781465
1894,-0.12507483232120786,-0.08902818196426542,-0.1293068082341094
1895,0.038265755729998005,-0.6060589468141698,1.4012078120306053
1896,0.2774134039687281,-1.2022729504329754,1.0050842652643075
1897,-0.9775444829362717,-1.4000336092232408,0.780084078105782
1898,-0.32919775250019995,-2.0020833795057316,1.1345102000737517
1899,0.2759629586949594,-1.338906346051572,1.1893411908165965
1900,-0.6738746928372762,-0.46402807061043283,1.3348185990230053
1901,-0.6189317993617051,-0.5276866917568392,1.1965938233646565
1902,0.389779915167258,-1.0637859138816748,1.1126328819590072
1903,-0.24051049375436312,-1.3273554922283783,-0.591209484429763
1904,0.8990386719188946,-1.343917298210541,0.39793182109339015
1905,0.3289692818128363,-1.0512480988723352,1.2128975029793276
1906,0.3988161924730016,-0.7666405333339044,0.9690613359773229
1907,-0.6154715428307221,-1.4882200203238973,1.1023946213471585
1908,0.055773539266163547,-0.7037747248328498,1.3645201989954834
1909,-0.15225003634936332,-0.573824434438201,-0.672169351895336
1910,-0.9016805306224234,-1.7845154290880123,0.4200966183494863
1911,-0.9561457169170283,-1.6744132461413275,0.5188675748474231
1912,0.32871651286574255,0.026741188298886304,0.8909426102072426
1913,0.11741088521742359,-0.485749166695097,-0.7776512558216776
1914,0.42626236898609704,-0.7169760322191867,1.0155594375771868
1915,-0.42325385037394103,-0.021074106650099213,0.7230387496767061
1916,-0.502121570972142,-0.16603123977108425,0.7271722129109586
1917,0.522023808429747,-0.8031062873268802,-0.07040492354306015
1918,-1.0000990245510004,-1.132568717812663,1.1279638943073864
1919,0.22281625011603073,-0.3484264059943646,-0.458616229371462
1920,-0.4132019164929125,-1.3828236320260745,1.3182484495461186
1921,-0.6678304541180835,-1.7236149823767903,0.7043396679076286
1922,-0.09562922552781819,0.23484241398814065,0.4413453620400334
1923,-0.7037613440553147,-1.647219551948735,0.05572462086031441
1924,-0.849033552979867,-1.5997154969566547,0.24873761878491638
1925,0.19163392732887424,-0.3488520117569188,1.0904693685947064
1926,-0.7398519338839171,-0.5509051377071805,-0.33073608721959724
1927,0.34761271106632463,-1.6244484959302434,-0.012860718225827919
1928,-0.6562761003911204,-1.500152053761409,-0.08236772122603103
1929,-0.8233914886352205,-0.12762403745279316,0.42020701914047676
1930,-0.4112991936895274,-1.6527269593072347,0.910872184040601
1931,-0.6402368197790951,-1.6275730220287767,-0.07207921022376065
1932,-0.6266823647691122,-1.2555975099485512,1.3993978754326837
1933,-0.5592937858852355,-1.8605797210614499,0.035036585804363994
1934,-0.6860929169215857,-1.0393955328886486,-0.6293847606911882
1935,0.6547479297950267,-1.2621425272865903,0.3666339754330101
1936,0.6521249271458993,-1.25829887005554,0.5885461634663468
1937,-0.8977822487254197,-1.2330608016724793,1.205335978048224
1938,-0.4426137726553227,-1.566814814234972,-0.5482882656397706
1939,0.062434213455505344,-0.06024494636310583,0.013318256253647312
1940,-0.7007101735100456,-1.0259675927998029,-0.5884872728268723
1941,-0.22496560562035767,-1.6454387329566513,0.7205397875616134
1942,-0.8034892943522187,-0.8642082865526398,-0.1594327016353548
1943,-0.16969238897570788,-1.731555518359078,0.3207838256756174
1944,-0.057211049711619444,-1.4147630871746797,-0.4264798806461947
1945,0.4985337097420036,-0.4625505098449571,-0.1400395135110719
1946,-0.7264561047106376,-0.8169393991293781,1.1093718256317344
1947,0.7254627768143217,-0.8355211924462661,1.0052483498799345
1948,-0.17130045211566192,-1.7432380892838866,0.9418960023474422
1949,0.6188420619306504,-0.44704285887615647,0.3448975223727249
1950,0.6069269155641432,-1.140581552763852,-0.43292505706307266
1951,-0.8721915955214382,-1.3654648566583072,0.9090267197538041
1952,0.1505304370370884,-0.3791079275914715,1.3088676548546807
1953,0.37554688515642426,-1.7146335204787557,0.15591522793893645
1954,0.4109381109531295,-0.09191729380258079,0.08411943442668837
1955,-0.3936843182670788,-1.7570141372966135,0.35072507440173706
1956,0.25732740970302076,0.0022187673029599175,-0.20792056866296932
1957,0.5873559410859223,-0.20297055045957335,0.20767128423982686
1958,-0.2118956489564233,0.09468180301211317,0.68972129163065
1959,-0.14083518992747265,-0.3779140774084688,-0.514953194793256
1960,0.6032990894222843,-0.5245258284204808,-0.0486352699341113
1961,-1.1216193032763033,-1.0229601730676834,0.8201154265175876
1962,0.3143924357936001,-0.308771347597919,0.14941697890388947
1963,-0.9490197529591702,-1.0552912959117666,-0.4018859250397624
1964,0.16022542525492087,-0.5598226183781595,1.4618598270507388
1965,-0.16027364157290452,-0.040844218619581894,0.6216649206811654
1966,-0.9537646260196597,-1.0104989135869844,0.97265906477176
1967,0.40166004399726873,-0.44694006947589626,-0.3393930414614261
1968,-0.015267332415063062,0.091637098089364,0.463716842780541
1969,-0.20924991676079688,-0.27353640482196784,1.2119466101981262
1970,-0.8152660059277904,-0.2632160346621339,1.077976936249518
1971,-1.0848899633191103,-1.0465590348792686,0.5129649865372463
1972,-0.2881605608307109,-1.8591689542546082,0.32117655554518515
1973,-0.38380868438268,-0.15773797306592313,-0.17143689101790763
1974,-0.9934271940869153,-0.6155205727542914,0.9385059886327973
1975,-1.0755127313432553,-1.4160508136946304,0.29085055452337844
1976,-1.047081738106321,-1.3432478284267448,0.030028999600406156
1977,0.6118680414225515,0.02413425528966226,0.1864920486197263
1978,-0.5414203956352853,-0.5481763008976784,1.454919153762888
1979,0.12138226322129299,-1.929747930463725,0.6687068435007935
1980,-1.1789318907005994,-0.9807884967542035,0.07388626208540235
1981,-0.6756455379130581,-1.4374686026041625,1.1979326497703189
1982,0.15582034133554604,-0.007807789526396321,0.559881804498304
1983,0.35360176190536835,-0.910495400614306,-0.25794059817568815
1984,-0.4449209042324292,-1.2306757336421035,-0.5785571068966413
1985,0.052075205307157785,-0.8972244555315162,1.244585133281979
1986,-0.03926919994414743,-0.8643853559053835,-0.44685269658399523
1987,0.4450886450435949,-1.7057870498175391,0.1092001703663719
1988,-0.54125197105623,-0.37816960911592334,-0.31349464804284305
1989,0.5350783777977669,-0.294797343116709,0.3481293073469357
1990,-1.316269156082044,-1.2022816292620917,0.526473582891252
1991,-0.9457422024309177,-1.225570958333122,0.09453334314838255
1992,0.5508671723758793,-0.9308178577569741,-0.3817893574956853
1993,-0.5403059859980163,-0.2543032519766013,-0.4423091480901581
1994,0.7629132919937127,-0.8376454998956175,0.24289163998848246
1995,-0.3049228021197111,-0.20363228181074994,0.16953896114763214
1996,0.639544605859186,-0.3178098113022428,0.39907177024842483
1997,0.5557223544136796,-0.7164332954822856,1.266144335094773
1998,-1.2835035061697295,-1.0802590831982126,0.6581172629755954
1999,0.6035524490489463,-0.5541163340702859,1.042202209934314
2000,0.7592217037337976,1.5120881957480543,-1.0488666348727531
2001,0.7157819039488145,-1.3903761850930931,1.5011395862132142
2002,-1.7782027124616966,0.3570131050456832,-0.8333379513864919
2003,-1.528587074729813,0.478330765819759,0.5382903515820947
2004,0.7128099706597544,-0.24940193873302993,-1.626159294973077
2005,-0.2587149737843069,-0.9607076868352141,-0.5315367334495789
2006,-0.7180754983153832,-0.6775318457262984,-1.2278251648511775
2007,-0.9588588669007225,0.11794712502519214,-0.7875221901580234
2008,-0.6024741964450037,-1.472358355509286,-1.0777028925391061
2009,-1.9810205450330267,1.548967214732025,0.5513680176924145
2010,-1.7049145710901532,0.61263205039473,-1.910070040936145
2011,0.9735428296798416,0.3143141838853285,0.3654041401156467
2012,1.868016282822176,-1.1097442625380107,-0.1769219764754245
2013,-0.15868669298318788,-1.4693934310724328,1.8753773947672934
2014,1.5117014721960915,1.6738857439120451,0.8760957639991946
2015,0.34317434120422574,0.5605005495730949,1.1351591746610938
2016,-1.0081803651514314,0.3059138383638569,1.3853387729504796
2017,0.2285791130378167,-1.6529575774139802,0.788276284935449
2018,1.4590423146285114,0.7885870322180247,0.35515975645087877
2019,-0.7411846529978362,1.3556409796788353,0.3257802346254681
2020,1.4071983635949914,0.10532391032826288,0.3708295070489075
2021,0.5000516787745775,1.8120512850686155,-1.3930070330533375
2022,1.1878553673524448,1.387403583598856,-1.5892412434198604
2023,-1.1481229853612258,-0.4044521484399038,1.968633257462259
2024,-0.39123048005776784,-0.43410909649570517,-1.2153619165162772
2025,0.6926895531017733,1.010766018533893,1.7739250388483594
2026,1.0631512107411971,0.8670305340078743,-0.6938229175927634
2027,1.6605719582008664,-0.33937254406200074,1.2931478901690543
2028,0.44590579166031025,0.14592447789524846,0.45091587869776334
2029,-0.28106173510194693,-0.941094077499889,1.7206794832315435
2030,1.0316358736670959,1.578899900625295,-0.2439065309442641
2031,1.8601596029518355,-0.8776388114727929,0.7539346641494783
2032,-1.0303876286468092,1.7439586835324066,-1.588261582038233
2033,-1.416538554994527,-0.8847890045286113,1.797652494552366
2034,-1.6985691209562779,-0.8610193101752999,0.6525491371073358
2035,1.1379510075683914,-1.6030889016619212,0.8991735867047638
2036,1.8023541128541278,0.924261739860453,0.43980941461187917
2037,1.4160881817297102,1.8503138286526108,-0.7062135629003196
2038,1.8804147778484386,-0.6612881250033356,0.4652381728277212
2039,-0.8152210059981034,1.7882921127849967,-0.15401358017549138
2040,1.8973542376830406,-0.5313748841430124,0.8969683536770945
2041,1.9795180710360563,1.771664396062519,1.2502017710700557
2042,0.6470456047741229,0.39219273529115406,0.3588357481076412
2043,-0.9148446126560165,0.5177641136394101,-1.8368618837386927
2044,2.0594675871373367,0.977537118602989,0.2847793578802543
2045,-1.179640993529442,0.12199103289190348,1.8367911689107947
2046,1.656472622706028,1.886282982875366,1.6656414709531528
2047,1.5584614848209997,1.7543303842339455,0.6861208595160355
2048,1.9346904790571486,0.8903419004459248,0.40659006405442066
2049,1.530154238119745,-1.3285666345626115,-1.6572448221319973
2050,-1.559490736588897,0.1649616762422449,-1.641751747866325
2051,-0.9576926739929252,0.8616693301146925,0.3029002918498639
2052,-0.9847666180538015,1.0720391538694765,-0.5626509778973646
2053,-1.5906293535832658,0.11345226002725158,0.0265363435382244
2054,-0.6435275340313618,-0.33203590523756543,0.7525346435277519
2055,-1.6112368452976453,-0.4358211567891863,-0.9247571392337779
2056,0.09265862351241375,1.2847098902917762,0.617301713930453
2057,0.13025688670988989,-1.09359693643091,1.6326513040617046
2058,-0.8359695127429088,-0.2565998147497597,1.0353877216052827
2059,0.7036304786032895,-0.1733903433695573,-0.1472673362833394
2060,-0.4032464091206801,-1.729111898969414,-1.0908282712838837
2061,1.7213563549031015,0.6256407529910104,-1.8250883071930597
2062,-1.0019471955870003,0.4702035362838928,-0.722824681086355
2063,0.7793880135555259,0.08382672504376748,1.6140490128149143
2064,-1.8636073152742914,0.8197945050674905,-0.9372948133132091
2065,-0.03098784583728051,-1.0000793082072612,0.2264318683003993
2066,-1.4023585177394384,-2.0043733016585743,-0.38145383278857675
2067,-1.6499584201573916,1.0002088066581893,-0.017314993595482733
2068,-0.5998969150487994,-1.42520619859045,-0.07117865146467439
2069,-1.7441500820945515,0.6623484281368264,0.950698699547939
2070,-0.20176024005419277,-1.2400138788434145,0.8162125803210688
2071,0.4248421808967672,-0.2211381504085107,-1.7798244804205379
2072,-1.1893444331877354,-0.9014781350670908,-1.2162543381492037
2073,1.3918648191220881,0.604868624567779,-1.4787044057818532
2074,-1.0163823617968324,-0.07989116783232111,1.8118025573969654
2075,0.07536582769037908,-0.5426473526235257,-0.14507202333404615
2076,1.9418342691736121,1.2544654286713743,-0.25515899807760634
2077,1.7013545345912926,1.2520550314131593,-1.589020680044404
2078,-1.33269373034855,-0.19223930304596146,-0.16490883624664077
2079,0.8017277526619347,-1.6220721412285721,1.26960683901732
2080,-1.1562392766907188,1.4689894244907353,1.4107015870567137
2081,0.25798669130293456,-1.7663107096206931,0.8949180298682966
2082,-0.04063256736609051,-1.861914461002095,0.46766486029100746
2083,-0.16147148431827654,0.3049189775739632,-0.72454437468609
2084,2.0851226109405174,-1.280403176816188,-1.610365606297221
2085,-0.9601434171451242,2.045141229358628,1.6445993716004272
2086,-0.5163369331977514,1.4172093008557354,-1.7818675281527085
2087,0.23377719492492377,0.7729543022734698,-0.8205967344406786
2088,-0.7426160296521739,1.8048960769529556,-0.4921584535174647
2089,0.003354745370760231,1.5877260417313264,1.3370268855580685
2090,-1.6666931403143999,1.0256335004197068,-1.916325926630231
2091,0.8841454089770591,-0.10463566382751063,0.6519709196533479
2092,1.1828133277968598,-0.7569999272283232,0.04133286231082209
2093,-0.20644353004008476,0.14619980019520457,-1.6364224499916296
2094,1.5195948304502862,1.1969363699138746,0.5581339890392606
2095,-0.6681923468725858,0.870389588565015,1.2860565360556357
2096,1.8612103170380332,1.5772275801561109,-0.2179163515820513
2097,-0.48288060914586106,-1.7708489232553544,0.7432229126068038
2098,1.1325820195225367,-2.158154912018072,0.7798211041061509
2099,-0.837412640667365,-1.4960603769397973,0.17110010542768084
2100,-1.3326682490027835,-1.5216525847839006,-0.48477365425160646
2101,1.3499201425188614,1.6021926578331134,-1.4708968213101419
2102,-2.0474811331211593,1.0718637144705485,1.677312957167929
2103,-0.3139922693437267,-1.8892357040448062,2.3028098425712233
2104,1.5266505912592643,0.5693062448542079,1.307970747093153
2105,-0.5571785144500182,-0.33661027322268244,-1.6067375033172382
2106,1.6032356528326035,-1.7124025104766272,0.46734148762451266
2107,1.6037403790398783,0.12929104330902352,-1.3026222517671189
2108,-1.2848824505101046,1.9348455961280089,1.702562586345634
2109,-0.12232318944165367,-0.0444196236008073,0.46422009476407794
2110,0.6004755855666847,1.077598477474953,0.4868805331107921
2111,-1.2597045800379771,-1.4154410601957998,-0.131556020194504
2112,-0.25845399284057424,1.5749529855699773,0.12179402859078102
2113,0.7635797788072987,1.44657643457071,1.1076417341312481
2114,1.7442474563321586,1.2363520971897513,0.1397621814297444
2115,0.7164061787211495,1.8046850149359863,-0.917516485574007
2116,1.419945650314701,-1.717385323696057,-1.7557998734148843
2117,1.9213812987116332,-0.8061213019278624,2.093040004077269
2118,-0.15342574773961146,2.082340282961575,1.0782865398937669
2119,0.8800222268621437,-0.14185878927107892,0.463874505777943


==> Data/wedges_spheres_original.csv <==
,x,y,z
0,-0.3139761162700714,0.7272476494845321,0.02195648586018604
1,-1.16099112616622,-0.935912217649633,0.31328928827822755
2,-0.4390418435750355,-0.17587439355012693,-0.8089463173991709
3,-0.41508222390094085,0.7194591847162105,-0.3744992346198009
4,-1.6625159590373624,0.7489901241253096,-0.009295051562925654
5,-0.16202769828914876,-0.4302009018231644,-0.33575229803525447
6,-0.5137160959611289,0.7834141072861165,0.387027519923081
7,-0.7692026382323466,0.3203052053544423,-0.9187693688972981
8,-1.4371361564655305,-0.7740486238819559,-0.45799640672934716
9,-1.1859258845078362,-0.08940829557115632,0.978487466528335
10,-0.5827437248577418,-0.28262648639964905,0.8637241863232714
11,-1.9719696389753272,0.17778337579147085,-0.1538443765704839
12,-0.08852204791791873,0.15453549305742467,0.3812174238590805
13,-1.9901415525663195,-0.1105642581691942,0.08599564347717853
14,-1.454540599356524,-0.07152157256237385,0.8878499356280977
15,-0.5172424247354896,0.040030789576644216,-0.874838647643439
16,-0.9943183426384817,-0.9773021765222868,-0.2117738759489166
17,-1.211926122581215,0.865760488903473,0.4533719162247607
18,-0.17814592813890073,-0.5657199208775375,-0.06720755677484236
19,-1.6947544836929578,-0.47046372132867775,-0.5440405263416541
20,-1.9856422495417245,0.046762044370230633,0.16224261808983906
21,-1.0652012327115312,0.584421625837266,-0.808826410613936
22,-0.8191539693574661,0.4472579889561802,0.8759309359280062
23,-0.6255159336384788,-0.9119596818074367,0.16760436390207237
24,-0.8669004015498787,0.28865477083984276,-0.9481365514332913
25,-0.9345453083696231,-0.6602909582544766,-0.7481520793200787
26,-0.24211492580362293,0.5423696121450663,-0.36255402098440775
27,-1.0416539191775454,0.918128054313911,0.3940886028533463
28,-0.03563871549664732,0.09737316221664732,-0.24601987771514366
29,-1.589759825381447,-0.08653037576171094,0.8029295376535741
30,-1.1962999686284734,0.5864797035424291,0.7858166959598434
31,-1.1922545600224619,0.3850509022839316,0.902648318450159
32,-1.2181205383411995,0.4085901001574636,0.8862717195121703
33,-0.5822292455847331,-0.9067391309477622,0.05737373234674436
34,-1.5492076179397598,-0.43707273974548366,-0.7122769212660983
35,-1.8732785811265984,-0.19577559235381517,-0.4461574130102828
36,-1.6557727998087337,-0.7189710877754057,-0.2303098130216438
37,-0.8604154623775994,-0.9027191791373746,-0.40695729563958555
38,-0.4872725179353641,0.466259905706345,-0.7209106945151866
39,-1.2497503195331903,0.4393718999626264,-0.8628888175288292
40,-1.493781587420011,0.8394851214412595,-0.22681374474164412
41,-0.7413294550260043,0.4095257315652691,-0.8748589739773991
42,-0.5401573728590223,-0.5766440778011875,0.6752972425539007
43,-0.17168116610373696,-0.5582748059431395,0.047086627208634546
44,-1.0536634603904902,0.513043051395461,0.8566837575405247
45,-0.09744886052554402,-0.013407036298050951,0.43037389792024294
46,-0.5840923335555988,0.5531809464366299,-0.7218113697443724
47,-0.3259827990922206,0.011830631355468697,0.7386209102389216
48,-0.46115294162848797,-0.729582238334911,0.42113371414621936
49,-1.643407735202941,-0.39044330130129207,-0.65846830960189
50,-0.022541478511363566,0.10711081966359551,-0.18193985566730947
51,-0.22448642840525967,-0.48331804944243495,-0.406180210443012
52,-1.94355639227275,0.32183271469982416,-0.07826262422238474
53,-0.6168779953095112,-0.7180129393814909,-0.5810980540345085
54,-1.8976753899134235,0.3209502667702382,0.3019434062931263
55,-0.7394786250291772,0.35538172407386354,-0.8976817049364436
56,-0.6150536191568787,-0.38077577582273114,0.8407295001499471
57,-1.77325898651211,-0.6235498429288064,0.11513528200219739
58,-0.8278039739098839,0.7668181571135443,-0.6183352185665633
59,-1.1075349179578073,-0.4885352665458987,0.8658923343931019
60,-0.6162490583556202,0.3947977967420801,-0.8347873468582587
61,-1.1618511202189081,-0.9677721422710757,0.19292821340575747
62,-1.3609625831945058,0.06341683868983991,-0.9304215808460895
63,-1.482724403378644,-0.3406491836537688,-0.8068056048756436
64,-1.4648145280947358,0.5334430225237247,0.7066724815590466
65,-0.7089067529495912,-0.9458232526964017,-0.14381618886776334
66,-0.9568021098712047,-0.5045356735375475,0.8623095131195259
67,-1.4758869614176733,0.8795006931209566,-0.0031828842911170293
68,-0.1899934725045095,-0.3779178134871241,0.448405566049094
69,-0.18253818649759457,-0.4649984082086383,0.3399009617944485
70,-0.1196946512336754,-0.35540700260629415,0.31424251054211155
71,-1.0368914366129274,0.985362298067961,-0.16643366081072936
72,-1.3521297943935866,0.9358599041408041,-0.013070873034931195
73,-0.012237739265615333,-0.12120150365905547,-0.09816268017776145
74,-0.7269403166394331,-0.7520785784217054,-0.5998468314513411
75,-0.42716174253691763,0.7976513612851848,0.1887025082677785
76,-1.4315808276543225,0.800232324965399,0.41637268796317833
77,-0.3932631510714788,-0.15819636484887625,0.7790021221414548
78,-1.9049236743401181,0.1888081835760634,0.38139823470158724
79,-1.3236770148167278,-0.7151287553683703,-0.6195353527641642
80,-0.9990496988573304,0.9972372142775217,0.07427674863472931
81,-0.8248429805480153,0.28351770984614855,-0.9428349414082468
82,-1.6582651642859594,0.5362160469070671,0.5283553014089447
83,-1.4781828728694477,-0.41688723613857,-0.7730111075780643
84,-0.777265686427754,-0.5324797810701638,0.8166117243274008
85,-0.22055114367207518,-0.5597744194999299,-0.28126869652097186
86,-1.0663390421485412,0.48533494804662586,0.8718079603280718
87,-0.8248546479018083,-0.6580925556346591,-0.732282932927324
88,-0.9281009845375467,-0.932915353386843,0.35284483132197336
89,-1.9968835849600726,-0.06209068924126628,-0.048660706393335564
90,-1.5472052296222554,0.5429145218124152,-0.6370323843253584
91,-1.9918151054863669,-0.010953535209646878,-0.1272116999158415
92,-0.26832392407147443,-0.36813411916500827,-0.5736962525766035
93,-0.7136102668431787,-0.9423433657945086,-0.1731181726031146
94,-1.9154855506150412,0.02546181536643791,0.40154439676494075
95,-1.443578521575985,-0.8463718055480206,0.29477595215662816
96,-1.2801963474464022,-0.7072523967680177,-0.6490639830891786
97,-1.7625681555009254,0.5374682089749003,-0.36002462770931304
98,-0.03126014250390796,-0.24199749262967218,0.054592142835788456
99,-1.2112910380929087,0.2108489852277888,0.9544101857430235
100,-0.7204702167209043,0.9154507713974203,-0.28950472432727226
101,-1.9556596397179558,-0.18010493567150718,-0.23297395811744562
102,-0.38094322874512043,0.5264440068843735,0.5827739026234869
103,-1.0750113478088115,-0.14318864671981343,-0.9868486759126011
104,-0.5571243836829544,-0.8699390385723725,-0.21694989661111475
105,-0.6192692248248519,-0.7253696247127713,-0.5734832032227135
106,-1.8117866691991722,0.23140825064683745,0.5361460857295186
107,-1.2484776765850667,0.2807173148970079,0.9270688395992506
108,-0.13132365517877775,-0.011194449151843398,-0.4952535635977069
109,-0.1465179866227574,0.048294906885704904,0.5188796149497775
110,-1.6324590066646785,-0.6575402248944154,-0.4094343140657969
111,-1.1951205074031208,-0.4667438870418526,-0.8625996356942258
112,-0.3654641771216126,0.6985646310036029,0.33071399395073664
113,-1.1941325049283555,0.5572595444590913,-0.8073254428292769
114,-0.051380847000726426,-0.22012243535674653,0.22730555649951828
115,-0.8509994584909987,0.8156430223095658,-0.5590396218406541
116,-0.2858145669923857,0.04636073096602199,0.698419537172338
117,-1.5722156134665275,-0.8193507557192128,0.03512308083697472
118,-1.5923535647631852,0.656863683142399,0.46652690820674947
119,-1.7749029263887517,0.4715453955224722,-0.4209161372954286
120,-0.7193044145726284,-0.39105074136487017,0.8765211383643696
121,-0.9582320340513213,0.7755914623997013,-0.6298518242199533
122,-1.507909366420554,-0.5342986211584964,-0.6756871013497305
123,-0.07598808253685929,0.1371089835703121,0.3569357127136566
124,-0.27459807192400165,0.15406027099782507,0.6708632316975649
125,-0.7042988170723652,0.8428656893818196,0.4495978648504765
126,-1.1772461327548358,-0.9784397550298063,0.10601629214732876
127,-0.13146635018899533,0.38015595295555205,0.3180106139398983
128,-0.9946149888854545,-0.974616317744337,0.22381696727854647
129,-1.801524753096857,-0.14589821868931147,-0.5798894549449131
130,-0.302756077947543,-0.7104704585866664,0.0953028889203225
131,-1.1675543440112428,-0.24634120430368847,-0.9545897301276451
132,-0.30079210531790734,0.7145150463087202,0.024011843175469897
133,-1.1661516590550152,-0.7713884345609174,-0.6142910622977702
134,-0.8439606349456134,-0.12339181276241487,0.9800133555705396
135,-1.8611957747694503,0.5064750875874724,0.04271794906720258
136,-1.6678005091638028,-0.6310517530813029,0.3947355632490945
137,-0.05979640101238237,-0.24474932587397427,0.2368859639889332
138,-0.09976791711372768,-0.36228157692885465,-0.24152485578131708
139,-0.5223467141157507,-0.8453424085620435,-0.23925624499791606
140,-1.554242403328419,0.8321291909993634,-0.019400202047480893
141,-1.2544041579244871,0.568104085331089,0.7826469655348184
142,-0.026526570863041,-0.20373770149985732,0.10411739408900357
143,-0.8543126048615713,-0.9600642593023093,0.23885518815400994
144,-0.8928576903238934,-0.9880748496634172,0.11058307709538902
145,-0.26026091268621543,-0.20660374243348661,-0.6403912681420996
146,-1.9863969760286604,0.1377846189438943,0.08964599524797616
147,-1.9069782634505996,0.21492161413900532,-0.3622142037579692
148,-0.3851087048300278,0.6400865094579269,0.460649493144366
149,-1.808390264606524,0.3837073474014128,0.44640099869911304
150,-0.7238111282670274,0.8471182773704574,0.453993756868722
151,-1.986691656734299,0.04905434581551981,0.1550265967101648
152,-0.5764586371915636,0.3022208572288214,-0.8539761515676236
153,-1.344649949556816,0.6492007558252564,-0.678052203673434
154,-0.40744276996275675,0.18155237751297285,0.7848023084509734
155,-1.2904268181678415,-0.7109057366582759,-0.6405195522973968
156,-1.6661463753002383,-0.7344054562521485,0.129990893917334
157,-0.7063204820940674,0.2745013555104694,0.9156425867037061
158,-0.424250517477721,0.3004935664102514,0.7604052537439334
159,-1.5316441173135606,0.7216015197383783,-0.44344760596619304
160,-1.6394941454332765,-0.6907056339281121,0.3375988228897252
161,-1.3428945736235294,-0.9390297240575229,-0.025426142373362125
162,-0.9176299136516703,0.6888531671032775,0.7202058615748366
163,-1.131527547488545,0.11523075570807745,0.9845924929586829
164,-0.6601211062175174,-0.870627520235626,0.35565440889937044
165,-1.9209176074047511,-0.33862139777622546,-0.19299302925231174
166,-0.695559651646073,-0.6767876312334846,0.6702794764152551
167,-0.6257389341884636,-0.7273313220929656,0.5752545545409542
168,-0.43576174276560087,-0.70392305835595,-0.43142498419527586
169,-1.6408016332011002,0.7151396169807512,0.2791927561944022
170,-0.2744712488534372,-0.16473962136961876,-0.6681832745667192
171,-1.3328961288274712,-0.932966222702866,0.13694595542486857
172,-1.9259405093718476,-0.35255900242562827,-0.1354116793812445
173,-1.4959235930860229,-0.6244915782698087,0.6033821827753386
174,-0.7977326531200208,-0.5233855165919631,-0.8277412164486544
175,-0.8211863464444975,0.9486495889212269,0.26093990638022396
176,-1.332195244403158,0.459030052393993,0.823976777946499
177,-1.5165649379692883,0.8410065214638213,0.16083748231089748
178,-0.6273720972909639,-0.20585671844300232,0.9048599104803702
179,-0.6528531769423195,-0.18692418216224083,0.9189931628493963
180,-0.5133680817929245,-0.6301231657266024,-0.6050902182293042
181,-1.7522469870678543,-0.28336343269244,-0.594835805462392
182,-0.1738879552764402,-0.5512847871357891,0.11672177618296768
183,-1.7349695259429163,0.3279472380037355,-0.5935237190045283
184,-1.7259408926011832,0.19998520707734938,-0.6580393129590563
185,-1.4678837013975035,-0.46926445304818226,0.7489163605316433
186,-0.9891722629426611,-0.8514804138545303,-0.5242746083230952
187,-1.4808966958201082,0.277360351769395,0.8317509261886395
188,-1.057213971463897,0.6317011848908941,0.7730977780829337
189,-0.07858108752639459,-0.024576832103544523,-0.3877926856707233
190,-0.422229765518349,0.39309410759548546,0.7153031376421656
191,-1.6813172432272656,0.716697382373261,0.14883439179341185
192,-0.19870904215152618,-0.3375662592526291,-0.4939451604019035
193,-1.8707061245274013,0.36795969285647334,0.32630738444516316
194,-0.006112870394014203,-0.04317029376130312,0.1016105277032704
195,-1.9112111337400088,-0.3721172128450736,-0.17670045176134125
196,-1.7884253683914562,0.29877668667079343,0.5376968755524055
197,-0.6351406755402428,-0.18470486812585904,0.9125578255899067
198,-1.866817121819031,0.37784131074577426,-0.3253675171483568
199,-1.6410512178385068,0.7643442580219378,-0.06950677187627681
200,-1.7086614742986659,-0.07706408776472476,0.7013273424171
201,-0.7717517701196405,0.35351476183995756,0.9071549254221799
202,-0.3557435054407967,0.7636667477507479,-0.04179315252625142
203,-0.11028300993602957,-0.4128260528823014,-0.194880290571233
204,-1.6510811916899193,0.15340600759141343,0.7433437150218585
205,-0.7595252984344988,0.9537950943134013,0.1801300529358528
206,-0.21139839858089804,-0.39867482618931355,0.46815157502901616
207,-1.773659647753268,-0.3745801848327648,-0.5110190158584523
208,-1.8145834496387272,-0.4257317306392834,0.3939623041631671
209,-0.22420048381164903,0.5741700723489839,-0.2616559548351294
210,-0.917168954659489,0.5526679180845006,0.8292750992571416
211,-0.6662614085388572,0.30210775848919763,0.8929442618832181
212,-0.9468742165115263,0.5608620081888949,0.8262030373334728
213,-1.533922651751793,0.8411115506145458,-0.08635948916666734
214,-1.264742448134982,0.38562255089097786,0.8838589731398508
215,-1.015878155782583,-0.6929586716296267,0.7208024442121761
216,-0.4700556665402871,-0.8452704385308737,-0.06838778531115783
217,-0.3563366969615023,-0.1421163120661954,-0.751997676968669
218,-1.4282978294748314,0.699754018717538,-0.5717563139623417
219,-1.2402315744152868,-0.9049289360839957,-0.3512725598333016
220,-0.26092574224208165,-0.6735465655632413,0.010211049776803071
221,-1.9298936300002636,0.30801994722275755,-0.20105111041181137
222,-0.8289309358781298,-0.8444069335837082,0.5076537262901026
223,-1.8619345421465838,0.3016962955006992,-0.4074901107213687
224,-1.5884745721170255,0.05987966167582583,-0.8062952958372464
225,-0.7941864419103762,-0.42654532817418406,-0.880738248470717
226,-0.9524402477252669,0.7806927745416643,0.6231026093204907
227,-0.9314594459593009,0.9852070053464417,-0.15706479257965564
228,-0.004980243981504873,-0.018622624620833174,0.0979228419988209
229,-1.8665309691671725,0.36057631992296635,0.34512142353816777
230,-1.7758357280011596,-0.506757961126871,-0.3758660559181257
231,-0.4331993056726846,-0.6169629022467421,0.5459796243096898
232,-1.2163097260380225,-0.9552336421572531,0.2018385278195038
233,-0.07529919790152861,-0.3806938631730012,0.0007804747655699797
234,-1.3816535940968762,0.3299815895164655,0.8633960184603144
235,-1.8969531752586872,-0.03462182124380763,0.4407678877676103
236,-0.5543266757155901,0.7618039150894749,-0.47013836577717355
237,-1.066896497306707,0.3267877232156369,-0.9427272365873566
238,-1.635277569037021,-0.454541093711022,0.624351507090678
239,-1.2513226083102014,-0.44281964383029676,0.8606670143500135
240,-1.9378652589722618,0.221495817079533,0.2671111361009905
241,-0.35813644283089174,-0.4445490443078638,0.6248098280142395
242,-0.17990089720136082,0.5594008188152025,0.12044992942192997
243,-1.291398450634144,0.8220821185741596,0.4891502154641678
244,-1.6830371940087105,0.7153405547909955,0.14747231018743065
245,-1.4606802793790894,0.8829360976844182,0.0905401987904588
246,-0.8635936088997983,-0.35506453583308195,0.9248364568185322
247,-1.666799979402281,-0.3431855671108573,0.6615145153327452
248,-1.5106269989456806,0.2697225113323632,-0.8164005357839319
249,-1.3908829214327398,-0.3144593973722129,0.8650582807744871
250,-1.7548455113896462,-0.5157274697310393,0.4052572404038249
251,-1.2991087940336912,0.5594698693860515,0.7729989615651923
252,-1.716365593325905,-0.524197686138071,0.46047488807351566
253,-0.5997202494069082,0.013572712681527063,0.9162924766337421
254,-1.8035247509896066,-0.32650382157245694,0.497738112912475
255,-0.07995961421288689,-0.01833791470699345,-0.3913941867285449
256,-1.9848819466587502,-0.1439207361922371,-0.09640732772748786
257,-0.3197223348454563,0.20376372763842837,0.704061532531621
258,-1.5842017568023259,-0.5739184085748631,0.5738692949165101
259,-0.9838315283364185,0.8799894097246527,0.4747180418906801
260,-0.522239573726949,0.15578144946288675,0.8645675885034292
261,-0.15475014422115774,-0.4430855114385054,0.29871041304099905
262,-0.8259638732168824,-0.174084261284442,0.9692296407701225
263,-0.3162740165514196,-0.703354843016419,-0.19444985050809324
264,-0.20907063777700807,0.6075193974018094,-0.07315002224246968
265,-1.3338829992918042,0.041911443440886556,-0.9416823103853075
266,-0.6385576325538489,0.7870356321495752,0.49993432442855956
267,-1.3744012543775714,0.316418086853528,0.8716096001263721
268,-0.09115583162080487,0.4158412034019299,-0.03283856203252177
269,-0.3201499316910327,0.22338294448132437,-0.6985012131236038
270,-0.024833856807896737,-0.0741355641850359,0.20869813438266455
271,-0.5515674071301429,-0.05801734833487202,0.8919317221313564
272,-1.5483626154217411,-0.551294976699035,-0.6287863633017483
273,-0.28718454399748095,0.3010683789894146,0.6334445175835111
274,-1.4389806962473328,-0.8822076333123777,0.17031042260407975
275,-0.82140298581084,0.31765393401772557,-0.9312352467157692
276,-1.863411831618878,0.3552389689313251,-0.35822518612339793
277,-1.5302280668473944,-0.6497491653964025,-0.5446872673323231
278,-1.0589364449583647,0.4726654813147905,-0.8792689225880368
279,-1.7150997059742688,-0.13791572678034722,-0.685282177516797
280,-1.1353914363691582,-0.2815705466661837,0.949940622464374
281,-0.47076264397449796,0.6279416248922861,-0.5706111957495852
282,-0.4069717461782082,0.3578984226699473,-0.7212670859116201
283,-1.0346747021686724,-0.5540467976844775,0.8317630738407961
284,-0.12311670962501764,0.46987336051690565,0.10146290030200371
285,-1.481136644221414,0.5236269950574183,0.7030805783368611
286,-0.10399897884629783,0.0797802327259433,0.4368263780470648
287,-1.5578491858196095,-0.32581786699712056,-0.7633131751947201
288,-0.9736025164863824,0.2880848527395298,-0.9572409782735964
289,-0.07470554990931566,-0.27691662162380737,-0.2591280866672607
290,-0.33699983149265267,0.5844225262366161,0.46784729066912495
291,-1.040223310142782,0.9890024763384347,0.14232423236259287
292,-1.9787167851042589,0.2051946834393221,-0.0029319692051950515
293,-1.9286131795027028,-0.3681774004337484,-0.046075640676262936
294,-0.48807289146366617,-0.41633953685999214,0.7513933893725947
295,-0.5588821656625542,0.7516248640364179,0.4903826261111603
296,-0.2708130367335311,-0.006362606186044483,0.6842849478431824
297,-1.9797734883610394,0.18848421395959755,-0.06721318764106496
298,-0.13436250700187236,0.22866965708617196,-0.44540085164266274
299,-1.8850054743272393,-0.14209719678223762,0.44336632379720536
300,-1.449874328426426,0.870795244810769,0.19831472521682625
301,-1.6867396277775784,-0.5732489325273912,-0.44696123433259793
302,-0.20083494283985137,0.09840242259981928,-0.5930026767567773
303,-1.0636212438854045,0.9970292164501902,-0.04341749498985175
304,-0.31446178926434454,0.506582509293425,0.5228876771347102
305,-1.8341691840027323,-0.5141969755540386,-0.19940722853320847
306,-0.46512402828632105,0.30938921771754596,0.7862480568137976
307,-0.6227746560900129,-0.7998319722495603,0.4668724194888477
308,-0.7298916403928882,0.26682336247589833,-0.9251198664537534
309,-0.9299205432667379,0.9010522129212915,0.42801142430268657
310,-1.954383805695166,-0.07749019969555872,-0.2883519037182767
311,-0.043965474518928294,-0.22191739433114063,-0.19170460657339203
312,-1.5890321505148717,0.6918901520990501,0.41752741597190807
313,-0.9403954736102836,0.9799192592531116,-0.19027754932910695
314,-0.7696165769297015,-0.8883182042274775,0.3972584126390298
315,-1.3417407317594523,-0.9340064876888327,0.10414006535279693
316,-1.9331235867223393,-0.356171103754377,0.04921906899592763
317,-0.5138883539566447,-0.8699659598611459,-0.08279309309293105
318,-0.31018565111875496,-0.28114292054160717,0.6671692606129868
319,-0.11054075777885763,0.23735331736735135,-0.39054533560408133
320,-1.496920648501949,0.8160128994053492,-0.2952842987638825
321,-1.795053637653737,0.5501137523504568,-0.2554693185657736
322,-0.04006094969715168,0.14567276374708232,-0.2393668013863922
323,-0.011648568790443403,0.011720215093283746,-0.15173689394536918
324,-0.7000269150191307,0.9337933872825352,0.19505398779432656
325,-1.8348086497450353,-0.4169243899335072,-0.3595393878136907
326,-1.7470732748721955,0.26546864713200796,-0.60943245676747
327,-0.2281585114540139,-0.5718725952264022,-0.2778892790089896
328,-0.8792403939134814,-0.15546942242405734,-0.9804317295094844
329,-1.0331756216756498,0.8412135446579675,0.5396843062480248
330,-0.07356353676660232,-0.29321684835941275,-0.23609184532670038
331,-1.2297642502129467,0.36027264484044985,-0.9041084064998784
332,-0.4492654981694909,-0.8324031314284954,-0.061616031043359096
333,-0.5433821595944289,-0.2688495296454817,-0.8480684395924397
334,-0.05585683149825893,-0.14668471560365973,0.29508858259811865
335,-1.3621666737536733,0.9253529779612878,0.11205876404983527
336,-0.6864813940105685,0.9311236728957901,-0.18631905289448378
337,-1.007705484495996,-0.9773912575303914,0.21129826126081142
338,-0.4682117698543534,0.35944482625964874,0.7668120337825508
339,-0.5101549693962522,-0.5988515288715024,-0.6335840057648847
340,-1.7732405158057678,0.371013776469994,-0.5142449634035354
341,-0.7339932151029689,-0.7966135698553094,0.5428141585396651
342,-0.07532136446411797,0.15848836431120183,0.346194828617441
343,-0.8634221463211158,0.6535292695889728,-0.7444769866657887
344,-0.3930535997706721,0.6374522401193556,0.4746269153930019
345,-0.7675789174856349,0.49048118684897074,-0.8398860909373819
346,-0.2521683577591822,-0.6419164421671849,0.16938452154439845
347,-0.8867834388027699,0.9224332220498803,0.36918689187097353
348,-1.8952027428373595,0.026130634109295878,0.44489239055923907
349,-0.46441165747868296,0.7922540842669645,-0.2923672233982155
350,-1.7513034985400937,-0.17444934687532518,-0.6364828972220605
351,-0.7291828931044815,0.6017744952093074,0.7513491542074993
352,-1.5933951111456417,0.7994993384044349,0.09318288447629394
353,-0.8977652170815229,0.810834386446528,-0.5762774044828534
354,-0.14419788906434894,0.40033757390906655,0.3276165042159606
355,-0.38049800186177196,0.749301878558488,0.23401702735370325
356,-1.1111060332681504,0.6783158473529464,0.7263215958521895
357,-1.7845712693630618,0.377169544646304,0.49212910692351197
358,-0.4951432724644036,-0.8399176894978716,-0.1991430629738465
359,-0.10927496622070587,0.0496049193396062,0.4518276952292615
360,-1.384364943751092,0.7800847934252899,-0.49369150801066297
361,-1.093650558737515,0.1897088249881188,0.9773638700963825
362,-1.8477591139132792,0.21718991506270544,-0.4838729436246942
363,-1.618328270899382,-0.7369900847795468,-0.2729757577940151
364,-0.354269604175118,-0.015151054828183647,0.7634151566778292
365,-0.6654276001012496,-0.08387264359245587,-0.9386302194596141
366,-0.42078150475544784,0.5625224661727166,-0.589978313006166
367,-1.962145222059902,-0.09227957404754455,0.2564391777418292
368,-0.05184302379812622,0.3160684257104777,0.033152658243637
369,-1.9203838740258443,0.3665907524913578,0.13603214554287787
370,-1.1479819251708903,0.6108175455866702,-0.7778195650831837
371,-1.4594205441303403,0.41346517726993326,0.7861166012851558
372,-1.1771982013587894,-0.2039751217933111,-0.9628057681197251
373,-1.0030976829167373,-0.5190037981236786,-0.8547663200511257
374,-1.9230280481018425,-0.3069218890089126,0.23198744893744572
375,-1.4977047630717866,-0.8183226728845281,0.28746821017075697
376,-1.5885766637286083,-0.6131177424051516,0.5269384640184381
377,-1.2879027147994886,-0.13718735312347213,-0.9477824945387313
378,-1.261956720106852,0.8991670767687372,-0.3505385069375751
379,-1.2691049542839945,0.32904696359985525,-0.9051577869772347
380,-0.31244850450030803,-0.6975127579358495,-0.20186355181870325
381,-1.8677230667722329,-0.36958008167059775,0.3323661273712248
382,-0.07538097219848161,0.3450266946620042,-0.16135747084652527
383,-0.9701599127717924,0.7197937674310471,-0.6935463225781192
384,-0.6087011520753118,0.8294806747897175,-0.3985561714027356
385,-1.102134603960917,-0.2267049060054192,-0.9685935206611805
386,-1.2768480875378354,0.9023593414712507,0.33030706211980027
387,-0.9476002491116802,-0.9984646321571055,-0.017962306038426332
388,-0.7674019656196749,0.8842330898224761,-0.40500616941647444
389,-1.3388793783846493,-0.8223391654819441,-0.45707664983030294
390,-1.5148372253440678,0.8178784793005544,0.25693856171667556
391,-1.8314478568983938,-0.3749371930832407,0.410020197675589
392,-0.26641179332269793,0.6693746853906952,0.11741325982225263
393,-0.6520215485490553,0.691235154882218,0.6333284755802148
394,-1.7453519903919688,0.33351710862370404,-0.5772492950831685
395,-0.9745723940178534,-0.9710400562342886,-0.23755977362029607
396,-0.5698618314217881,0.4860280181368982,-0.7607614090620665
397,-0.46163111405469215,0.48360812123408076,-0.6901319639912722
398,-0.3944266991279307,-0.7100833528462488,0.35925284867560314
399,-0.8393418192224825,0.7823947513934865,0.6017037493162087
400,-1.1522496337676302,0.9532596257085663,-0.260990679932419
401,-0.9681457934897822,0.91396790729847,0.4045342679626286
402,-1.140906393172615,0.0023943998976759247,-0.990020027682377
403,-0.19932148789112025,-0.20654533156777427,-0.5623637134939172
404,-0.7557666428383615,0.9695933170329335,-0.015455316710721772
405,-1.6091767543250235,0.22787014067865446,-0.7595912591500247
406,-0.4267535408850618,0.5998055811702995,0.5582309216705438
407,-0.14049251094925486,-0.4195551849455278,0.2919252011235194
408,-1.6255397054181544,0.30421056240478317,0.7184399840395397
409,-0.2141087780398485,0.1497428043943704,0.5999600651527478
410,-1.4545784668139052,0.5110276807028,0.7295266458907697
411,-1.1502056064432074,-0.23276838751940876,0.9608627131722006
412,-1.6536616219916092,-0.7104464966879507,0.2607532536309304
413,-0.9506124376787357,0.19963391966235305,0.9786251411077729
414,-0.4809651077262027,0.5668387515149336,0.6397629329551058
415,-0.7502490321852254,-0.5656900922913864,0.7858875069365502
416,-1.5589640704594496,0.8034207671701735,-0.2051200595141616
417,-0.4550313193190675,-0.737869267015463,-0.3981935231403787
418,-1.0926402469018086,0.2359907392626569,0.967329393555389
419,-1.1000053581132239,0.9677410386053907,0.23124923902059738
420,-0.2392338544870819,0.6465142339573753,-0.05704574595818576
421,-0.2454882696177807,0.41691044186665,-0.506850798734878
422,-1.0095571958547738,0.44782147915573256,0.8940719114333954
423,-0.8605103168477233,0.3238582594206201,0.9357662400937127
424,-0.23474774510163732,-0.3289380712363852,-0.5533432313349989
425,-0.5725416420923348,-0.02255585071240418,0.9037536090403857
426,-1.378307256907918,-0.9021905870839194,0.2072094687700815
427,-1.5613375566541665,-0.15342134600546262,0.8132416849125494
428,-0.30583672987430743,-0.025678663418332758,0.7193594099290375
429,-1.9838344674508468,-0.04452712455059925,-0.17345626490549096
430,-1.0846103641409643,0.43953158148715027,-0.8942332330859427
431,-0.8600397848075088,0.44285767404523674,-0.8856004848138435
432,-0.5578521121093012,0.6522713570146483,-0.6156681915220755
433,-1.6772484625804385,-0.0828496423076498,-0.7310748639516523
434,-0.33796791968474127,0.7158011790790125,0.22213103489279964
435,-0.88453874938091,0.9144558328597205,0.3878649627825523
436,-0.6838552875001912,0.8970776434115542,-0.3087138196608403
437,-0.8919079897044366,-0.8908217971023821,-0.4413078779237306
438,-0.4488890540951208,0.8316912479317442,0.06757509465451901
439,-1.6675362701960257,-0.6807953705498295,0.3015178127585483
440,-1.5375788855898218,-0.3365053366020716,0.7731578753439245
441,-1.4655961401657458,-0.3910497310692063,-0.7939145685106557
442,-0.20673450602687204,-0.08740976605519961,-0.6025689909626487
443,-1.372458304919757,0.8275285275719998,0.4200849284975829
444,-0.10737767516892971,0.37928866302521413,0.24365035463491716
445,-0.9979932968740588,-0.8017695958419768,0.5976298924300537
446,-1.8944682748439723,-0.32523540139879975,0.3068361761178258
447,-1.342727384449117,-0.5005873577846223,-0.7949529779646578
448,-0.8926503672640985,0.5709536396086539,0.8139336568597583
449,-1.4403405221332597,0.5180641044778179,0.7332869889879439
450,-1.4834422892574444,-0.633833075652415,0.6037708051624566
451,-1.2588271702643743,-0.36710468545406416,-0.893444260069205
452,-0.335344120928166,-0.35880207616411597,-0.6553576371383548
453,-1.1088621553713196,0.9546664244450977,-0.277057844438888
454,-1.1460190910404808,0.6699924449135152,0.7278657491670578
455,-1.0597129728881574,-0.9360764359234034,-0.3466918905567255
456,-1.4882484187801124,0.3807835666675782,0.7852498690955878
457,-1.9326080399503462,0.048830637167292565,-0.35757210838348286
458,-1.4475727197130255,0.7931900615521377,-0.4129505864187645
459,-1.8790423191073686,-0.4004407739927695,0.2587117850860508
460,-1.4137935167094708,-0.024579312857272523,-0.9100388908770183
461,-0.7952265016522893,0.24083753187263685,0.9487176068862307
462,-1.3742006442013008,-0.9018154035071699,0.21610843545898845
463,-0.9598037642212074,0.9991869098891659,0.00312757659468117
464,-0.6809889034029929,0.6336547322154272,-0.7047791147508348
465,-1.5951268025805132,-0.7618778935457351,-0.2556680742224348
466,-0.8020571302449926,0.7374041946915364,0.6457969293551021
467,-1.7640720805493864,-0.4484298869303784,0.46379358795970854
468,-0.8009779982455973,-0.9661672728259947,-0.1640458586421818
469,-0.732749122045213,-0.07739866217590878,0.9605136205831624
470,-1.4649002747763864,-0.1799420872912442,-0.8668844096730028
471,-0.18610972850719787,-0.4009198643388762,-0.4205304844453846
472,-1.2291716322044197,-0.7443875153846816,0.627190234244908
473,-0.5873758498858559,-0.05601918217482545,0.9091771895351554
474,-0.6961105762964594,0.46419496248807596,0.8319701046082266
475,-0.3885523755443768,-0.5873393464511952,0.5302492759616539
476,-1.2600769923327193,0.9631898958460241,0.06800869502712023
477,-0.4138623399331022,-0.7181483719566938,-0.37510739703083956
478,-1.842046621007853,0.1982432420415158,-0.501654368100315
479,-1.9608977431228398,-0.2753647196175709,-0.029151302738812154
480,-0.5353098792411157,0.41053000987798394,-0.7845560545038678
481,-1.6731688480332858,-0.551540109688633,0.49259233595559465
482,-0.8518411572958333,0.09097866655720574,-0.9847699424535838
483,-1.1737287878087412,-0.9814705913186264,-0.08083184188901767
484,-0.9803439752784143,-0.058173892115009666,0.9981129389845298
485,-1.8554033132502221,0.3310758821399601,0.398338966140384
486,-1.9827177867039467,0.04289503744724145,-0.1800715620471375
487,-0.13824581498489108,0.5019121184389215,-0.07391853605895746
488,-1.8590498733739684,0.46574807841840354,0.21239595689592006
489,-0.38339673723514855,-0.47780380403522615,0.6257027578628742
490,-1.2104151516792907,-0.9551022333383472,-0.20857897261201236
491,-0.4896676665263844,0.4224591636729462,0.7490588524542842
492,-0.9683675859646218,-0.11268643841049517,0.9931269591450289
493,-0.49099806760539555,0.4845255293091063,-0.7114436339347544
494,-1.9806914622509109,-0.1595161422428465,0.1131320300893175
495,-0.5046559594046236,-0.8559067873590163,0.1485188634464115
496,-0.3145457150371016,0.41490987469888263,0.5983328664743056
497,-0.24220192083178615,0.5112953509897962,-0.4053629673085426
498,-1.071095493914753,-0.8527949541293318,0.5173839937189477
499,-1.218568991762979,0.008511185165922521,-0.9757843796488989
500,-0.6372401786159495,-0.8825110552727186,0.2992984285138236
501,-1.7771048210807479,-0.004374309027299692,-0.6293559902579716
502,-0.5253932484940951,0.3962393105534023,-0.7859661826040462
503,-1.889103601978927,-0.44551905458830754,-0.10491690496215834
504,-1.513429159375921,-0.705651989648452,-0.48830909044140874
505,-1.7778822708653377,0.1218390388181814,0.6164855402142433
506,-1.0653942512020196,-0.49656813419658324,0.8655308660066672
507,-0.08917853222317829,-0.010558240462812406,0.41266545456968584
508,-1.968975690373366,0.1390009612319901,0.20436448870105114
509,-1.0379683595025226,-0.39121352462898173,0.9195163847501883
510,-1.491004581993896,-0.8693222283937089,-0.05650985472990934
511,-0.79155380037538,-0.026575951103931163,-0.9776726960926005
512,-1.3396599159505018,-0.9139062602509784,0.2222757048590084
513,-1.9335617994113883,-0.287793965727372,-0.2136281815928863
514,-0.2242291285185608,-0.6310065491509304,-0.0032077857726160027
515,-1.9350399311013122,0.02895276068623276,0.35335826705299983
516,-0.12051834280671714,0.09440868863165564,0.4664750949101225
517,-1.6824681188648651,0.7296496520805191,-0.042995952737779515
518,-0.017555034005401482,0.17041482496594162,-0.07589911872808171
519,-0.11852502650595809,0.30480842430252697,-0.36068503653172096
520,-0.4227011066912748,-0.7051639384321591,-0.41166710789103317
521,-0.9478252830804889,0.9839772181331078,-0.17048939295275672
522,-1.6695076132485793,0.2576264612747821,-0.6966980423779185
523,-0.7593828027385214,-0.9598519093279899,-0.14417932078298593
524,-1.8289939402866033,-0.5005335770852541,0.24946980814986683
525,-1.0006132727718193,0.8394784242178521,-0.5433926749315074
526,-0.09024654170433422,0.4094368095544571,0.06863048958694451
527,-1.558730850847788,-0.5779901575094737,0.5947665206894894
528,-1.5137556815225524,0.47859507075546226,0.712040629424945
529,-0.378381253410785,0.12090111329650277,0.7739334950062049
530,-1.707602836557859,-0.474994195003542,0.5231431356791458
531,-0.5566313902396443,-0.23664303783308438,0.8645370718044998
532,-0.9974432664570178,-0.5872045932039861,0.8094345117634479
533,-0.39721158554725444,0.7882590994353987,0.12366777898401465
534,-1.7997960282580436,0.08694821510979905,-0.5939413448076157
535,-0.49476216038971,0.5984748213201582,-0.6217415971862682
536,-1.7050976619419531,0.18949977398007142,0.6833206588311913
537,-1.4161685507411688,-0.8982868762912528,-0.14101214577793875
538,-0.022126089909952462,-0.11126172150937623,0.17715373349712804
539,-1.649643254257463,-0.7397811785862345,0.17517833772283356
540,-0.12480542110664705,0.31370122943167444,-0.368274337591886
541,-0.24025121071585198,-0.6486086790458832,-0.0457007510619436
542,-0.03831313037993911,-0.15415085891325905,0.22670658900145046
543,-0.2573589797494884,0.23844390255642947,-0.6258025410422517
544,-0.2069581553736939,0.053457685171587964,0.6068170305518801
545,-0.6721410130067275,0.9440973619626966,0.03447688766147962
546,-1.8739124564154437,0.1467171871548458,-0.4634124356502478
547,-0.007813291109324827,-0.1106890311010918,0.057562775250955316
548,-0.1409878946019143,-0.22085649193193793,-0.46186644471217636
549,-1.9868084176667304,0.039283711135960554,0.15705392978677674
550,-1.4281359428927256,-0.6433686163804351,0.6346467031822361
551,-1.3284421509761715,0.4729295764389951,-0.8175960917172846
552,-1.2714936572108078,-0.6581464381902091,-0.7022353309196582
553,-0.664844841590301,-0.05891082344079452,0.9403193790797343
554,-1.7986416060530344,0.14349535505205063,-0.584449029565039
555,-0.6421796586272988,-0.9055734762378191,0.22781852961178412
556,-1.7654005374161765,0.5754429274520463,-0.28814484997731166
557,-0.6360158300546306,-0.593829670357263,0.7175526786463589
558,-1.518593028402227,-0.3312368251755806,-0.7882534088351341
559,-1.574526654890501,0.8131082317118608,0.09367030662244195
560,-0.7968386581737334,0.7160596698788287,-0.6678203488666498
561,-1.3393943695039983,0.9251495304516426,-0.17002884535892343
562,-0.6344407013589151,0.9307315020314957,0.010260131735695744
563,-0.7757584090359888,0.7800725414303147,-0.5841254479890249
564,-1.378497259560283,0.08273480949119547,-0.9218973781304575
565,-0.2789300330858483,-0.07527900052456955,0.6887606078271652
566,-0.7217798811787092,0.20370373376621645,-0.9386683942334318
567,-1.887402831935709,0.07105158835378807,-0.4554864275309285
568,-0.16190514608887818,0.5412856692791613,0.06787370684370918
569,-0.24039799362477876,-0.49828015517740654,-0.4179972235160394
570,-1.1577365081478765,-0.813009492627375,0.5604772599268352
571,-0.09051966744918627,0.012877836557005522,-0.4155474534019818
572,-0.8479731960074226,0.9883516132872925,0.00699566867489133
573,-0.18432199409772787,-0.15577144768089435,0.5571397013090086
574,-1.300046059986906,-0.7167526831433643,0.6294743466521268
575,-0.21390275367988776,0.4701929461226666,0.4012103098680588
576,-1.3406691585976236,-0.2866690671119093,0.8954135191862891
577,-1.6811422205291442,0.6138340402734569,0.3990652157407243
578,-1.9580067724814398,0.16290885045421427,0.2359740034905985
579,-0.6845093060959163,0.6961624516962943,0.6448437507707773
580,-1.1009040569986097,0.9027921627058395,0.418072580107969
581,-0.33977793898112063,0.5497356620515643,-0.5117592520049944
582,-0.5297475837132872,-0.21361267466370026,-0.8562898400655752
583,-0.7197119163136646,-0.5791801794037963,-0.7654991247083357
584,-0.5011231107434855,-0.7918202631776029,-0.3523386441863779
585,-0.9787092573413744,-0.7468611208987208,-0.6646391279235299
586,-1.5063614827420957,0.8013963011920892,-0.3183740209735473
587,-0.8176743567951188,-0.8889478627949475,0.42015361126880896
588,-1.16270030415686,0.5928596510662881,0.7886989572484703
589,-0.8785808259912665,-0.9700929848234681,0.21018321764434822
590,-1.6858968733919366,0.5711418720284565,-0.45093507413705997
591,-1.5400680523289108,0.6607882813580745,0.5212344444427085
592,-1.1958615508080959,0.04114089315749091,-0.9797681765730359
593,-0.11743773807387281,0.4221310342063763,0.20709718439344613
594,-0.8369689500974977,-0.31585555550642863,-0.934695749869129
595,-0.7908616028467407,0.21483299996864685,0.9539957615003521
596,-0.9368110102321463,-0.9656766475388094,0.2519439699026834
597,-0.3397944436487952,0.5382087160828275,-0.523889302520552
598,-1.5204893243126283,0.8526562634717468,-0.04547702319834622
599,-1.1234043772770697,0.9902903295519704,-0.06400330354527263
600,-1.6326028358707143,0.5921250381774957,-0.49920095273509785
601,-0.11096736948339325,0.43243097995629376,-0.15041419298311606
602,-1.3521016839678408,0.8202033938781907,0.4508778069695917
603,-1.3743113983355202,0.5223464097504892,-0.76618875304776
604,-0.3043020086111081,-0.7111431488111385,0.10138898695834908
605,-1.4900462684835651,-0.3289912034747405,0.8072294858226968
606,-1.0806761701459793,-0.9660036163000745,0.24561833983999543
607,-0.7944171123586181,-0.6038634216013326,0.7701198896022374
608,-1.721303928950926,-0.36596449695202565,0.5880396492164525
609,-0.9599441037888241,0.8204703181362552,0.5702841241312193
610,-0.0721091192202038,-0.3135139028364305,-0.20181066892997349
611,-1.296036006788549,0.6937074386716771,0.6566069389035357
612,-0.1414055425322135,0.3566189745667569,-0.36829127682386453
613,-1.637143905139508,0.1848510106106179,-0.7482497898561754
614,-0.536994565924614,-0.5087436020913902,-0.7258139674515368
615,-0.28027466446177374,0.12326426353447609,0.683228631367049
616,-1.0493133325964195,0.07813455614540957,-0.9957224444413186
617,-1.659100714841138,0.570343117902112,-0.49019891427623385
618,-1.152206944752006,-0.7101660948998136,0.6873842910803306
619,-0.052057714110789965,0.17901320397378465,0.26336228930159905
620,-1.7696384479928842,0.6357512635258484,-0.05896600966990957
621,-0.8209002762674545,-0.19605063331324257,-0.9640992885260327
622,-0.2560682158666445,0.6141913198038651,0.2633144949176725
623,-0.04929796443765855,0.24686784613775242,0.18767500132123963
624,-0.6151516892262194,0.8360436846028373,0.3910533660899483
625,-1.6100582890704869,-0.7148620828423579,-0.34176173930192394
626,-1.1033674063792964,0.08410168136085734,-0.9910812713852957
627,-1.244950555292265,0.11578054715270268,-0.9625975744635097
628,-1.6361385402307054,-0.24415039146105175,0.7319278270311644
629,-1.8679214016763808,-0.12813374959605137,0.4798897610145094
630,-1.262288231910339,0.7092876916210189,0.6543056272998686
631,-1.7007178895168629,-0.7131399704737166,-0.02063545065610017
632,-0.2152244125915832,0.29289967012272505,-0.5462023989784126
633,-1.6792002657234713,-0.7182690082976412,-0.15091928558103204
634,-0.4020062490096904,-0.47998833945805164,-0.6418836870966903
635,-1.4592436513979816,-0.8796236815467029,0.12392516900482232
636,-1.521617814659407,0.7171879484177511,-0.4621215230589044
637,-0.9321545316660214,-0.8799164651675812,0.47025951000860344
638,-0.28044000276331693,-0.45593668941023224,-0.5237892187000245
639,-0.40105025981550735,0.006233322923840035,0.8007623582675798
640,-0.15286066742279214,0.374351726162662,0.3771150173616506
641,-1.8452363587306606,-0.5175304441865715,0.13318309659932087
642,-1.5678989036729396,-0.08642258593960134,0.8185486985186561
643,-1.6630341275912315,-0.25556780081123753,-0.7036127094061351
644,-0.497090754444251,-0.2841945371054045,-0.8162816645092503
645,-0.684941129918511,-0.3543211690812278,0.8804512578921603
646,-0.5019996965098945,-0.6378185998008126,-0.5875228774029942
647,-0.7974027983518865,-0.538901411854726,0.8176427350532363
648,-1.5680061580542346,0.7778456793971705,-0.2689332695216826
649,-0.24365381913116335,0.5441596506773764,0.3630850165729794
650,-1.4258782668958845,-0.3349754217149419,-0.840487458938356
651,-0.8502982805759306,0.571209536263325,-0.8070372115852616
652,-0.24946956433800804,-0.5655904147153147,-0.341777044178188
653,-0.5627842029170778,0.028578822605767547,0.8989024405794063
654,-1.9860318083936983,-0.1561169132556533,0.05804121149131896
655,-1.0941377717215373,0.5496421035928347,0.8300792961478725
656,-1.9369190496789164,0.29270414974288766,0.19106798547126919
657,-1.3628665393186759,0.9305158763951864,-0.0496797586486288
658,-1.0210546651728445,-0.9408588733850795,-0.338143876843894
659,-1.0285915949470121,0.9977936984322795,-0.05991874554110265
660,-1.9519681811340956,-0.28978940253217766,0.09888723015781756
661,-0.30038623511694895,0.6938433931406662,-0.170651474594302
662,-1.850493456730042,-0.442482273117647,0.28437707016569463
663,-0.6501501756262822,0.5666545236194297,0.7459944713248993
664,-0.33555415255977916,-0.21361744008885958,-0.7161559223446592
665,-1.0565179032952228,-0.6029172335338712,-0.7957993064303182
666,-0.41516034234429844,0.7005540459628229,-0.4088845845935999
667,-0.2952832963396179,0.6610813644247922,0.2575767792179643
668,-1.0617018095090394,-0.4083484654642432,-0.9107383913376597
669,-0.8948588441413778,-0.3624495206289127,-0.9260538225937972
670,-0.3405642096365855,0.14342756190400588,-0.7379518770719748
671,-1.7032513647204415,-0.7066162490644563,0.07830066779354297
672,-1.0082947183420323,-0.8921418003305452,-0.4516793173819231
673,-1.3310024720807778,-0.26966496690678116,-0.9042777057406528
674,-0.14629475798490454,-0.5013057281303929,-0.14099619391885715
675,-0.7873408657866795,-0.6641954816255385,-0.7166731855063784
676,-0.6562369099250367,0.20831377807999368,-0.9156594933511867
677,-0.909559975588542,-0.8600355602805494,0.5021547939006221
678,-0.5220767944360872,0.3564547899005073,-0.8028258792169689
679,-0.4845773024251424,-0.32807707768258887,-0.7916469376710235
680,-0.593404723618721,-0.06384500950277044,-0.9113748383546819
681,-0.04864898284606023,-0.23297524957695903,-0.20162781366844645
682,-0.29868049492136983,0.20003502645357665,0.6842053346678775
683,-1.3838320611061623,-0.07527107650302672,0.9203299483930047
684,-0.818172837011431,0.28982439118887793,0.9396492457675495
685,-0.19828821811376973,0.12534675709446894,0.5844197201247623
686,-0.949047195273992,0.02382873292743186,0.9984167482457547
687,-1.288326069812512,0.8779660922325504,-0.38215653645643094
688,-0.7323263740057264,0.6531219993780577,-0.7083660662930474
689,-1.523830813151033,-0.7422147827061304,-0.4179934156491218
690,-0.31995569198567597,-0.553851738094711,-0.4804039876466336
691,-0.9348674259447585,-0.7346307440800784,-0.6753335602865366
692,-0.4356578221475813,0.3900834400742001,-0.727566365410515
693,-1.8829292681498595,-0.21542523240112277,0.4171664855777311
694,-1.4103188521887993,-0.2055231240731477,0.8884811112284153
695,-0.8176357334303724,-0.4962029098822392,-0.8488379977963523
696,-0.5817602979271894,0.8927742312675356,0.16742079797536408
697,-0.004166737916039054,-0.0865299950490628,0.028786699776569096
698,-1.6075110203348757,-0.19284016880613586,-0.7705472272784447
699,-0.39573167401347853,-0.5837624996424965,-0.542292480328274
700,-0.7174490525866813,0.48593351507357607,0.8270632267511805
701,-0.6427522854581516,-0.493888729876649,0.792747117910533
702,-0.34598019372916033,-0.5993781257002884,0.4615235155844853
703,-1.1035155114549942,-0.9924732855410722,0.06543176885520141
704,-1.3642922283667736,-0.6712171970943003,-0.6455684678455429
705,-1.1537134155573578,-0.6505365387622466,-0.7437569479426238
706,-0.6000597404292006,-0.28465730393532507,0.8712163956737232
707,-1.4298022707546587,-0.9023930808941364,-0.030931143020066047
708,-0.47962662492209507,0.6151848407192649,0.5922492399819882
709,-0.9689333431912794,-0.9390647128183952,0.34233365007552774
710,-0.8975139224157962,0.9195235625712644,-0.37943777062603384
711,-0.5699031468253694,-0.8596769119806489,0.2756307383016192
712,-0.4690353787471937,0.6386151367728123,-0.5569984542729954
713,-1.278707489460599,0.20334028719955877,-0.9386026118225813
714,-0.6045267338325631,0.3588255217029716,0.8454851510945949
715,-0.4102084621606349,-0.3460183297118811,-0.7296692794660309
716,-1.4296761552016048,0.32336809173844283,-0.8430963639445994
717,-0.626932352302012,-0.8292729384492659,0.41608523621586246
718,-1.4802747700595278,0.4707760704489463,0.7400716429758112
719,-0.4760876500135589,-0.29407378875570594,-0.7993975583516311
720,-1.1565662603640177,0.909574702632717,-0.3849167006590271
721,-0.5894493942749863,-0.6570572595526621,0.6322372638558802
722,-0.5429594497612176,0.7833336324686448,0.4213102843284376
723,-0.712499374483631,0.1921762669026064,-0.9383025486308105
724,-1.3696156833134994,0.2400091930140601,0.8976524014992857
725,-1.3077929463426374,-0.8412863559021142,-0.4444105866815727
726,-1.242477195879659,0.934403829759507,-0.2609488310169331
727,-0.030471421921740682,0.10168781554781202,-0.22287647802911434
728,-0.3147980731649406,-0.5068336506628918,0.5230850504623965
729,-0.2819183414837375,0.24612264365298428,0.6509856956829388
730,-0.6788960113333176,-0.8940901603239991,0.31224191530630974
731,-0.21427774135999,-0.5982405934661135,0.15731727370811388
732,-1.4411099195233006,0.858096316662315,0.2628549984853155
733,-0.9896164115273249,-0.8783985336592622,-0.4778160704242668
734,-1.4330135609086436,0.47683185636118164,0.7649383222380519
735,-1.6336634374610677,-0.7103715114801862,0.30633798932287126
736,-0.3227516004963661,0.6763840189411302,-0.28955010670143305
737,-1.1904407720051722,0.6557954530375466,0.7305235356464247
738,-1.9001869940769471,-0.3905650173759521,0.19267159338323064
739,-0.0374516447206511,0.25962762964692815,0.07806508613290455
740,-0.09072894412978927,-0.34695449276249213,0.22988850973590164
741,-1.8078759461337068,-0.15053730041433455,0.5698025770760717
742,-0.19348309090535132,0.17476179066942302,0.5647909275709294
743,-0.9382752035054993,0.9669755334177242,-0.24728195904517591
744,-1.6813147612483248,0.6073283241660116,0.40861045357509157
745,-0.06285094113959044,-0.3084897289243503,0.16305130672653162
746,-0.2673356981497128,0.19722685360337514,0.6513866662835095
747,-1.6349755364302672,-0.24257668671214933,0.733459350747436
748,-1.3533620253897345,-0.7226693336705333,0.5940406662718065
749,-1.496226763340796,-0.8605679316645325,0.11481216980331889
750,-0.4251222526279589,0.3935439010566384,-0.7173832821564569
751,-1.2902470468216438,-0.040671259700208115,-0.956087077857301
752,-0.48571452639101487,-0.03351829450619292,-0.856963812286247
753,-1.8082554088903184,-0.4221188983899781,0.41053480926905017
754,-0.6518148828148101,0.6541847753775554,-0.6714234162098855
755,-1.767089980538011,-0.5483766732442146,0.3329504257390313
756,-0.19358533622118423,0.07527519337704636,-0.5865398838140061
757,-1.5018536131965148,-0.7554501229014116,-0.4212339762291795
758,-0.15546828726589157,-0.173396987896045,-0.506655376735481
759,-0.9496026824920911,0.9883160440921881,0.14384542876982587
760,-1.8322597655031951,-0.3218786151488358,0.4513732821450934
761,-0.007982570138568401,-0.07749676403998466,-0.09947698434537958
762,-0.8046032204420424,0.32219078497641973,-0.9262900175510137
763,-1.3779933806291962,-0.9234421138891072,-0.06614882082493186
764,-0.6827361446058923,-0.6022948995685272,0.7325192830323339
765,-0.06720725761577895,-0.3541313204130052,0.06699781830676044
766,-0.8759960400749646,0.3885714559635026,-0.9130362761321775
767,-0.09530209473685458,-0.3194928510500834,0.2818617007334734
768,-1.5880341155104478,-0.10745898344605624,-0.8016660438565336
769,-0.09926792766689285,0.3154480733687022,0.29862057343471854
770,-1.0442030807609337,0.9983016362500524,-0.03794641895766367
771,-0.9250813600285983,-0.9529451405558521,-0.2937392661457143
772,-0.9283167815425603,0.2589421101971201,0.9632292041659894
773,-0.19339090981744,0.19430906608947723,0.5582345049083742
774,-1.0882262195441699,-0.9062757143423936,0.4133769028116208
775,-1.7140124640545975,-0.6380257561207736,0.28828689824755704
776,-0.5292951399619192,-0.7082074061696291,-0.5261931247964161
777,-0.24328542362788041,-0.6523118085273029,-0.04327071020682402
778,-1.4075736390127251,0.17556382363200132,0.8961367488355984
779,-1.3604090386147747,0.8464193343239022,-0.3920199425634572
780,-1.801222046353453,-0.5028959271052095,-0.3242513206421477
781,-0.03958588061512769,-0.2480150422817297,-0.12685920576833232
782,-0.6148594851785252,0.8983087534599851,-0.21144305923869228
783,-1.2856165087383584,0.9071221535314329,-0.3091158496560907
784,-1.0288434131147244,-0.9197522675855527,-0.39143814810404876
785,-0.09798867828631519,-0.42483464742488486,0.07675348752796385
786,-1.619808783155449,0.7324367662979957,0.2817329510339474
787,-1.3880447721624787,0.774701123404181,-0.4992588749272963
788,-1.1525287484120739,0.21933858528182656,-0.9636522017379576
789,-0.7422238357675568,-0.9348382274512493,-0.2441903717377378
790,-0.7562008676355527,0.6697890214042557,0.7013876601884811
791,-1.815890198132247,-0.41688243178177575,-0.40066472600347003
792,-1.799658403799876,-0.2912343787939905,-0.5250990133686341
793,-1.302161963096198,-0.9479333669496042,-0.10060059583043729
794,-1.460901065769338,-0.8578775495538024,-0.22719224798450202
795,-1.059043837856712,-0.6464396738651669,-0.7606770492556266
796,-0.5343959986476883,-0.8587646063903435,0.21386038608390082
797,-0.638955542727526,0.0764697219357762,-0.9294080274561274
798,-1.2654818384929933,-0.1986062491376956,0.943437836443841
799,-0.2265201992257817,-0.05990942323487057,0.6309832476396983
800,-0.5126213107627682,0.15735489884017845,-0.8588954820514514
801,-1.7259599248388522,-0.6831133611794473,0.07961358744640075
802,-0.1389269101303362,-0.38026139081809607,-0.33757133846847404
803,-1.8151870015569558,0.4475333109665825,0.36767388820511565
804,-1.6692026137453913,-0.012508622784605914,-0.7429746941265017
805,-1.6422127273535638,-0.746006897777788,-0.17617185159116153
806,-1.2098956099247091,-0.6122129301913817,0.7623248395800944
807,-1.425190456045413,-0.1637255921894567,-0.8901724588809212
808,-1.485875001267484,0.8581347189850769,-0.16592253377924757
809,-1.6180095518731274,0.28999197483859523,0.7307317211691221
810,-0.3423555462512461,-0.2495902868229112,-0.7107801778167141
811,-1.0215381535347423,-0.0979128591738556,0.9949618987432205
812,-0.10389984964690246,-0.2411145874280814,-0.3726503404889659
813,-0.04238802018391763,-0.27185606511380667,-0.09525531992262032
814,-1.1302728338097985,0.9884628682101584,-0.07726672596216055
815,-1.4984524313335188,-0.3567523018902849,0.7901094663359546
816,-1.5870683457019426,0.13022721403414267,0.7989941365239736
817,-1.2991688703983728,0.09219844243757543,-0.9497354548486893
818,-1.5234954804158822,-0.7441274874677252,-0.41500212575252576
819,-1.6212532866218528,-0.6445707599115607,0.445615180765399
820,-1.2183492876565032,0.42370963821008223,0.8790868734475443
821,-0.9669562118279409,-0.7751536686616962,-0.6309079948958907
822,-1.6647947248265629,0.7387741144171271,0.11072841419420774
823,-1.8345618648316027,-0.394637844406858,0.384405340143326
824,-1.3864819232657906,0.9159828099178161,0.10773678537917152
825,-1.6242567350609276,-0.7212270239907057,0.30022509654687624
826,-1.3946167618137355,0.11615552036740869,0.9114743585991973
827,-1.0179831026952353,-0.24910818559902187,0.968308690390113
828,-0.16980493487352244,-0.13165673098119196,0.5417034788765804
829,-1.435542501345288,-0.49844133935573204,0.749572518668577
830,-0.5329105030480565,-0.7433352611782349,-0.47883200741623955
831,-1.054278526425274,-0.011061066200971961,-0.9984645684167257
832,-0.47492235134614713,0.8449979363948279,-0.10135063084472473
833,-0.16751118896263917,-0.26559684630669883,-0.48623111246560224
834,-0.8990709533332673,0.06523385236937207,0.9927526741560535
835,-1.3549381852539009,-0.9017129317246267,0.24684544437612432
836,-1.9455942988841741,0.31975370922637614,0.06007484792923765
837,-1.601979284532589,0.1896189834838499,0.7756710527641106
838,-1.8289148171279184,0.21582486525494993,0.5160618698213152
839,-1.209729992248206,-0.9598128678344703,-0.18647409764076356
840,-0.6810753257569967,-0.5907404192143924,-0.7411564000029942
841,-0.016024420272948148,-0.039691244451088716,0.17382940952191098
842,-1.6527655617464216,0.4022770128009087,-0.6419270413137743
843,-0.27820411652435817,-0.14000338437574253,0.6777977242223198
844,-0.9123506331300295,0.46435211711698715,0.8813028422830969
845,-1.031468913975804,-0.3999032992102018,-0.9160169533005266
846,-0.8245691080835819,-0.0727518190665812,0.9817999668893421
847,-1.9027253864169396,0.3635569417907092,0.23002875210323998
848,-1.5667868601057178,-0.2446177180070837,-0.786711400227878
849,-1.3310244534766944,0.4609539618127851,-0.8233737039094419
850,-0.8440799277175385,0.9861023721366816,-0.05736761042471127
851,-0.04257289637659234,0.04157583422527131,-0.28566552339364587
852,-1.9992878812097121,0.03663493598048547,0.009033932317110154
853,-1.5683942277376546,0.7869644771265205,-0.24003106802140747
854,-0.5866145904777071,0.4658471940653802,0.7823674935575342
855,-0.8589105088810104,-0.7325798967117583,0.6658982282823511
856,-0.30182617658114164,-0.7115703849752043,0.07887267916669431
857,-0.7132451642993205,-0.017737062704114317,0.957839788695848
858,-0.6943399430669245,-0.7439267155973908,-0.5942600200384912
859,-0.33682661018538385,0.3762006218955886,0.6470503435801295
860,-0.4548753691863128,-0.5921700053407605,0.5934423490575683
861,-1.0220863581787327,0.44448361304909423,-0.8955146623664091
862,-0.7082671288381387,0.565431680374733,-0.7714784162322771
863,-1.7977115381389663,-0.6029369828186643,0.011103903344773307
864,-1.939390491124147,-0.3368453402330793,-0.0638805287141162
865,-0.08593638287087557,-0.3778816999023396,0.14728586055606185
866,-0.738227699569336,0.9152118704294653,0.3063698662601103
867,-0.591538470357974,-0.5436428445908227,0.7332200463214948
868,-0.4527690200244313,0.6688507859973644,0.5031668516761479
869,-1.0180242499235903,-0.11891095566951097,0.9927413112369483
870,-1.430232548568679,0.11031049150130005,-0.8959528724307102
871,-1.604653228708985,0.7625185074987235,-0.2301303950670555
872,-1.7300586141287504,0.17952620312136178,-0.6593821064672863
873,-1.7655971618130273,-0.6276130965199637,-0.14128972680439375
874,-0.1008917588056174,0.4232121836835683,0.11178469572409995
875,-0.791921607184963,0.1706932694112166,-0.9631028970059331
876,-0.16419386135728398,0.5432433449471828,0.07946550684258478
877,-1.568128872034419,0.7792630280200222,0.26453490870197915
878,-1.5979459893072239,-0.8007610398467118,-0.03524699895052346
879,-0.9989556497383377,0.4614085728040106,0.887187149521169
880,-1.6287068407520733,0.700856734426693,-0.3369384902327115
881,-1.227419610495163,0.9673676714510356,0.11171440817383178
882,-1.0245961158564814,0.9989627846481467,-0.038319524694275804
883,-0.8483910622520175,-0.8407566477280809,-0.5197528155729109
884,-1.5084849394990534,0.20106278563248806,-0.8372674737121635
885,-1.1170092244344625,-0.9643144275510948,-0.23750058150255113
886,-1.7794343613149044,0.47709391912837534,-0.40603382707892
887,-0.9503021661260586,-0.15778879449216143,0.9862214871117687
888,-0.906685640797326,0.9801844861443202,0.17473065984133834
889,-1.103917323603122,-0.7008392134861068,0.7057092791619927
890,-0.6056063644623583,-0.8769277719854002,0.27468407847584425
891,-0.3888803800096934,0.7274585327428937,-0.3119886106934983
892,-1.231026834858939,-0.4089300540371004,0.8828379310384634
893,-1.9609241744569545,0.26150719487403823,-0.09076738386299324
894,-0.7825269094965963,0.9756808416226397,-0.02742900285164961
895,-0.8729627624906746,0.4474973621977226,-0.8852161606704204
896,-1.0990276239916026,-0.9597402096521772,0.26285406533544936
897,-1.7637030949181898,-0.6435785328645934,0.05063847201719141
898,-0.8628574402829774,0.8569159057094626,0.4968772975860282
899,-0.6197624210540583,-0.4750239697692746,-0.7935815091734232
900,-1.4765344757088488,0.24549231388228945,-0.8441850610414827
901,-0.9655847524515018,0.02047460529385099,-0.9991978689299915
902,-0.21008316819757433,0.5308420708816849,-0.3069822382765212
903,-0.11057004769358991,0.13566437941106912,0.4364739810105828
904,-1.643772518723618,0.00951910515891128,-0.7651577162737253
905,-1.8586699014910293,-0.4903413078157555,0.14916903875442888
906,-1.26954412364397,-0.8626664352831785,0.42796330081540634
907,-0.4602808536573205,0.7552699343461475,-0.3718475081856747
908,-0.6609785997801267,0.4412074627503169,0.8309034029334482
909,-1.207925750471612,0.41578012697789285,-0.885377754577708
910,-1.8668201056280394,-0.15273449969224,0.47465258566951435
911,-0.20613105834514178,-0.5967188782819977,-0.11704137634900649
912,-1.0465805458729367,0.6992370995280603,0.7133706830181381
913,-1.3068720101147673,-0.5362660022827035,-0.786287698113006
914,-0.8627935758261713,0.26015011668838245,-0.9557700110133465
915,-1.2930304957668328,0.8615832346606331,0.41449663243790563
916,-0.07340374897334545,0.12532525965201333,-0.3545602443541922
917,-1.5753843077930547,0.6802734051462286,-0.45404954861365326
918,-1.0982712948784092,0.9201111523105827,-0.3791282368758787
919,-1.463215574153767,-0.744112015950377,0.4813820100291056
920,-0.9079343556668742,-0.584019163636218,-0.8065020357315776
921,-1.2251082156651592,0.9566252177597515,-0.1849175058942666
922,-1.469884725962268,-0.8735378638018082,-0.12704308250329116
923,-1.6901585933112624,0.7043809934033377,0.16591724506737277
924,-0.7460176559126239,0.5015830676775203,0.8269869376907292
925,-1.3703417162948173,0.6083694601685163,0.7019498650944219
926,-1.7959776035987145,0.11777295107787233,0.5937585254660825
927,-0.19772841675715835,0.21704642973058702,-0.5561035461694429
928,-0.41385813863526155,0.6125077069393298,-0.5303508530169475
929,-0.3660865403529364,0.7646422927188941,-0.11608570051424773
930,-1.0441404964517018,0.7541728307127198,-0.6551907798403154
931,-0.5473595957469278,-0.8741620595123155,0.17594703221936553
932,-1.5709345653408207,0.8200170040856182,-0.040072872489197574
933,-1.5334351662654448,0.32328060166958117,0.7816243189509336
934,-0.9930616535740088,0.7431404108191678,-0.6690995360605113
935,-1.8984266807319776,0.24403066420321193,0.36507332726105957
936,-1.9567468528405492,0.1780099048478522,-0.2301041793530996
937,-1.0439460440289206,-0.8175684522686755,0.5741520452538774
938,-0.5745081554178869,0.5444157656789769,-0.7228887634168096
939,-0.5173651962862341,-0.8063145370969269,0.34193641735027763
940,-1.9140534333634456,-0.10384791747680708,-0.39207388460879095
941,-0.8233254145314475,-0.9737994983373128,0.14318040329428106
942,-1.244534218403261,-0.3446776353220388,0.9063113944658943
943,-0.7758610297398219,0.5791116952150661,0.7838312104502088
944,-0.20813021601483195,0.58567438441678,-0.17299641802450436
945,-1.2407957140904067,0.8465471262290909,-0.4747371769189336
946,-0.6240769777150039,-0.8109464476759985,-0.44838347462612116
947,-0.4564107808437635,0.657880901273346,-0.5212518398594707
948,-0.020066732809048582,-0.10240257860391484,-0.17101024456954783
949,-0.3502138929792924,0.7511051122525291,0.11670100886877253
950,-0.3964726903186584,-0.7749918508450289,-0.18746310995126078
951,-1.0266821893325135,0.999609141113983,-0.008344206001118126
952,-0.9830151529784326,-0.9725549046405492,-0.23205273631497256
953,-1.2823258945498472,0.9267661228783487,0.2477834593988513
954,-1.4510112970690048,-0.5076080113831041,-0.7341136946657679
955,-1.560484239643932,0.8027508724477208,-0.203588933626527
956,-0.4554898323194567,-0.8348984800010887,0.08033184539383095
957,-1.53471576467301,0.18362602043144913,0.824839702991234
958,-0.9447823570749928,-0.7485434046474455,-0.6607827050314024
959,-1.6248781357885482,-0.48504863046069047,0.6117639589757123
960,-1.6858017346475305,-0.4864396026681051,-0.5413432309639923
961,-0.2869694759826238,0.6984541719956772,0.061231049650802956
962,-0.5618517227390356,-0.729492580835981,-0.525230103515125
963,-0.42250130876659464,-0.4129522427962232,0.7042483275047751
964,-1.9676958835019378,0.21103180446677477,-0.1379501886801928
965,-1.0953199055153755,0.9931091623079268,0.06817849626229507
966,-0.3030341562321778,0.53028289444718,0.48274078393867703
967,-1.1777194875377783,0.43056592662438725,-0.8848891267155407
968,-0.7013235389195633,-0.658645276592732,-0.6906364971665993
969,-0.026505926667178104,-0.224549160379494,0.0434391961105937
970,-1.192377626826554,0.9565686343010945,0.2190143752540504
971,-0.4647431692263443,0.27137895366109216,-0.7999084876534022
972,-1.5442912443478636,0.7517672129513145,-0.3722809407660656
973,-1.8956615293073698,-0.4332974150564704,-0.10021863611207421
974,-0.29347676800509626,-0.10296994574263191,0.700158634114609
975,-1.9408508854402027,-0.05428707665316212,-0.3344436046254141
976,-0.5235359920295938,0.5054617956569156,0.7193680714627688
977,-0.21646537570637958,-0.59809984546787,-0.1683747825072547
978,-1.092401967497556,0.34196789846520326,-0.935157651319751
979,-0.5940315745640519,-0.33524901636198945,-0.8501751199472822
980,-1.4152013500346525,0.7722519422560769,-0.48086877275522777
981,-1.317933486350415,-0.10895607323356644,0.9418316581866379
982,-0.44729416212266326,0.7269515493697297,-0.4075017811559361
983,-0.9674461676122239,0.038688065829958616,0.9987209227603101
984,-1.4142423513538722,-0.35024540482407474,0.8400782289432545
985,-0.41838765754821583,0.3084278189804298,0.7527279479245632
986,-1.2437409407551576,0.012308287481878889,-0.9697622697646338
987,-1.6799358178813153,-0.6134135503382174,0.40176000276723667
988,-1.5493290526284937,0.473444554695763,0.6885403732296402
989,-0.464944218374178,-0.5873113921790779,0.6072731174401301
990,-1.4293810871383317,0.855974931540216,0.28799096961992937
991,-1.9439937349002854,-0.12729548720167327,0.30442024802417195
992,-1.9437627077912614,-0.2885556345417712,-0.16139267999727178
993,-0.45663565790312444,0.35726637208334344,0.7596814668767666
994,-0.9784641759432512,-0.9971341139447838,0.07252425173517817
995,-1.5066132074057075,0.06403348290281195,0.8597922837228983
996,-1.165517232225983,0.913976761434488,-0.37047338014218373
997,-1.5935438968349387,-0.7953278390688016,0.1231229910786194
998,-1.4676139562665913,-0.6171532913294979,0.6328183016521204
999,-1.1889213439858548,-0.8474092589863191,0.4961917709624332
1000,0.8581430869795579,-0.9015403210929286,0.4087807060906497
1001,0.9640281922436265,0.9877848480723957,-0.15161504861105446
1002,0.1751527956522989,0.56438720548927,0.03307826718246425
1003,0.8527764958053266,-0.9876254457843033,-0.054048299251659424
1004,0.19792233492586808,0.5300939978271096,0.27508502804933005
1005,1.043517786077497,0.013702335173588577,-0.9989586819812437
1006,0.7241529656049202,0.8962698075884922,-0.3472878426042679
1007,0.3974810965798652,0.6506256790889726,-0.46223067480578534
1008,0.9712260591866482,0.37913039642250906,-0.9248957794468418
1009,1.4336157547382844,0.7980566362690552,-0.4184291846294531
1010,0.6851116137235322,0.4382869016760647,-0.8418728502614855
1011,0.2728384201910683,-0.3963216914814502,-0.5605043743906561
1012,1.6233701814811345,0.7069035899993612,-0.3342109083889877
1013,1.967300242623864,-0.1460002526201564,0.20739857004006643
1014,0.022150301489091362,-0.2029075768323636,-0.051366159931840696
1015,1.3499223886365583,0.5363763861149795,0.768019983040233
1016,1.7023789310868214,-0.5898843061102286,-0.3983721157036322
1017,0.08444258473428601,-0.34683726969001305,0.20361367268909605
1018,1.9257283585768832,-0.21544556766438158,0.3108218356234359
1019,1.7290145436187907,0.47214344342929637,0.4955989951755484
1020,1.7522216099417225,-0.6575336554197674,0.042569255654772604
1021,1.0790373876990658,0.23106246503439698,0.9697232742375197
1022,1.0345742146692531,-0.16168269474992442,0.9862369542348366
1023,0.698582983695176,0.8432570387988242,0.4450453334191202
1024,1.3885538807415263,-0.6958971750607347,0.6039478483306229
1025,0.0059584382961661575,0.10585652800907298,-0.025995558914309224
1026,0.18951326368942212,-0.4041468651015417,0.4240006623735678
1027,1.0494172211562955,-0.779657226194819,0.6242535926171274
1028,0.2875437229072637,-0.5944520380446049,-0.3728710604160287
1029,1.0866962467187427,0.3607072553820531,0.9286409622236299
1030,0.32281924065575485,-0.7068397616352082,-0.20445970396494606
1031,1.9997938704470464,-0.002595960067638347,-0.0201364745633881
1032,1.920925572130061,0.057225789156592675,0.38551433131898616
1033,1.3477580374096045,0.054640152872729136,0.9359908125142389
1034,0.2610528466149489,-0.6520976630426571,0.1694867026006307
1035,0.22462549900827633,-0.18082528099581383,-0.6050591714573216
1036,1.1914753826024267,0.12651451425540416,0.9733094346301043
1037,0.8499883679555866,0.2656876150164986,-0.9523164397815552
1038,0.8465801491783898,-0.8131347533292214,-0.5614928515146931
1039,0.18567147649094506,0.5693334853943709,-0.11282038028769445
1040,1.9113579558821745,-0.23480072458127413,0.3380758731207736
1041,1.6830893958778597,-0.47838838677050316,0.5518454753301292
1042,0.9601272752629475,0.8725757858731695,-0.4868487072282966
1043,1.681030630092836,-0.6604574703006859,-0.3162170311658966
1044,0.7436496449747092,-0.9451175861041928,0.20257651372997532
1045,0.1120593971370929,0.4283900046282732,0.16746190528608337
1046,1.1340614739114416,0.5600734462621468,0.8175238565355349
1047,0.30278161628864697,0.714144013217612,-0.0623285953665871
1048,0.43521779125686644,0.7824731909803398,-0.2622151065142357
1049,1.8994747699223544,0.4001793805125785,0.17550385091415116
1050,0.570196416988854,0.6845198878925338,0.5888135554743743
1051,1.4678489050010173,-0.7693917911200566,-0.4349180081882334
1052,1.9568928831826335,-0.08608521109078081,-0.27739024234079057
1053,0.8588492390958429,-0.016744594072167183,-0.9898464937885753
1054,0.08773128713227996,-0.19220053377787336,-0.3616970422026893
1055,1.7336032059333228,-0.4724344876020004,-0.48849973507524674
1056,1.1423344970047768,0.9250973092929405,-0.3520452517807314
1057,1.1958708329060466,0.5158857065661473,0.8339643604959618
1058,0.5376417029701082,-0.6002670771328361,0.65261339342525
1059,1.268034556039992,-0.619058275522768,0.7381898998734816
1060,1.987083406372654,0.13535314834111098,-0.0857080748699197
1061,0.6142141287783267,-0.0880279155704582,-0.9183791960002442
1062,0.3480526936353616,0.7346825774065024,-0.18763320649402943
1063,1.955132699569452,-0.11473538094153181,-0.27305186059313474
1064,1.5854672689580522,0.5343003776586255,0.6097140177268767
1065,1.8592374443477402,0.42353935533627896,0.2869240817918452
1066,1.238588073708732,-0.18276511009996582,-0.9537676056640338
1067,0.2740582585099025,0.2742646691482451,0.6307039552906958
1068,0.5986876046508749,-0.6725008513188694,-0.6218448088667651
1069,0.7520062413238477,-0.4622206413775995,-0.8513819203754299
1070,1.729848012772806,-0.46685960919280506,0.49936357852363195
1071,1.08838456866108,-0.6980141079613051,-0.7106085231050766
1072,0.8810749744296995,-0.5832290293394164,0.8035550619770281
1073,0.41176064198579576,-0.7992198690438277,0.12337770709736667
1074,1.854616189169767,-0.5145832211539731,0.06953616120944626
1075,0.9374768590876936,-0.8675059682651075,0.4934817644805915
1076,0.25165827322964773,0.3191275108154965,-0.5815000359544895
1077,1.4437464270283549,-0.8940154076645772,-0.06185110635961778
1078,1.5893152378359634,0.7942572022014871,-0.14786158123531545
1079,0.7239141950970038,-0.959384711845944,0.057944827269906886
1080,1.4806877067810191,-0.2636750373813574,0.8363102314401906
1081,1.6978129074156256,0.7097922780081499,0.09618767241259615
1082,1.1721170151365206,0.808263694400486,0.5631034837528289
1083,0.26388855581721415,0.08939422981193922,-0.6709311540087132
1084,1.20641387509971,0.8708389970476182,-0.44613087024708303
1085,0.3491807654057668,0.4078189777875657,-0.6404045637239647
1086,0.6926266710470244,-0.9464870561247427,0.09840675401964948
1087,0.5097564750931911,-0.34401750837224576,-0.8008203545242208
1088,0.16331639729559866,-0.5360685303343853,0.11220998061988861
1089,0.29560646134175017,-0.3143401499902619,-0.6364118264147897
1090,1.034880555123634,0.5468725318242547,-0.8364889603637318
1091,1.0672297568373068,0.35148309787525767,-0.9337771638370733
1092,1.5945726947213394,0.7959002135041611,-0.11413220770595822
1093,1.3010679448896947,-0.8135923111397505,0.49741898216109026
1094,1.3397827326335943,0.34288028900007766,-0.8757744013267748
1095,1.168461314598773,-0.8690447674543627,-0.4651687625409149
1096,0.1586252824967085,-0.4083029017390635,-0.3540866068883674
1097,0.16912139593467934,-0.06998002195845575,0.5520358157159354
1098,0.8630553837481809,0.5613306271486396,0.8161826383258571
1099,1.0019367105530157,0.08191046338105261,-0.9966378104110515
1100,0.9396403216241465,0.7134120365227039,0.6981403693892022
1101,1.7219082868008733,-0.5325463406723796,-0.44186289783674537
1102,0.17483663814703632,0.5110458373708938,-0.2407022608148853
1103,1.0841956448775942,-0.5795008830056311,-0.8106107697158604
1104,0.25562869660113496,0.6261728076215086,-0.2319891757640257
1105,1.375490485528656,0.9260236497077525,0.03856287670011131
1106,1.6477095753590207,0.5882089648111806,0.4842339514160449
1107,1.3423927920873875,-0.1627033194233435,0.9253619863465479
1108,1.2266275957963186,0.8891990364541779,-0.3974481178626239
1109,0.5183019654702776,-0.4929948686035956,0.7245157438321999
1110,0.747632885205654,-0.6018474323748013,0.7576876054907038
1111,0.10191656098521618,-0.12459581021643498,0.42180803767103514
1112,1.8654747034945078,0.23581784480396223,0.4419767886248188
1113,0.7241630483428076,-0.23316649572027304,-0.9324952339685151
1114,0.41020933806135584,0.29022909050648354,-0.7536007232704565
1115,1.5323016937116103,0.3483045232506616,0.7715820539352121
1116,1.2191121833635736,0.8177610431227714,-0.5322186838625682
1117,0.2305468775317876,0.16795838068130187,0.6162238835706004
1118,0.3104038322306608,-0.6737766338911063,-0.2654847886795241
1119,0.7031882730955812,-0.8892466639567135,-0.34805627334365463
1120,1.9956388175872721,0.07436190418004876,-0.05633517657854045
1121,1.651268223211519,0.7588215368904704,0.006290992457108184
1122,1.9287036461767655,-0.24993709682038168,-0.27393609694777465
1123,0.011995739222053992,-0.04199015331370408,-0.14860823567123024
1124,1.9324829588587953,0.2476507003195391,-0.2629537260986959
1125,0.25555783509426644,0.656246422621447,0.12307110102301788
1126,1.1253027707165932,0.9186429078409394,0.3746924385736762
1127,1.4018657013785347,-0.06033770742611134,0.9137085526129759
1128,0.15046765415330032,-0.07587416158122488,-0.5220516305544404
1129,0.2927861937675429,0.47685937797175826,0.5219710393447019
1130,0.09364143553997195,-0.3805282354064037,0.183609407951896
1131,1.831343963382725,0.5006114264665078,-0.24136158401508523
1132,0.36075681779199,-0.4618176474802789,-0.614892360073174
1133,1.0434583853299495,0.6920450195087153,0.720544974111745
1134,0.3168901196666889,0.2535142220514204,0.684902497154648
1135,1.9610551958283406,-0.2386530409439931,-0.139347180163557
1136,0.6501692585858672,-0.12031500879128203,0.9290547621217986
1137,0.8009871197122014,0.2503654238099567,0.9474761358683474
1138,0.6756219196222144,-0.7436326314575462,0.5846275484459725
1139,0.4007742392914362,0.37583624097400226,0.706877363956277
1140,1.482934659629883,0.8742465838903947,0.04966915626567457
1141,0.35336663950072467,0.7023418488610748,0.2976259807675091
1142,0.9684495802049162,0.9005768850542061,-0.43355027980248995
1143,0.6981558631577567,0.7029096489979868,0.6440560087441838
1144,1.6762390615873977,-0.7282358560180435,-0.1112351994337356
1145,0.6251226508185801,0.2763413623971767,0.8849307455949217
1146,0.7814118206824272,-0.3116149811919016,0.9247244515851192
1147,1.0640968274214329,0.6803367638265738,0.7300914220154157
1148,1.2548372227692988,-0.838199209028144,-0.4821618772526759
1149,0.33945546893305245,0.02773001038855307,0.7502745957323872
1150,1.2160783226239542,-0.5385897151410127,-0.8143901259447719
1151,0.1728566109830454,0.4385887311886101,0.35138830213869066
1152,1.7952302646903577,-0.33855326647807443,0.5029816218089177
1153,1.4610668284461554,-0.7220536948087034,0.5158060115195473
1154,1.8937846379252226,0.25339875947056306,0.3700514689981091
1155,0.4208433963866236,0.7367522483737211,-0.34896096201048776
1156,1.1302025268272855,-0.9380758838583035,-0.32103105477703037
1157,1.6409020653645392,0.510893220923275,0.5729159270138244
1158,1.4311427703969062,-0.0796841038083159,0.8987582295226821
1159,0.48208168558215414,-0.821833151508803,-0.23738342543590998
1160,0.8978442745697606,0.7872811287897287,-0.6080728838004473
1161,1.8271228686786731,0.3826364236479366,0.41165170642993676
1162,0.02404233098909181,-0.06173367317633488,-0.20903488200525758
1163,0.6441354263310519,-0.8616214910959074,0.36189613328838277
1164,0.3459094909866325,-0.23801354252739798,0.7179938437007608
1165,0.391880668973144,0.6422155339160063,-0.466636997277786
1166,0.724424568706773,0.7527336349339294,0.5978714381091521
1167,0.49469285467152346,-0.5351350807461577,0.6769749878945229
1168,0.020238110679469568,-0.19680794029789106,0.036514036626567804
1169,0.8285109984960453,-0.860242445536202,0.4801816919261618
1170,0.3428402672752877,0.6939482084288658,-0.29423964672278996
1171,1.0099781938346375,0.12249454663785499,-0.9924190252568643
1172,1.012458491046874,-0.7414833992244584,0.6708555393491042
1173,1.0092902283471772,0.9997600117369311,-0.019839621695704582
1174,1.6798062738675856,0.5505996186841485,-0.4844620624106078
1175,1.709571150662366,0.6898184220614157,0.14373352682093452
1176,1.4494821149905923,0.8649117182431479,-0.2233686368971027
1177,1.9111901755254008,0.3651457909019794,-0.1907905013687968
1178,1.499886336975563,-0.23408846787077503,0.8338562461929916
1179,0.1934988250446681,0.5912218328366835,-0.0035495313636725243
1180,0.46285631574013286,0.4188078199700576,0.7321725700896368
1181,1.203267573692293,0.1955004435959374,-0.9594070408533805
1182,1.3814937145406532,-0.7476163375298931,0.5436288785783584
1183,0.13874580982650642,0.36156146472939316,-0.357091762900428
1184,0.39915911497339396,-0.7395816590641423,0.3033301838861009
1185,0.23687655300544552,0.26349169416426504,0.5900972222893399
1186,0.9033788905631164,-0.9936279829637757,-0.05803268632869069
1187,0.8251289102458246,-0.7463612631995544,-0.6421564970965818
1188,1.8508597283312715,0.508215163691026,0.1332481523269208
1189,1.8887798363339066,0.4436645693197401,0.11503109343392241
1190,1.0052768863394816,0.9953473504466427,0.09620710176181628
1191,0.14382778860597556,-0.49757169621194874,0.13925355135661668
1192,0.7264884896088171,-0.6445310338097094,-0.7139826329398503
1193,0.08882896270418739,-0.21258538437068436,-0.3529515478720002
1194,0.7634608208456701,-0.9146585009248888,0.32779420893425076
1195,1.9755981332609922,-0.1353307376455832,0.1728984494608611
1196,1.5573944857441813,0.8294514193265632,0.036355608083619116
1197,1.660488403235501,0.31310216239064625,-0.6824383525987674
1198,1.740176068273513,0.11410961983984219,-0.6626600807466605
1199,0.7216749112383862,0.8113475844138589,0.514052762108751
1200,1.6204465816241722,0.4641212103299784,-0.6321689184646103
1201,0.001252025376384358,-0.018324871092443115,-0.04654763457653765
1202,1.8550429592751772,0.36981970628923927,0.36350367623187635
1203,1.2508175546086648,0.6555829948784139,0.7122510028960148
1204,1.1327079979713228,0.679509987412351,-0.721564109612798
1205,1.6838176305874737,0.44795371439265375,0.5759608648680554
1206,0.9645834584807924,-0.8947935587306031,-0.4450732027892052
1207,0.8926127115201352,-0.7513892542399819,0.6510623310295461
1208,1.1240490130343779,-0.88134907018699,0.4558899635281794
1209,1.1960889661156937,0.8982955049133005,0.3932102531982565
1210,0.079828247323384,0.274978368601364,0.2786948911935359
1211,1.983773446032155,0.1787004698829308,0.015998404471645862
1212,0.7707012019754154,-0.0563449058430494,0.9717238871253596
1213,1.4259880001105119,-0.5423212072632554,0.7241698225653784
1214,0.5310868691205946,-0.061732196616931155,-0.8810843385225515
1215,0.12102651155775423,-0.011758977912416525,0.4767256370850266
1216,0.07119883700940521,0.16992868033178518,-0.32932148916828424
1217,1.6854647154481697,-0.5149638244427418,0.514733312882375
1218,0.09518080157476261,0.42574707389709077,-0.006453466446494748
1219,1.057938932411015,-0.5098705762875001,0.8582977778995611
1220,1.1489560347861367,0.23718856483361178,-0.9599758769953352
1221,0.9848889389852464,0.9652697631597987,-0.2608178294604003
1222,0.25931418119919947,0.016878331175730354,-0.6716395162318177
1223,0.6690538657178493,-0.9195960146865316,0.21170221060808211
1224,0.15452298065989778,0.161040696852512,-0.5091507671849602
1225,0.6011241700739602,0.7626326363116553,-0.509204805881825
1226,1.5180784319761704,0.11312688896182335,0.8478189932496981
1227,0.07986321880420233,0.30475362567946057,-0.24591366681390311
1228,1.4282578722368773,0.7028548302197493,0.5679703183300252
1229,1.42913857062686,-0.8006701271655141,-0.41805195211252744
1230,1.9467749641520848,-0.09103648801146438,-0.3087547977041925
1231,0.5264627504534138,-0.6833134513206245,-0.5557384281621621
1232,0.16069603514999953,0.36890241659930945,0.399349297751052
1233,1.2131533685380846,0.9673911726974871,0.136820906545192
1234,0.42320470796954535,-0.5531793057063302,-0.601082229673915
1235,1.3226905031516853,-0.7595217483628692,-0.5647986835497429
1236,1.9798987148835163,0.10063861082855621,0.17225091750156785
1237,0.23286009377882566,0.3640734623504189,0.5281542182877514
1238,0.23741677217128254,0.6462442412291367,-0.02889984969704601
1239,0.435545903534432,-0.6353164620247851,-0.5270337428130663
1240,1.5472857254788037,-0.7784251919524529,-0.3074614694899614
1241,1.5746870678709248,-0.8166052784738907,-0.05376423709584703
1242,0.6735834397868394,-0.9258067793709694,-0.19061489052369765
1243,0.4653816559863886,0.23709151053937988,0.8111540185897492
1244,1.5904757569536776,0.8069115330380365,-0.015236741783827501
1245,0.9918585057191589,0.02532102528958215,0.9996462182938319
1246,1.750268429790852,-0.46208952360798156,-0.4728324813619706
1247,0.6352243851135015,0.43051960486810986,0.8255856228207851
1248,1.3982953216617178,0.24207971406450604,-0.8847362594473199
1249,1.767772679772348,0.6043483876686255,0.21281009966051917
1250,1.656402971640163,-0.6671215438269013,-0.35225556714404865
1251,0.12269208422972988,-0.4216466009081873,-0.2292268851365314
1252,0.5259540538320993,-0.8376252187244332,0.2714119265592899
1253,1.9626371032124048,0.02679174661825381,0.2694661571180568
1254,0.4786248395945609,-0.8524808869893585,0.038003676533188015
1255,0.38262039494146105,-0.2811291428796087,-0.7347168354417496
1256,0.9667841656239557,-0.9537988693393827,-0.29860412789112356
1257,0.8066641923019051,-0.45271160622562767,-0.8704444077885374
1258,1.4548430359198656,0.42459628965094154,0.7828382997080903
1259,1.9487327790519826,-0.0390513892454865,-0.31365762058381413
1260,0.12872477918557013,-0.02393307785778569,0.49021087031911054
1261,1.002721333643544,0.9991423442962466,-0.04131791593729254
1262,0.8895000804225826,0.2997996421163775,0.9475811006770218
1263,1.630413722938346,0.6327197040326675,0.4497158147762073
1264,1.3484671088468723,-0.2082970258708914,0.9138834844033693
1265,1.16707816209225,-0.439889534376947,-0.8823729853624875
1266,1.9836563357990342,0.17536854688074055,0.04081771438181223
1267,1.058132160588623,-0.009917729119010519,-0.9982596308347946
1268,1.9327135870480445,-0.2439326978008731,-0.2655978228065096
1269,0.7604503051791645,0.6253043572304295,-0.7427047896303645
1270,1.539946697552776,0.6394640517704592,0.5473054816966104
1271,0.6791962647088958,0.7348956685944051,0.5975059160413874
1272,0.5561455850147081,0.05162401290926576,0.8946106525127053
1273,0.05819058450529324,-0.11005046337099121,-0.31762229203465747
1274,0.01349969754206759,0.13629652031540831,-0.09077671397621344
1275,1.193544529152013,0.9661118130079641,-0.17078782158511804
1276,1.0550862698048116,0.4515153998412257,-0.8905612536963472
1277,0.770568199227132,-0.8277265072499096,-0.5120838583571877
1278,1.9708158466387582,0.17708523715335603,-0.16173252826012235
1279,0.21629578041942255,0.4565196868629503,-0.4211857923982621
1280,0.628341097817041,-0.8946089984715551,0.2480814388096761
1281,0.23954903546112627,-0.5292488073040928,-0.37631108208381514
1282,1.4501185879985279,0.6748893171383658,-0.5847372626665087
1283,0.24322554119593143,-0.5733620056053219,0.313924240908618
1284,1.7221591225011865,0.35063807805630776,0.5962710289837123
1285,1.4792513532936162,-0.6120139855909247,0.6290922204314313
1286,1.5512296436255406,-0.21236841680793753,-0.8068739279038268
1287,1.7064063282831041,-0.43605180462031806,-0.5575382704792086
1288,0.7717062339476513,-0.769560025006852,0.5963718003838616
1289,0.2247642491359143,0.4281858917492099,-0.4643989370025849
1290,1.6634649883122359,-0.3144660646394716,-0.6789147983907907
1291,0.05142123617286165,-0.2997172385038635,0.10182291372670602
1292,1.00049293479585,0.9449899994374515,0.3270988504695367
1293,0.26221549185965665,0.2345671519272068,-0.6329709873168516
1294,0.33201975841976483,0.6361365010420968,0.3861770952559577
1295,1.4048701386487075,0.7917654253851238,-0.45737039912448463
1296,1.373462510461256,-0.7673683561359587,0.5212212191394101
1297,0.8871953458600019,-0.5881955976643825,-0.800812742713673
1298,1.3645932471387061,0.5332500036921533,-0.7633584988085043
1299,0.15066104505822042,0.5255714329229524,0.048969465115727716
1300,1.0619972078030906,0.43597366336719723,0.897821424936388
1301,0.12438631991815052,-0.40493129368431235,-0.2633084325437941
1302,0.06926547910273184,-0.13430701205944418,0.3401394980324944
1303,0.09216463395470176,-0.3049408277139339,0.2878298798779238
1304,0.02777713992661912,0.19569069057045038,-0.12840507768307008
1305,1.238658637332526,0.03556427777865015,0.9704520786585317
1306,1.668942482970662,0.24445667180616554,0.7019664451286098
1307,1.809344695552792,-0.31411216237394496,0.49628088138605814
1308,1.0091782747150435,0.9738765622910434,0.22689248708019136
1309,0.9359787898727627,-0.95030519211341,0.30466592605038584
1310,0.5032006766517505,-0.2073723448007872,0.8427260189008908
1311,0.15024919140629622,-0.2121296270566235,0.4826226109696522
1312,0.6467915935673139,0.7738481124181158,-0.5257403546734847
1313,1.212142138482375,-0.43536416337320316,0.8749021421453234
1314,1.784413788204576,0.23056490337524507,0.5757906166360395
1315,0.6985720909041089,0.43905087449539976,-0.8463897123801211
1316,1.1722968430595548,0.17092046372075334,-0.9701030836736856
1317,0.05565402002710362,-0.02855502114420372,-0.3277121921389011
1318,1.4851524121529769,0.7075450898487294,0.5138161955535282
1319,0.7988993874083214,-0.33977537317690376,-0.9187552663238168
1320,1.1869575468335674,0.7804461190434296,-0.596616066622433
1321,0.5105673714952172,0.8666272503135811,-0.09702015856934595
1322,0.34270084400276657,0.7218677768113516,0.21648263747183422
1323,1.7682965318594892,-0.1297453151315653,-0.6268066626433481
1324,0.19222816260044295,0.2935350781837379,-0.5112160175305646
1325,1.0398716071286644,-0.9300623428405782,0.3652318351059669
1326,0.599623428231618,-0.9135246726737348,0.07191156510147229
1327,0.422328938282867,0.8144006700633972,0.05520591503534817
1328,0.8174159412006983,-0.9149055105593277,0.3600152333173545
1329,0.6419302768866548,-0.9287671000364426,0.09580055991187524
1330,1.6949535174581696,0.6921424286107906,-0.19488064831910495
1331,1.5696055000367282,-0.6164197577530673,0.5436692529282471
1332,0.13341420827855321,-0.318694627650145,-0.38400885392585526
1333,0.1665316334885345,0.09910294266596525,0.543607476751061
1334,1.658317020214565,0.741028638406778,0.1322696411003407
1335,0.9627327901670282,-0.8693850292434877,0.4927279431882924
1336,0.41360248841841196,-0.533807775519443,0.6092513579844573
1337,0.35503892410708016,-0.610529708642543,0.45965061236541266
1338,0.4670922325066109,0.7827516252450155,0.32141749255679675
1339,0.3574189075363303,0.7339082881728872,0.22015486403742976
1340,0.06895699337531003,0.22098117691887895,-0.29038980571432704
1341,1.29272591858448,-0.9271270471522973,-0.23398071507612406
1342,0.3862192667944002,0.594475702920223,0.5194919154164992
1343,1.0876468542732662,-0.5955097668139007,-0.7985525321262555
1344,0.9932296112109658,0.9702979418478055,0.24181824968673873
1345,1.204493108996648,-0.6582232766792281,-0.7245168641312261
1346,0.8106406640521167,0.08938494977541402,-0.9778309529990464
1347,0.4876356367718695,0.7958506302526978,-0.3226523417243651
1348,1.4443299396847884,0.5114341125311738,-0.7355311368250587
1349,0.0171422436039268,0.13609514381182464,0.12437339957931637
1350,0.0966950570852414,0.4276042877888438,-0.034565201726022475
1351,0.14130813948895016,0.4246023369629851,0.2869863135023054
1352,1.020554853279389,0.5800385698522774,0.8143296356454108
1353,1.5158928133496583,-0.8564461384441127,-0.018831279254006083
1354,0.6170308071304045,0.5364418155714425,-0.7520404083686095
1355,0.43385619111330653,-0.32969392240380146,0.755501889600061
1356,1.379826241178895,0.17887691157638635,0.9075985219340132
1357,0.7688125607632026,-0.45819205373701016,0.8582612713104285
1358,1.974388789261992,-0.19281234010511053,0.11571468732939616
1359,1.7345353775984038,-0.25349649770231375,0.6294420582619431
1360,1.4471121080024685,0.6216655673110224,0.6431350443705066
1361,1.1011836427535733,0.7781399799512276,0.6198871204022715
1362,0.04761075186856134,0.3034050130136306,0.03000196863260641
1363,1.2306437290473928,-0.9492881121916321,-0.21367159451541487
1364,0.6660373336961596,0.374960572178456,-0.8647968008884135
1365,0.7590041044934324,0.04132149417639921,-0.9696460758792445
1366,0.1680823110660441,0.32520416654517986,-0.44961673556534837
1367,0.8007006870824414,-0.8600526192465973,0.4696693262260766
1368,1.220278210991962,-0.8464135612647143,0.4848315099798738
1369,1.8675800715864113,0.0957391183985348,0.48799471369512704
1370,0.7824525592776921,-0.8711432334847867,0.44020742586744754
1371,0.6989670731889654,0.5761153425969316,0.7599146590242898
1372,1.839425138636627,-0.5350013867447938,0.09559787030068817
1373,1.35634892569308,0.8051382760831992,-0.474096825071801
1374,0.24506679556652555,-0.3534625316192783,-0.5523948728808915
1375,0.8553518328365586,0.015220349103999298,-0.9893660842728588
1376,1.2555586545002861,0.572049691345315,0.7793900979238401
1377,1.5145258987944774,0.7716398972865585,0.37394514087673975
1378,1.3884208317679434,0.46225226575858325,0.7971524949780655
1379,1.3511332974470807,0.4535231163413984,0.8191594413592059
1380,1.0855276786274186,0.4456323229307478,-0.8911211191235178
1381,1.499871416576359,-0.6458112863698291,0.5771103441173888
1382,1.0052494597083799,-0.3242858925475678,0.9459445560218618
1383,1.1284118101524387,-0.8277068247194193,-0.5462708296497908
1384,0.10653531704667918,-0.16986315214856115,-0.41577321926415167
1385,0.7615086859888882,0.9271217856774709,-0.2890797254451978
1386,0.7860215542585116,0.46495858072183893,-0.8590848287399739
1387,1.9079391375446768,-0.4082974806587745,0.09454993285204367
1388,0.47666376388696086,0.7772164431112654,0.34936196777627454
1389,0.23476053308491718,-0.4847803593601277,-0.4235523125355182
1390,1.9870889788489023,-0.08119134004568533,0.13806996102200084
1391,1.4407373040111593,0.3550252789955222,0.8244438611131305
1392,1.1956275758156893,0.6247408945507846,-0.7559290087411398
1393,1.2408667024827245,-0.9149163434199549,0.3239001639057286
1394,0.6696656362171733,0.9333965339005976,0.14017888074366178
1395,1.522705423799846,-0.42036962916816917,-0.7416659725262035
1396,1.6117328233713266,0.7216769141973941,0.32398361737080467
1397,0.93666831781433,0.2490912587811619,-0.9664070792530183
1398,1.904453033293934,-0.00653605278876535,0.4265231419036302
1399,0.5642895638236429,-0.10434244320295694,0.8940184955320813
1400,1.0819521040792712,-0.6151033618792281,-0.7841758137317496
1401,1.8978353626120494,0.3460086130920843,0.2723411487626913
1402,1.761752552916291,-0.5473818530374602,0.34656334931840305
1403,1.630122514375521,0.3983753247805995,-0.6665153542740208
1404,1.8266692182372277,0.5531579522524864,0.10312266229538027
1405,1.2916725853135702,-0.6266328532502243,-0.7226744565874601
1406,1.6805460565974402,0.4078089286939593,-0.6087273137679622
1407,1.8928417149543963,-0.4502128754483992,-0.01191800393424361
1408,1.0851055751267742,0.9872380914981188,-0.1346030897769163
1409,1.2184960736400128,-0.833113872136436,-0.5081148904113441
1410,1.7970915065475137,0.05491025995347905,0.6013567938766936
1411,0.22615650580301327,0.34932570787678424,-0.5283349281520026
1412,0.27472611515827405,-0.6803988054952795,-0.10504883363078153
1413,1.6443341055742082,0.201067015369247,-0.7378384753619103
1414,0.7782489830217385,-0.8989471644965257,0.3777836443161127
1415,1.5438793225046563,-0.804365384385867,-0.23914767603648643
1416,1.9878170040379852,-0.1503093243941441,0.040307239220699044
1417,0.5094163427481457,-0.3628615899164142,0.7922494189336633
1418,1.4258396976230858,0.7433627399600048,-0.5158220514551828
1419,0.5045102223667557,-0.6567608934541703,0.5684672453978664
1420,1.939627313826728,0.29146798349262015,-0.1792956377314119
1421,0.4075313313693927,-0.6130903032021021,-0.5225908120227815
1422,0.4186188944647551,-0.8031318586907796,0.13028901597030373
1423,0.22972992763693512,-0.5215507187404554,0.36697256491884084
1424,0.9282180431340066,-0.8756817641158793,-0.4775236105821263
1425,0.3363154641271193,0.6567973227440217,0.3579666376626244
1426,0.38435277194439044,0.2292139383391823,0.7539492430253418
1427,0.5441819823141207,0.23323734159086523,0.8589704751855802
1428,0.9018387344577927,0.9117735036365702,0.3987899748156237
1429,1.0121092820117128,-0.937654409688055,-0.3473579900933704
1430,0.03785148461433474,0.1592004640799379,0.22119097309314592
1431,1.1840398177879345,0.9823375418218521,0.0337979199949473
1432,1.1604418962123515,-0.6723567198041437,0.7226304998226946
1433,1.396286376518899,-0.34044209758576444,-0.8526759560213517
1434,0.7801076147815647,-0.4773047306084784,-0.8507805434198147
1435,0.32661214545751127,-0.05967282919100419,-0.7368771612765627
1436,1.9000299492715111,-0.43278345088058817,-0.051425432017739345
1437,1.843984956430221,0.46772710594053163,-0.26252761319139944
1438,1.7452586963457808,0.10638523087925451,-0.6582337412893347
1439,0.2611624983234253,-0.37922148447711856,0.5570549450703116
1440,0.9172401652334643,-0.9544302457780801,0.28672934222609514
1441,0.9725156327339248,-0.5509990263460082,-0.8340531652848842
1442,1.9509278618920711,-0.04190205521431788,-0.3065622599834992
1443,0.15954084984778083,-0.10203156851849582,0.5321822769982714
1444,0.323357798801867,0.7061307297212953,0.20864976420072082
1445,0.7821449013782362,0.9623780149352272,0.16238137939380004
1446,0.8045259000370448,-0.27336808075562746,0.9418385045577916
1447,1.0546646694896245,0.6623218234424774,0.7472225746733178
1448,0.5196757258389146,0.46208322702816884,0.745498278301741
1449,1.6390021969804902,0.7331936001824283,0.23260124012058972
1450,1.0410104358563985,-0.8632638130021938,-0.5030842208932632
1451,0.9382480802994282,-0.7513438561522503,-0.6570153044150195
1452,0.8479211222975689,0.35188112113411407,-0.9236079750338712
1453,0.8785669470459974,0.9908346446386594,0.05916688798687733
1454,1.7688841576162941,0.3863883483694167,0.509432229458479
1455,0.16120331373977503,0.07967348520734206,-0.5385835635013206
1456,1.409979504366587,0.8425417089845987,0.3493426321258821
1457,0.5364831093519884,-0.5446338733509105,-0.6989463756847041
1458,1.4479049746086017,-0.8546522838880813,-0.2625844766275305
1459,0.0007480867574165551,-0.03372536892739388,0.018926525612154292
1460,1.4359965436811475,-0.43541391494334414,-0.7876050638307268
1461,1.3913163157368373,-0.48905211694399847,0.7795508757937107
1462,1.4229761598895783,-0.14572895033474306,0.8943457056415041
1463,0.04559815119910704,-0.16038395761986624,-0.25178184434868733
1464,0.6705440636541469,-0.8561585840766287,-0.39805937360948995
1465,1.6291008369887074,-0.6025300979077374,0.49111059652119093
1466,0.2497280391547645,-0.3825891344709184,-0.5391822873150037
1467,0.42994478358978716,0.2688094591943227,0.7763881277371267
1468,1.380171029317776,0.39605217566166967,-0.8358305226665993
1469,0.6282981283183176,0.0024150238999891835,-0.9283490110125053
1470,0.27342641140910895,0.3393328772005319,-0.5974479214232513
1471,0.22772075659047242,0.5097341973267502,-0.3791514450380762
1472,0.006811341064881571,0.11035221405241004,0.037398885229264975
1473,1.9808279112134315,-0.18637614043516246,0.0569257662327817
1474,0.085639218511262,-0.10449387448522167,0.3911846002469567
1475,0.18437698649727485,-0.32370267047602036,0.4795577973210594
1476,1.2560730231959396,0.30505538568383894,-0.9172610416106072
1477,1.916312862084863,0.292005826385332,-0.27404987891780935
1478,1.8085005141602126,0.5882657783274571,-0.016440579413860873
1479,0.8528856228309389,-0.9624799818578477,-0.22801237806986827
1480,1.5423552644390002,-0.42856572468438353,-0.7226217452865996
1481,0.8002498224439578,-0.05428276973244223,-0.978342091232154
1482,0.2751623651244497,0.32800740670624795,-0.605823030441944
1483,1.2143314510565446,-0.9765707829211057,-0.01927524404137691
1484,1.6713627302970901,-0.20230146185233236,-0.7129840130749399
1485,1.5542533152756155,-0.4419117078832177,0.7053490660245657
1486,0.1162379597348755,0.10660148605691977,-0.4556322852442314
1487,0.48269525368029376,0.6762981232416615,-0.5244202970279761
1488,0.09349720788623683,0.3140787739666654,0.2821474997825562
1489,1.4933375375424727,0.8321997912467826,0.25310389467635824
1490,1.9247354189375385,0.29211406367949433,-0.24399544824251848
1491,0.5945339341516724,0.6904014358654581,0.5991186249820594
1492,0.7708322554187124,0.9522380314554737,0.20180405420439335
1493,1.2070179673570998,0.9726477031187922,0.10535656984295223
1494,0.16217864783517166,0.2692545027200345,-0.47492883111228973
1495,1.3049414730540159,0.595168901667608,0.7434949068416138
1496,1.811010853676429,0.2916607538840331,0.507144358011432
1497,1.3682508097235186,-0.9039953049711408,-0.217218391781422
1498,1.3003363266826957,-0.5613513727913747,0.7711567461547519
1499,1.0206549517673444,0.9875989212904414,-0.15563336285464388
1500,0.15181579971515147,-0.07990604450387406,0.5236397487193813
1501,1.0318979717101486,-0.5402818741472676,0.8408793111194344
1502,1.5334258374402938,-0.6498803648890923,-0.5413985475439894
1503,0.6180988088924824,0.1493644564099971,-0.9120535836188602
1504,1.9352575593272978,0.21432596959105926,-0.2817049457854763
1505,0.06770766774776527,0.2577602199761698,0.253753179726925
1506,1.8527845146477606,0.33633365716827307,0.3995475473993022
1507,0.6242307892518619,0.7462602619894465,0.5494480154019704
1508,0.10602284353483471,0.04897058276460417,-0.44542869883085917
1509,0.018491178218465354,-0.07945645606153152,0.17414678967803487
1510,0.2335475537202889,0.4763307212520214,-0.43088245680623327
1511,1.2064804043353674,-0.2137976243225557,-0.9548070058705762
1512,0.8954727251958112,-0.6103073459327626,0.7852381755381721
1513,0.45678505498569333,-0.427012065440484,0.7228957182618775
1514,1.5361116619125545,-0.8441314488768662,0.00513643635231047
1515,0.7426825141697333,-0.13794075707431888,-0.9564308961047601
1516,1.2910592833707737,-0.7874096444742583,-0.5433880246680206
1517,0.7230402473696913,0.10778216622114474,0.9548174171367192
1518,1.683936102899258,0.2727252105806482,0.6766478897216162
1519,1.1378777285371497,-0.8611246056815619,-0.4893405209700201
1520,1.8497457101779964,-0.04494643228935016,-0.5252733062497574
1521,0.19596933053180443,-0.5741060868149747,-0.1547154925549554
1522,0.8015791535184265,-0.3487581240466454,-0.9159677606733769
1523,1.1125954781662903,-0.9050545609020458,-0.4101201044656425
1524,0.4546616759666593,0.8367729551087559,0.04916435638821124
1525,0.15895980806324284,0.16780571906765457,-0.5142884756585259
1526,0.8144785578123375,-0.4061787940739461,0.8947628634075314
1527,1.1879041437612305,-0.9535295306960093,-0.23552805957678763
1528,0.26022761775796344,-0.553300085398959,0.3828783592336429
1529,0.6029779407546652,0.7865831716058729,-0.47292747712417776
1530,1.0820757655415165,0.5606863263758237,0.8239504913075524
1531,1.622664965346544,0.5663317238943506,-0.5399599239210634
1532,1.7564674732711878,-0.5626164288709252,0.33349620064887103
1533,1.349133354272845,0.5332654013557037,0.7705413114500299
1534,0.3656018338544964,-0.6791602355241306,-0.3691616736255666
1535,0.4417240023978881,0.5920843553705574,-0.5811746954460408
1536,0.9473072074587183,0.9932550142729475,0.10328575040076056
1537,0.9988999620514356,-0.461517119201286,0.8871306209350783
1538,0.141453576776716,-0.5126469099294854,-0.009549079026596245
1539,0.9821344143268957,0.9165966760083325,-0.39941376338207574
1540,1.356382279095845,0.3846239515452758,0.8515022531057382
1541,0.5400594270147026,0.5436606395645117,0.7020596686252972
1542,0.290783032699635,0.5093090359142837,-0.48745830511884386
1543,1.2360049038367782,0.8084282200982346,0.5392082142491837
1544,0.2008431980047669,-0.5847911711878778,0.13916785521614514
1545,0.13159473627992568,-0.22207781448006078,-0.4433438194663682
1546,1.8339058172679596,-0.5060470620788944,-0.22026679025213008
1547,0.37461783664281456,0.7544596762496266,0.1992178372234657
1548,0.44998762495650624,0.5050461259625606,0.6651426899164001
1549,0.38859185288955755,-0.6316619768073268,0.47663741429186585
1550,0.15764823931445227,-0.08277921257703214,0.5325327344258608
1551,0.4471206212113521,0.8329949740113576,-0.021065749027659165
1552,0.06578336317740918,0.09765732848456771,0.34307771958718725
1553,1.5265698377344226,0.4394128293160443,-0.7277640904996708
1554,0.47498342314821684,-0.6824272110544904,-0.5085771285097529
1555,1.7702485874304315,0.5605396654612936,-0.3041585063843623
1556,0.04598133710110863,-0.027748960543241934,0.29846002417305534
1557,0.9404121148338787,0.9973626421777887,-0.041437228787282475
1558,0.8416468944982582,0.9858816830962827,0.0544205927310153
1559,0.602102855420307,0.605278865276152,0.6894311840824582
1560,0.40067377051457376,-0.5757707985882761,0.5561439185532836
1561,1.9105447467769707,-0.21300171186156278,0.3543141753598158
1562,1.7334870257574124,0.63919821247314,-0.23113292326427118
1563,1.111827866505716,0.8322596148755969,-0.5429902961562968
1564,1.0376571321139938,0.8363294547561975,-0.5469323390586359
1565,1.3315327060544395,-0.9332118701116586,0.13857009164650716
1566,0.18080995401357347,-0.435640368284702,0.37302163218441586
1567,0.5959817280671618,0.6799885471723147,0.611869930343768
1568,1.7632322317408167,-0.542204492208549,-0.3514126478384092
1569,0.6979053210417363,0.5056840389695229,-0.8080980495438495
1570,1.6313071110446722,-0.48919251560722604,0.601782364495923
1571,0.10918691558677973,0.42012626372446427,0.17304904266457716
1572,0.05239440464505529,-0.1375169064656261,0.28832748063291663
1573,0.7585571815459227,-0.02706425941478164,0.9700375720967106
1574,1.9812900131521372,0.19158839475985032,0.019073465370049086
1575,1.7531002096553419,0.5531051263411442,0.35625102586831536
1576,0.880826291863364,-0.9585921284727354,-0.25864794319513684
1577,1.8947744718862882,0.3435551128839417,0.28521663498456057
1578,1.6245400320627605,-0.6557433222641024,0.424205661981407
1579,1.4249748327433434,-0.47450570625494504,0.7708701098539644
1580,1.2853152226006674,0.5642912903450646,-0.7747067596149098
1581,0.2998358442410778,0.49680519415114843,0.5127911407725717
1582,0.5354829245205659,-0.7689013479012616,-0.43933427339971626
1583,1.6662373655185627,-0.5657877229190549,0.48581068882946193
1584,1.1606541760209734,0.8309552206278721,-0.5326383923810849
1585,0.14387133112824957,-0.016667143522251286,0.5164938612052358
1586,0.4160354986108654,-0.7836088857945033,0.21199663964609586
1587,0.8571167582763803,0.8159488984839061,0.560189052282754
1588,0.4301497496958171,-0.17370332673325323,-0.8031798344767257
1589,1.7252516277285554,-0.5506480182649819,0.4132757390144374
1590,0.4524116055582972,0.35235189514409443,-0.7589434051766464
1591,1.3674265648581607,-0.6645035342122468,-0.6507171216865014
1592,0.5939812311285939,-0.8008619610012123,-0.44019186583288933
1593,0.8568562352899589,-0.8626177149297711,-0.48518093585174626
1594,1.1252753360973933,-0.7599271712384519,-0.6378219066316316
1595,1.5584840158995021,-0.4572489512985902,0.6921119855349308
1596,1.9683232147062952,0.09856666888400596,-0.22942267465526736
1597,1.6089409855705208,-0.6381355800136528,0.47114101669568315
1598,0.38966551260859994,0.7482549178222615,0.2600122909700183
1599,0.8171768351986508,0.5623133948132514,-0.8064609949809198
1600,1.0747199106649883,-0.7319560850642436,0.6772423676112135
1601,0.6178398845642439,-0.4905437388050822,-0.7831478062851616
1602,1.5682829491286379,-0.4150036367429731,0.710511415263516
1603,1.3085375547568692,-0.35596100438911127,0.8820976933758228
1604,1.2363034281901024,0.8194147018627242,-0.5222262308586458
1605,0.36403326483984766,-0.478966464623232,0.6050929164484237
1606,1.3715321716856277,0.5608056437185638,0.739905990904229
1607,1.0830186964292037,-0.9429637378941569,0.3223775504899115
1608,1.1776625755319556,0.7478275896970308,-0.6396795333159264
1609,0.743593025095584,0.5487434417532548,0.7956984971414477
1610,0.9937531889031164,-0.8766670730866771,0.4810569824010023
1611,0.01787769288346963,-0.05662394082184824,0.17952577305197082
1612,0.04785431562540632,-0.26359920943309834,-0.15470634283403592
1613,0.4694439558825323,0.6827039682516302,0.5024197207354634
1614,1.6665834971392073,-0.6682588903563907,0.3302975882462814
1615,1.0111764881349141,0.8275811105652667,-0.5612348809086349
1616,1.447959108328769,-0.3498871768577412,-0.8227463769205028
1617,0.6182484485894544,-0.2642534434480181,0.8856838434912915
1618,1.71031794272618,0.5489975489829552,0.4405111933333305
1619,0.1128673775077722,-0.39332372545549654,-0.24143768782829156
1620,0.29301229167547915,0.24597033586210643,0.6630738828772589
1621,1.4780034752790678,-0.35366378416212313,-0.8040115704349415
1622,0.3020914260993932,-0.6172383345757668,0.36323609513118993
1623,0.884648864903741,0.9132522085623076,-0.39072307224947944
1624,0.5134471038976749,-0.8612488270706697,-0.14668584513795294
1625,1.7521601835190932,-0.6577007087872805,0.0410467536990784
1626,0.30535780677471114,0.30165407628009466,-0.6530520971980438
1627,0.09554842660597607,-0.35264107863190697,-0.24002420929231225
1628,1.1647720339064844,0.536311816858314,0.8277800504605403
1629,0.10789693883863638,-0.07568883833639731,-0.44544733472972
1630,1.975504609289196,-0.07164174495821558,-0.20798609961936199
1631,0.6674935288586319,-0.9254709971675048,0.1815017356691083
1632,1.5440499029280308,-0.45432501287307747,0.7054066102623919
1633,1.0549308612581734,-0.6845820152719627,0.7268631678986173
1634,0.6454980269258679,0.34749300615068845,0.868088107142878
1635,1.2350281518721786,-0.40861618620010504,-0.881926629716344
1636,0.46663191127754144,-0.8108559455128598,-0.24089648722843066
1637,0.7379821558165633,-0.7250387188945401,0.6369187588956919
1638,1.1018100235831936,-0.4203956163566477,0.9016109165522033
1639,0.5468332186935434,0.46744814424087583,-0.759033662472296
1640,0.2827309021205431,0.5751763223073771,-0.3933156995139534
1641,0.9756413367804693,0.04344763237348559,0.9987587089819522
1642,1.895433672479113,-0.43500676877775446,0.09469767319267174
1643,0.5484197847168015,0.0615392737165857,-0.890105739199122
1644,0.036021018231134905,0.21763575932242035,-0.15290258000444515
1645,1.7208081663101145,0.6135003135907546,0.3225723990125254
1646,1.990765213843062,0.1214608890959782,-0.06026228885900353
1647,0.9481840009279479,0.8315008840175909,-0.5531016019847799
1648,1.5091323909055347,0.8261936574123032,0.24122240563947592
1649,1.2328129586488359,0.5536011072763878,-0.7995773510471222
1650,0.1567712100796772,-0.3880702124749583,-0.3719767708327349
1651,0.3529082306065625,-0.7622225363998741,-0.017001381926559127
1652,1.2885454413329676,-0.7807516394669518,0.5542277562118573
1653,1.7103987157554252,0.40629330541961434,0.5746820117458408
1654,1.6398595670122487,-0.567407610204022,-0.5182936796696042
1655,1.2566295149105517,0.8368739649701498,-0.48351138438708496
1656,0.5388826010195753,0.8419106401434916,-0.2802806064834027
1657,0.7507502548696867,0.14597508837720816,-0.9573744503201138
1658,0.04743149901308463,0.14632685545497234,-0.2668364710833222
1659,1.0419894686955327,-0.4382169478578385,-0.8978879613453047
1660,0.5064825197839717,-0.7736479670876235,0.3973780564429916
1661,0.7287095355159239,0.6845423779812326,-0.6766115699777927
1662,1.9119725265291732,0.1988304189710365,0.3588489589615645
1663,1.9806589887892985,-0.16223370925028394,0.10949050776046682
1664,1.5939010175507473,0.8017436218453364,-0.06699810581284409
1665,1.273528089606733,0.2875280295239114,0.9178834438174533
1666,0.9114525601704393,0.0800764518814287,0.9928479806867271
1667,0.6826865809871157,-0.021977145692392213,-0.9480660310239837
1668,0.16106643008333754,-0.3432309508577301,-0.4223540927233723
1669,0.4199536176388703,0.4143578567253091,-0.7013228649343854
1670,1.809579805266083,-0.29677628846048776,0.506462608208097
1671,1.7113670424030585,-0.1470105887326555,-0.6872734665205715
1672,0.3103945695117529,-0.7225195467701242,0.049090271706455434
1673,0.007169340158186488,-0.05003250821243967,0.10855426753491129
1674,0.7152403981840121,0.6453579816565724,0.7088194725638927
1675,0.0013939965991340841,-0.0453710372396121,0.026972559232511174
1676,1.5295835434384393,-0.8296922478564578,0.17649941746670164
1677,1.138074598545482,0.38464435560791793,0.9126796398164438
1678,0.6830314486898643,-0.5473345612593814,-0.7745681477645169
1679,0.46279849745441526,0.29921152287985675,-0.7885981297458695
1680,0.9166400750518924,0.7870389726225641,0.6112452686817829
1681,0.21058383656122182,-0.5722864891025939,-0.22205921573361267
1682,1.2431887549295442,0.6959546025867532,0.6756525886978696
1683,1.538713454107119,0.20560217912931128,0.8170162533886676
1684,1.4301813951991367,0.3329292244972526,0.8391079183872489
1685,0.17240489137955883,-0.2447878964695351,0.5051388145149216
1686,0.7485387477584493,-0.8641297214133652,0.4359438761941395
1687,0.02010672173050887,0.19854555070677113,0.019718709309041748
1688,0.9573990540629822,-0.6114681331444262,-0.7901214346884544
1689,1.8701192122433459,0.4828905849800403,-0.09853547291536145
1690,0.6898889904852916,0.07594046401603789,-0.9476624967269714
1691,1.0417995630535204,-0.9365765868352088,0.34796133911778976
1692,0.5275819338334973,-0.7615127251340941,0.44375617203408857
1693,0.24231610821609784,0.5694446209728148,-0.3188227466419662
1694,0.5842524984027115,-0.25121725600925626,-0.8740960503278757
1695,1.3748458802913435,0.7459464383737732,-0.5505038393200274
1696,0.7564463413909823,0.717455838294313,0.652639820632764
1697,1.41608343800804,0.8975261440435117,0.14601846929000056
1698,1.7310502289927872,-0.43373906042482724,0.5267219286790533
1699,0.2711217802120842,-0.2103088327031495,-0.6515418141653211
1700,0.26245751505724924,-0.6743447695300592,-0.035919558904918866
1701,0.5056727711395361,-0.4430250111117392,0.7479100416069956
1702,1.8729808797418461,0.4511156950784575,-0.18546970981546468
1703,1.2598603715668881,-0.26389340197130023,-0.9288879693941205
1704,1.6160676605021185,-0.4550084213239274,-0.6429836500314404
1705,0.32798649696748017,0.6228999937073367,0.4004915099991027
1706,1.3833929220611956,0.9197089727342185,0.08452971539965316
1707,1.7311677611075345,-0.34104425645204633,-0.5908320575747956
1708,1.103958101322276,0.8321277942035173,-0.5447531985068614
1709,0.27893264841246856,-0.18968114109178097,-0.6663954825692198
1710,1.5721709407371787,0.6376488768462416,0.5157754593160268
1711,1.8393527890072106,0.08595727592055298,0.5367478386562304
1712,1.2140448799904888,0.7793501204118994,-0.5888957286004164
1713,0.005205183316971507,-0.07884209072326158,-0.06455383358844245
1714,0.7438985365612074,0.37203043717317136,0.892191343962296
1715,1.4750868143839253,0.5874761771852324,-0.6551062967476036
1716,1.7738543883996392,-0.23655599293571722,-0.5875292739607257
1717,0.3745213592334493,-0.2388613555009701,-0.7427797269669302
1718,1.976263240649665,-0.16279174675856437,0.14285983390551005
1719,1.1290022111682383,0.8162639630259539,0.5630910869289882
1720,0.021538511013944994,-0.0334613703302888,0.20369941400704028
1721,0.3512606230340376,0.06340428955512666,-0.7583647650305388
1722,1.108829091277392,-0.9299242943432847,-0.35127914211048916
1723,0.4561736999133359,0.740570479596654,-0.3947256263330661
1724,0.0470743754699412,-0.28866759141779946,0.09275654035723717
1725,1.4083642905054954,-0.33100908788561134,-0.8506888914151159
1726,0.9333037099825221,-0.45464582843584805,-0.8881715912951652
1727,1.8220521498369742,-0.21500656352950417,0.5272593674726344
1728,1.1756326444490646,-0.635241130005276,0.7520783742093963
1729,0.5891676490991702,0.22950559187251995,0.8823513828132996
1730,1.6955602585932548,0.6881563953463518,0.20648656665652626
1731,1.419539689095834,0.731536943971637,0.5374385070666304
1732,1.8295970501587484,0.3761257758544377,0.4126719461094975
1733,1.03986070022955,-0.5457757672846655,0.8369826380648792
1734,1.147679632307213,0.6261973103725912,0.7655505565824762
1735,1.3657334900069804,0.39460838663355335,0.8429254032746777
1736,0.3948858762518057,-0.28988969824749206,-0.74148557645475
1737,1.4926013574284607,0.33022568841134753,-0.8051676206684478
1738,0.3102244022701779,0.2805564956467441,0.6674561240462815
1739,1.3115110922861097,-0.6426770358076531,-0.6999479030815103
1740,0.21579120479456515,-0.4146153878884455,0.46163908591945946
1741,1.6964905100966252,0.5895951718595313,-0.4089969470121666
1742,1.2921162096338121,-0.9529664181244064,0.08076587148241382
1743,1.6068353337843826,-0.22481369412896335,-0.7623710911379612
1744,0.27065099513280133,0.34775680144245225,-0.5891648633020659
1745,0.1355425115247102,-0.08237678152349702,-0.4959105932371525
1746,1.7157717777290182,0.05165704633053863,-0.696421073612111
1747,1.852807647934839,-0.5117764637948679,-0.10394213163808017
1748,0.625554181855859,-0.9262327222811114,0.043396698608151
1749,0.17574940974458841,-0.028269469307679807,0.5655190550005083
1750,1.293538856999195,0.6988568218890617,-0.6522530811968054
1751,0.6323381738432716,0.3902384414125816,-0.8441200983455961
1752,1.8255107166312219,0.2740056864151362,0.49340950592705074
1753,0.6525013798100128,0.5809756289451529,0.73601088819245
1754,0.29902667443764486,0.1239497705423305,0.7023338602349715
1755,0.08872634805021118,0.3133248413390723,-0.26722251975075056
1756,0.8995248143319119,0.5613086730776505,-0.8214848206709422
1757,1.046596140444438,0.9961062883523005,-0.07484024318964771
1758,0.01292892983603533,-0.12598204986875963,-0.09909200551119604
1759,0.7829660435033672,0.7206210535304035,0.6584842890579464
1760,0.9345581895438186,-0.26556449116127623,-0.9618694664446261
1761,0.4228859452731335,0.7345088765727265,-0.3569819016036901
1762,1.7141105641593044,0.46781569162962344,0.5207634595679471
1763,0.2263946055150865,-0.38941485822478533,-0.4998907498820234
1764,1.6075535847953608,0.20451376541150543,-0.7674977272666768
1765,1.1997369328423368,-0.665536655763371,-0.7191426266701509
1766,1.396574338439033,-0.6450247357037616,0.6532012587418489
1767,0.6327010047104553,0.907760213525169,0.20263968712971947
1768,1.0596570226870967,-0.1540425165978289,-0.9862615995385396
1769,1.121051677016189,0.8149515005986046,-0.5667455718077125
1770,0.8972756484391189,0.021411966224258124,-0.9944793790214091
1771,1.9420235813121232,-0.3286186837453338,0.06783312572310024
1772,0.6716983999064914,-0.01732121095095223,-0.9444141226322458
1773,0.019103872197145932,-0.19097375792383584,0.037037956825602666
1774,0.4978610133937815,0.26616010015765457,-0.8228093577580091
1775,1.6670511589874044,0.43112039381949785,-0.6076001623818759
1776,0.9809817162939893,-0.8236099762977315,-0.5668376415056853
1777,1.1822108740079047,-0.7985782321629117,0.5736479796084304
1778,1.3548699422952737,0.8875333377711232,-0.29385693525965784
1779,1.5303952184409226,0.6687516785995298,-0.5210106569210625
1780,1.4869863237203154,-0.576423984281415,-0.6561857289323743
1781,1.7956262875519573,-0.5629107036775638,-0.22385341239641618
1782,1.399682236249356,0.916025344808132,0.03393637717637244
1783,1.4719977475371473,-0.8476874784121661,0.24216536759636575
1784,1.0773862173472617,0.9650858553186659,0.2502412140885697
1785,0.980648086401136,0.9415692168069162,0.33626316093451636
1786,1.0211298888533622,-0.7032512018100171,-0.7106273812271882
1787,0.8657718476284753,-0.9897553219278599,0.048653939474672225
1788,0.9962754879201767,0.9214874144521796,-0.3883903616414858
1789,0.11988598817699048,-0.2208638894030836,-0.4202600011309071
1790,1.0168675341158413,0.47290093228319674,0.8809541387260373
1791,1.6845104216877496,0.034812693102385946,-0.7281713802394449
1792,0.05507489873678617,0.21129229477133804,-0.24994423212582254
1793,0.4724017830286422,-0.4347280150888401,-0.7298298941161298
1794,1.9229987469390566,0.24509612291721405,-0.2966499682789147
1795,1.4005359056932258,0.9062244950195358,0.13538150862320392
1796,1.9879282349727108,0.08157066863649773,-0.13169672950342648
1797,0.648592844199793,-0.1516788324777581,-0.9238541782286821
1798,1.0420251615394087,-0.5457318848472842,0.8369053684011216
1799,1.5193148727487547,0.7989240664821291,0.3033684211278476
1800,1.7998103429291632,-0.5999297739199764,0.019689634528359028
1801,1.0093864471650202,-0.5649144512702401,-0.8250960897711622
1802,0.6908592408578009,0.45873613539407276,0.8330625121326105
1803,0.9699657640522943,0.7784017744591366,0.6270475438034225
1804,1.647280239775497,0.3681910911279101,0.6674306043404168
1805,1.8045840488104297,-0.4194540417238625,-0.42036033980542475
1806,1.244522338334134,-0.32062028535990145,-0.9151018843119835
1807,0.42383550083864696,-0.7969195953734761,0.18153134279215352
1808,0.8934759929103495,0.636678211480003,-0.7637365324116613
1809,0.9985510558878485,-0.30053131523183285,0.9537708472825035
1810,0.33342513448356037,-0.6478662916523884,-0.368710207076401
1811,0.8702376040137134,0.8007733376815847,0.5847424922529515
1812,1.4570708124601288,-0.8468664427871607,0.2718519826634684
1813,0.32242292230514535,0.6834189829096795,0.2717127114825513
1814,1.2344631249415023,0.7622867997134319,-0.603279270342782
1815,0.6436187962984365,-0.9200476251261464,0.1628029641866595
1816,1.8069483184006763,-0.3010934623649115,-0.5081113444427613
1817,1.7520691172957141,0.23853788241178467,-0.6144035493586824
1818,0.4217509096410339,-0.24577422101745874,-0.7779608099270102
1819,0.5817321849260415,-0.7861769882928465,-0.45494810468013425
1820,0.9207415941422608,0.876819758548125,-0.4742417275193081
1821,0.07287854000332539,0.28163509697870887,-0.24723970264386735
1822,0.6927967369139021,0.9307243817942589,0.19843961369380939
1823,0.6469542868824165,-0.33403115475150164,0.8739461723153636
1824,1.6424695032789716,0.20549375107144352,0.7382447125628865
1825,1.9348256624391178,-0.28114369121649146,-0.21693133875590925
1826,1.1636376556282393,0.9844663153965383,0.06363011480468567
1827,1.9678583590243592,-0.2453489746901965,0.0552637085721221
1828,1.2061119715486002,-0.9275124565215781,-0.31183088073771137
1829,0.38414034853484935,0.723784106608406,0.3112128800649076
1830,0.7145652327452445,0.3105553329345512,-0.9066875861222174
1831,0.7498478949892284,0.3919052388414475,0.8853441184801015
1832,0.19295457949267592,-0.46034099776846804,-0.36981597452204196
1833,1.4699481225038329,-0.8164488877446667,-0.3354995914388254
1834,1.173668294013647,0.9827259699096582,-0.0639452243682907
1835,1.2906779671668938,-0.9437610063517835,0.15754834906653584
1836,0.8859638904630169,-0.9542365638789128,-0.27645677036063865
1837,0.9288929398821661,0.2549106486424206,0.9643465908116746
1838,1.5670626758707704,-0.4466671638539829,-0.692046505929277
1839,0.19278365464398606,0.5227928230974868,0.2740245169831348
1840,0.5814518374227173,-0.7922076807283953,-0.44409956788778493
1841,0.28559072712451283,-0.6005221886746949,0.35915524740545296
1842,0.6797125477263615,-0.8299015334859429,-0.45681439626367126
1843,1.3518654645115467,-0.02024196631316708,0.9358316930323799
1844,0.3550908185881798,0.18222247915721745,-0.7422177010962037
1845,0.1591934273077058,-0.15821578057776384,-0.5176988256637315
1846,0.7123683006317885,-0.9446726510155743,-0.1576755781399313
1847,1.7486383438660709,0.6601987035068786,-0.06064900643294351
1848,1.4477087784972187,0.6947462627183726,0.5629249329132457
1849,1.5456437874114108,0.3187965181631792,-0.7750107336459054
1850,0.5614280445135289,-0.2570733562433037,0.8611433849078657
1851,1.7018822548866632,-0.5776930523503616,-0.41669177762626347
1852,1.2849426086563973,-0.8513770385513674,0.4404144048502396
1853,1.1104648782871251,-0.6731946645203618,0.7311678701408646
1854,0.31635628296701856,-0.15968688090376734,0.7121315666564394
1855,1.4771012011125562,-0.05234453103809438,0.8772881476273108
1856,0.3822093143291827,-0.21941905401640513,0.7551092288092679
1857,1.1555888379857402,0.8317808786388639,0.5328533413848568
1858,1.5594191578733496,0.14581947958921174,-0.8159576491317451
1859,1.0933294559441395,-0.653720991358304,0.7509583730878079
1860,1.2103862608354832,0.6511741672366135,0.7291843560961568
1861,0.6809202949287185,-0.2325395168557612,-0.9187565046910489
1862,1.1801528427148957,-0.9527300792136325,0.2446433106040869
1863,1.6502521222493822,0.7444306386098419,0.15164168888903193
1864,1.5463889064750198,-0.07983963386301603,0.8337174555841155
1865,0.7059051404441488,-0.8516512227073366,-0.4338184049160694
1866,1.237096425609593,0.9248890980187859,-0.2972632525711027
1867,0.15992749298947917,0.03370780146847237,0.5414258648099666
1868,1.8314232584340404,-0.5218612872667071,-0.19077778221600758
1869,0.5219705417257678,0.807125028214735,0.34646359960522227
1870,1.088786669005517,-0.9900445046263026,-0.10921907464433141
1871,1.8434765225690786,0.2361112294131237,-0.4824923245190522
1872,1.3283865456338764,-0.3229148209057432,0.8876307199990668
1873,1.6278955388054652,-0.2355813748227105,0.7417874413771346
1874,0.5919213669403778,0.8852102264942457,-0.22332640719403613
1875,0.4765448294601242,-0.8502730796529908,-0.055048836976709155
1876,0.23774075926824123,-0.4476123126431998,0.4675511389027396
1877,1.9229171068417696,0.20484569323322674,0.3259789193531021
1878,0.9154628609380175,-0.9068487077758393,-0.4128908976043256
1879,0.18599985366066418,-0.4304911118518032,0.3899758510166215
1880,1.464251953086908,-0.6141105117540817,-0.6382306819701881
1881,1.6887587418708265,0.5010220244800039,0.524011761778755
1882,1.6224552382628756,-0.09044286117529986,0.7774120948515867
1883,0.019516543375297957,0.1043102390864501,0.16664802821216826
1884,1.982302275047258,-0.18636991969924288,-0.01866797975889617
1885,1.1689707638635545,-0.6349345051183142,0.7538614296868678
1886,1.6821577003397659,0.7312045917962343,-0.0008466423473792657
1887,1.6443128988880664,0.5145112467220708,0.5658083291389031
1888,1.8591898052297204,0.43632049892179936,-0.26724015568388515
1889,1.55699538647317,0.1187441216176469,0.8219829517872359
1890,1.8506363350195256,-0.3085144540284615,-0.4257189885359469
1891,1.5039461359998478,-0.43567200973917464,-0.7458070742093099
1892,1.6208391206535349,0.34924823246182557,-0.7018436139115581
1893,0.7942167317950677,0.08425734429755134,-0.974963561605674
1894,0.011564123464352427,-0.15163827097012608,-0.0005939313062374571
1895,1.1406163466244958,0.4682371981185412,0.8723422317875466
1896,1.4215874249244145,0.8208860824270602,0.38524029231527057
1897,1.7177254583878252,-0.6627902306150496,0.21349303638113304
1898,1.9891881890290555,0.11033700896790055,0.09660471591716027
1899,1.702984370833382,0.4142457904896828,0.578111926382402
1900,1.2582965618603992,-0.27415784482405514,0.926347862442898
1901,1.0303834370099025,-0.1314348093234777,0.9908590907155095
1902,1.4059515497189041,0.7491126389554204,0.5234821806308848
1903,0.9682951899890906,-0.06971302784949542,-0.9970631368023931
1904,1.1458312679856557,0.9660129364812493,-0.21342972573793376
1905,1.286441132918355,0.8514415302746043,0.43931628457876387
1906,1.078749905923527,0.8659335429092964,0.4939205923846357
1907,1.7939366761072861,-0.2844417448187827,0.5373615618335207
1908,1.2309659089615068,0.534797312853319,0.8128016874136361
1909,0.323981180050533,-0.2512619154841607,-0.6927236136449807
1910,1.8733679393496958,-0.4544421766975924,-0.17524483032152594
1911,1.8296661654485193,-0.5431676061703337,0.12893023507749993
1912,0.2531681202035516,0.4980631316810788,0.4406532198676639
1913,0.27850062569986367,-0.08244573707827,-0.6874891659670955
1914,0.6355768140459019,0.7568184242079163,0.5426063161432155
1915,0.34914844449787097,-0.16353129365985555,0.7413836852092128
1916,0.600750218218044,-0.42358157695622534,0.8131286856398179
1917,0.5365023291132447,0.6311211183643298,-0.6219775261511549
1918,1.716136831330843,-0.41921031451538016,0.5580418900184252
1919,0.19048569470339727,0.3072501851474801,-0.5002838326860043
1920,1.763334690823867,0.04653442427341384,0.6443249934174317
1921,1.960502126675971,-0.27786002871569593,-0.015148237291819532
1922,0.10568135841090065,0.07269413615788474,0.4414858206947161
1923,1.7556309599304378,-0.5567140711184555,-0.34509606693400646
1924,1.6290758940880234,-0.7481775557380844,-0.21093568822544
1925,0.8850727093035298,0.7465193638152586,0.6553629202983877
1926,0.5634256255953278,-0.8317570852042672,-0.34290372821780535
1927,1.4852600367894873,0.3878248835972563,-0.7836546154766395
1928,1.6433298422920566,-0.24266067816252135,-0.7261146667642673
1929,0.22329107876806553,-0.4221108355588349,0.46748871021934557
1930,1.938263094846321,0.14059300077190567,0.3160632420629681
1931,1.660658603104086,-0.3969243428688128,-0.6371666000213121
1932,1.6767325411808125,-0.15853576797135813,0.7189572156816368
1933,1.8216445280572104,-0.3308731668045275,-0.46413706704204
1934,1.1329453950687896,-0.6442999469640157,-0.7531288736147154
1935,1.0363634165538396,0.8407367074756021,-0.5402217050800678
1936,1.3643720373373012,0.9031404926730127,-0.22709088247001966
1937,1.5373208715473314,-0.4056337698960644,0.7394237795199197
1938,1.2903718117934848,-0.15052384205155211,-0.9450009438565702
1939,0.0006728710322332354,-0.03654927959511803,-0.0030723720670315195
1940,0.7075036649521937,-0.5048461426603715,-0.812143008480985
1941,1.957335879746858,0.21708505450075177,-0.19074090400780622
1942,0.8858700719306685,-0.7868214483202178,-0.6065363698758417
1943,1.7234508111705127,0.24580848564362054,-0.6451334065155181
1944,1.2203534725031204,0.12560750725322253,-0.9672988686427003
1945,0.29690306796831845,0.3553229830185751,-0.6159547726143686
1946,1.1785584287835027,-0.5804700890330633,0.7944629401352301
1947,0.7291188226404457,0.9401025087618357,0.2069556976070111
1948,1.8919831299384349,0.4520405017192584,0.0050478421760830295
1949,0.40505012825229203,0.8034332140513836,0.02301566132983354
1950,1.232576772339827,0.6130691465872979,-0.7550193815199119
1951,1.8489478259222798,-0.23808555824340683,0.47180807095445093
1952,0.6687772268666436,0.3995765363051651,0.8547690133551967
1953,1.4620304303415814,0.6425513830485037,-0.6112737533878155
1954,0.03580987808290237,0.2645940102922905,0.01809470958418223
1955,1.8814569591455945,-0.10054099225460722,-0.4614381194160929
1956,0.04075687423208718,0.09760200213466144,-0.2651913928586479
1957,0.3074650027139907,0.7074363837434109,-0.14117025355970972
1958,0.2585934421747851,-0.10580734411812202,0.6626621476623179
1959,0.21020479653496604,-0.39874599907309166,-0.46607420525794785
1960,0.41188355564506507,0.7383145750256204,-0.33016758802772583
1961,1.5262651124712163,-0.7415844856406789,0.4160498552489924
1962,0.18344633636540464,0.5716866862652958,-0.08009024379988712
1963,1.1189434053888925,-0.8351759584397104,-0.5369670239025902
1964,1.1753114972834773,0.5698841186889311,0.8028063092591919
1965,0.21424592443130908,-0.030571588879167888,0.6177830611797276
1966,1.5870594009462637,-0.45960057761953,0.6664297178340776
1967,0.11851051780515443,0.2964471220077106,-0.3675532568665504
1968,0.11814784530804712,0.41011445786293205,0.2326862882014178
1969,0.8860340270399132,0.22531967787426005,0.9675964033469225
1970,0.634470148226068,-0.619780377076785,0.6944495745932064
1971,1.4986705742098767,-0.8654661168122594,0.04791721055216517
1972,1.8287937697964507,0.3327646379453686,-0.4498539572791102
1973,0.17731940003812818,-0.5596400239139375,-0.09999837038663152
1974,1.2843444788274931,-0.6100660776742381,0.7395725780689085
1975,1.5241612736405639,-0.7302109215467555,-0.43823163882739025
1976,1.402356494103124,-0.5581155530491482,-0.7256833201181396
1977,0.20866199207233693,0.6065616212219218,0.0765973685560504
1978,1.3409392304023764,-0.16788324810908517,0.9249733272786729
1979,1.6721228840016815,0.6795123152317841,-0.2941323549859874
1980,1.2421361522110717,-0.9296715972689749,-0.2776343008775569
1981,1.8210793672610222,-0.28962672493881697,0.4918790835758868
1982,0.26062113555548727,0.4268469285851852,0.5206924181992059
1983,0.5458840574612134,0.5607923851049976,-0.6923081767106015
1984,0.982850238008089,-0.5345673662447377,-0.8449518427755426
1985,1.3113447758377106,0.7980156963722101,0.515980017929127
1986,0.6185765235546457,0.0047527074257934804,-0.9243881995073633
1987,1.5198157574113145,0.623843901432914,-0.5836183384643272
1988,0.3357026539336505,-0.6521888668846976,-0.36518312929386415
1989,0.25645230371667127,0.668562284339031,-0.012700209097927993
1990,1.3233766909278786,-0.8776718573965586,0.3537225275531804
1991,1.3259634613345184,-0.8310145692874968,-0.45073562928476846
1992,0.4766176168256888,0.2691657941775043,-0.8084680922754909
1993,0.20511005119302905,-0.3730328443579015,-0.47853575239046114
1994,0.6183010915877016,0.9173686430931196,0.1128747801165005
1995,0.042355410233376745,-0.2629515237665366,0.11735985616714391
1996,0.23454955874478856,0.6392253995403065,0.07400344968133504
1997,1.0353145466734905,0.7695301045566133,0.6376333593644028
1998,1.378375676078674,-0.882697644173692,0.2787054300192593
1999,0.6508996415338362,0.7708381242248205,0.5328578853318736


==> Data/wedges_spheres_outliers.csv <==
,x,y,z
0,-1.5639061211296374,-0.7908610341968042,0.2377997290614269
1,-0.15693897546715718,-0.27877548719471446,-0.45992644700319524
2,-1.7110619712067923,-0.25732991949775724,-0.6543486728303106
3,-0.8374397706376004,-0.8101585430856969,0.5632204780500307
4,-1.3781814143884308,0.1885578125963767,-0.9063248695252909
5,-0.5497934865453273,0.5123334283961581,-0.7313197340362331
6,-1.80824944945634,-0.5262495071992912,0.2641860776536619
7,-0.6096176503245465,0.0028369166683153077,-0.9206484524321371
8,-0.9277451133365541,0.484329706697693,-0.8718967637073666
9,-1.7782307778636617,-0.5576849408851524,-0.2886942380714317
10,-0.9014050584043367,0.9132791344978116,0.39522178581484585
11,-0.19776238385229505,-0.18464593059449394,0.5677329368220069
12,-0.7700784328078796,0.30322391493822654,-0.9247655542619733
13,-1.8584858611060344,-0.4900711334769071,-0.15110364129857967
14,-0.6057923742359709,-0.7943010345775077,-0.4622620623181056
15,-1.411485367366651,-0.7538408820754458,0.5122535670494115
16,-0.9359925294776095,-0.5391446513290304,0.8397774042331834
17,-0.449146564958542,-0.7001478883948328,0.4542614087497232
18,-0.43166313974929826,-0.8194843804627762,-0.07374661658621583
19,-1.2299981182560222,-0.6192557266116033,0.7507484336696442
20,-1.1889610852884558,0.1425054417118247,-0.9715893717662449
21,-1.2197324946337014,-0.9743775768574665,0.04802050103260304
22,-1.399114369913509,-0.023026540212363777,-0.9166119670691579
23,-0.5480329693412807,-0.40876759108012095,0.7928649693863988
24,-1.1488669732458876,0.9224049244599213,-0.3563815085111674
25,-0.8739721667411662,0.773040957942756,0.6217110764551567
26,-1.2037704315152464,-0.6614919636974685,0.7217381749663497
27,-0.8832614023268344,0.9909404304483497,0.06640152947140855
28,-0.43723980650922134,0.14049931745697636,0.8145924787378932
29,-1.1947817106484813,-0.8768972876011784,-0.4394442310402398
30,-1.1446680097430566,-0.4664344095600774,-0.87264546554447
31,-0.78309852526501,-0.9551323189801306,-0.20168292812587008
32,-0.6313210436177492,-0.6597567156531674,-0.6548258572104798
33,-0.17415340486033348,-0.38336704931198917,-0.41353005549541216
34,-0.846643816156008,-0.29394317077188364,-0.9434401375992962
35,-1.3390302286628146,-0.8549557721366549,0.3925673594977756
36,-1.9941148926314793,-0.01045786078706663,-0.10782492010690607
37,-0.9110926223492704,0.02534527409448518,0.9957173772111974
38,-1.063093762145326,0.9477149872171471,-0.3128186058762359
39,-0.3389463390208233,-0.7380274279658868,-0.1353645924017252
40,-0.2805537917170784,0.6934826507703122,0.038457333083665515
41,-1.7358593094411736,0.6040335735463159,-0.3060302578792267
42,-0.9663032332300703,0.5149291410153004,-0.8565702000668116
43,-0.5500565638475376,0.10973871399481043,0.8862890718688121
44,-0.3064965443828118,0.2593507855610019,-0.6721533508626657
45,-0.2555346415499107,0.6651873909668669,0.05742007459480304
46,-1.1983542214818736,0.7003175139296237,-0.6857193175809991
47,-1.9231911099223633,0.10090099365632367,-0.3708600329497388
48,-0.8670528857915258,-0.8255598063594569,0.5484305525291009
49,-0.7037012629878072,-0.24922693129553558,0.9220048780575891
50,-0.1473087423330619,-0.2355465838926757,0.466299716829065
51,-1.9448289635059783,-0.3270137292526551,-0.018980268714903433
52,-0.48637252180413293,-0.6201875578744204,0.5929200677156379
53,-1.022768662521408,0.8996283514147464,0.4360624007384397
54,-1.7387440936896328,0.4369156900769564,0.513187922503307
55,-0.8831303651852869,-0.00404824862006754,0.9931390135028358
56,-0.4200232920783282,0.03933140952022906,0.8136830208954172
57,-0.014039465007952834,-0.044102348385290216,0.161049080423014
58,-0.7751050895138003,0.33504985480976957,0.9149665972205525
59,-0.6002019324296082,0.751479647269274,0.5248236321918325
60,-1.509873758357094,0.307634039387997,0.8033617170046354
61,-1.8308235505920258,0.3110075579329502,0.46152630119012944
62,-1.9405873395507376,0.04855701315576889,-0.3360620078947569
63,-0.7031736854656414,-0.920860802330415,0.2528033261872441
64,-1.8580875990385608,0.07114061322055529,0.5085515564098114
65,-0.8092181077076446,-0.529301819064804,-0.8267054214821853
66,-0.8803697270831797,0.36020748393435637,-0.9251698040465478
67,-1.4374341576691383,0.8522776168289733,-0.28683483323441983
68,-1.3059367925426584,0.031529855739664096,0.9515295829167617
69,-0.0963256822414923,-0.365125794898643,-0.2237317172940165
70,-0.28142986510427304,-0.31332886825579276,-0.6208719526226651
71,-0.7856901158373164,-0.5601086569906351,-0.8002184488715094
72,-1.3389759654253102,0.9263943430357446,-0.16397809626700155
73,-1.093897583797357,0.051578523876186534,-0.9942448891655274
74,-0.3264687061736955,-0.5508800614003759,-0.49283542302495104
75,-1.2467375353557135,0.8673539622741305,-0.43222412331330395
76,-0.22246295303130403,-0.4196149187801441,0.46835826087337573
77,-0.3631839642006419,0.6528591961731821,0.4101709479240298
78,-1.1511380268058078,-0.26268442614813486,-0.952971242542225
79,-1.8769613483758352,-0.29598155398353315,-0.37859439134293815
80,-0.40111086642129334,-0.7997571894322105,-0.04147581985732692
81,-1.3551783752269695,0.5667545374054926,-0.7433960022097347
82,-1.3075628065284528,0.7234125717284206,0.6181256919960649
83,-1.2015073692074707,-0.7308020692562253,-0.6521680118849003
84,-1.4716112356304574,-0.7610617452828877,-0.44538507192549476
85,-1.8427320101386955,-0.5144259055082065,-0.1586466098902063
86,-1.204436895900094,-0.7631259217065588,0.6130614840407521
87,-1.5515584843489902,-0.7945009068601548,-0.25406996544463156
88,-0.656103993383962,0.45843651358686355,0.81949466114421
89,-0.9953728758696678,-0.9383505910901981,-0.3456541015566839
90,-0.37269346011297055,0.16032274407170483,-0.7620912824250659
91,-1.2239166935083232,-0.479575339637869,0.8484508282626178
92,-0.36317136455334864,-0.12814665942921785,0.7602813444720896
93,-1.5087714439929547,0.8039020282327131,-0.3080473125684657
94,-1.9233066725588563,-0.058160639475484485,-0.37963420344338783
95,-0.004837430714579427,0.027208864048292012,-0.09439882631919849
96,-1.5583137114016004,-0.731048429501452,0.392242263638725
97,-0.40475968384827443,-0.6685926138653696,-0.44572736365660415
98,-1.8634733796043568,-0.3898894590830834,0.319999894391437
99,-0.7373603360897912,-0.850419741767144,0.4558581684623376
100,-1.009888359101893,-0.9677498154681918,-0.25171911928884666
101,-1.5328942297531958,0.41915198569350337,0.7350750660884516
102,-0.49596076021157065,-0.460028097083805,0.7309709943950959
103,-0.007857534682237155,0.07868078526367216,-0.09727621776921451
104,-1.51887944571387,-0.532954645974688,-0.6683737473522297
105,-1.329340341281624,0.7303654908802696,0.5984155657532031
106,-0.533525541434702,-0.7786647334134533,-0.41962222587032716
107,-1.7381781886140333,-0.3465201893753054,0.5788062890206078
108,-1.1062207250752267,0.32533939203610907,0.9396123868670889
109,-1.442199506826747,0.7190957609269035,0.5360605215636937
110,-1.4261097298453698,0.8942130263695601,-0.13716253716703597
111,-0.10200538706346218,-0.3799582919190274,-0.22189495609168994
112,-0.31783706042385595,-0.621188218223751,0.38571870762102733
113,-0.6895839438660605,-0.48331060062166137,-0.8185674898387914
114,-0.02934139785015666,0.09509773988002553,-0.22085809458161826
115,-0.2407977019418991,0.4693493560066681,-0.4509135755767667
116,-0.6423779152626631,0.7561789110165098,-0.5479962582372315
117,-1.4400134743313069,-0.8462652910803927,-0.3003717688457265
118,-1.5149588569510015,0.8390716144338888,0.17543147237319065
119,-1.5088368397473424,-0.7936113426297403,-0.33356574669075123
120,-0.7607624880105315,0.9135747315857234,-0.3288565381213548
121,-0.45819654724411063,0.123488124596724,-0.8313842082126535
122,-1.4166298855097674,-0.3667139810861634,-0.8318295465875536
123,-0.6663278895687907,-0.34268397907475606,0.8781973657475152
124,-0.09729172304661537,-0.2232846782786955,0.3677794436422877
125,-1.4479674388645383,0.525459809317979,0.7233375163149354
126,-0.9998721567681962,-0.6665397115293632,0.7454695142059542
127,-0.027548793203144295,0.029813156280447808,0.23119218436603034
128,-1.3637800367315658,-0.7641982405802329,-0.5326022286562994
129,-1.4266525242419137,0.8846162942976297,-0.18820636392304255
130,-0.29909185950817097,-0.7129189897599306,0.02177826053582305
131,-1.6870207132393653,0.40121573880600114,0.6058287468537858
132,-0.2633854539781316,-0.4553490414232355,0.500056257898986
133,-0.048634149865800835,0.022535263281696923,-0.3072379877346827
134,-1.50579215317735,-0.8623277948617334,-0.023771242986441666
135,-0.3727884967901426,-0.76773106162331,0.13112874307327335
136,-1.483511135974997,-0.7136060128960485,0.506935340794832
137,-1.7739040473592338,-0.6213492330569044,-0.12246491767275065
138,-1.6000646004474364,0.7891828039265484,-0.13081657875242608
139,-0.5094214617389519,-0.030108596123094956,0.8708766676385065
140,-1.789387434279952,-0.6130695388761201,-0.031831102763422506
141,-1.371347056412035,-0.8052541011905673,-0.462241491224975
142,-1.5047276482283052,0.12709561004261352,0.8538715986738404
143,-1.2497827921099156,-0.8759520283222918,-0.41269431888970487
144,-1.6045801248041058,-0.11412526762481684,0.7883262623948385
145,-0.6871137816311925,0.432716653123384,0.8454930587914746
146,-0.6341090780517511,0.846123028999291,-0.38755599986701994
147,-1.0406713229276523,0.46458993416380123,0.8845914517815496
148,-0.29601329983793745,0.5306335594236173,-0.4720495224108932
149,-1.578601476789597,0.7966794249993097,0.1747061099093753
150,-1.494241387589134,0.5115502708973858,0.7028810504906065
151,-0.49357950070262935,0.779485269126119,0.36870176715983277
152,-0.9891271274225978,0.8789100855591792,-0.4768635466716575
153,-0.045763876748418864,0.26320696434827556,0.1419701200970081
154,-0.6457721036025298,-0.34573964892250203,-0.8688997022538149
155,-1.5936274314487036,0.6527454604889104,0.47066956184008224
156,-1.0595599237306557,0.9905795342968129,0.12330775205763765
157,-1.621360130798162,-0.4725775222254216,-0.6249656577299046
158,-0.241175584239128,0.08218447254654201,-0.6460891722644934
159,-0.14817112699394996,-0.5114651938108777,-0.11309697888645821
160,-0.2856838030781901,0.3565712312362082,0.6021705139492107
161,-1.96249249285967,-0.2087738735594407,-0.17326762798562453
162,-0.9318668962099793,0.9968755294877799,0.03996321904447301
163,-0.8950255989993579,0.320294942497593,-0.9414836827821395
164,-0.02220094743382406,0.16062903505455187,0.13456346420233195
165,-1.576082632610544,-0.13700667877783584,0.8058275065885826
166,-0.4268498764067298,-0.11307159066597822,0.8116118229851536
167,-1.4393642918170622,0.5398099567116741,-0.7180280145725734
168,-0.1330881255972416,0.3075623228339458,0.39226167234702336
169,-0.5756836914513714,0.6026031870902613,0.6758883555797693
170,-0.6287236641426333,0.7747007896508114,-0.5118520967493804
171,-1.38601788840677,-0.180184398947806,-0.9047230361861006
172,-0.7277159665817148,-0.07748734724719258,-0.9590918184209806
173,-1.1043020627935989,-0.07543573392110284,0.9916806591563561
174,-0.7370658534280885,-0.9507800682206785,0.1639600452573203
175,-0.09065334064749453,0.14685474210277097,0.38925870298089277
176,-0.8498048297913058,-0.18396134385095778,0.9713905675960268
177,-1.6447977055858751,-0.40109245787715353,-0.6506617854963167
178,-1.8885603802371942,0.3794929796842693,-0.25777030287270897
179,-1.5818453440061453,0.2082165529137503,-0.7861945451038732
180,-0.912297429185236,0.26522667759779134,-0.9601890795894934
181,-1.2257583260877805,-0.740116107956494,-0.633451912101759
182,-1.578469237429105,0.09711687554407253,-0.8099022495540722
183,-1.3373709499041249,0.42204858233794446,0.8414605375817215
184,-1.2728588030944152,-0.4419346311836298,-0.8545418979397512
185,-1.4399829377811237,0.8934152134799901,0.0906877653490024
186,-1.5162128103196366,-0.16616799923039047,-0.840186009460805
187,-1.7843574284475097,0.059257031383940874,-0.617472289799933
188,-0.8905715946046495,0.830998170915551,-0.5454057792393106
189,-1.3252052696245074,-0.35048460296255846,0.8782949821640957
190,-1.1670584145960456,-0.9210956941391941,0.35167343992814104
191,-0.07588725620326187,-0.008312969266306543,0.38202949008478637
192,-0.23089197785945725,-0.5961728221559617,0.23032762839411677
193,-0.5318304292881219,-0.7639233734279142,0.44411522445191115
194,-1.8034034993141237,-0.22357280163500753,-0.5518677555890493
195,-0.847226612134101,-0.9820833766740567,0.11032920384222103
196,-0.15275071141086005,-0.3770471111855647,-0.3741712427910738
197,-1.8249727022447502,-0.190954728432613,-0.5319363986795996
198,-0.2872145082178079,0.5892756764319852,0.38038272814422686
199,-1.4092238752290465,-0.903725064330166,-0.12576497145055626
200,-0.04119738897294889,-0.22624098282328917,-0.1717922314275638
201,-1.0826482112309743,0.8385884580771695,-0.5384595353042563
202,-1.4072606244031487,0.5654371882345381,0.7172304859472839
203,-0.10759437739633437,-0.009182066216802471,0.45114065922432023
204,-1.1247604463138923,0.599883659365803,-0.7903002127428864
205,-1.8599671155600799,-0.4985180004901832,0.10925366512179704
206,-1.405104311617333,0.8823804368044635,0.23936428608673155
207,-0.9969156453311613,-0.9070317930151076,-0.4210508439797688
208,-0.22575446652605458,-0.08057355872179815,0.6277354184133235
209,-0.9704385794173701,-0.998644163946755,-0.042848059795321705
210,-1.45647022568764,-0.12921218551564737,-0.8803062786183822
211,-0.0014938990558281962,-0.032640244001133446,0.043819868197131746
212,-0.26392730520524166,0.6026253508894845,0.3082850538753185
213,-1.4337547894181082,-0.10454324254262545,-0.8949455252111864
214,-0.014830714206669149,-0.12358286512280459,0.11903257443866871
215,-0.40156927436586687,-0.5866493326590828,0.5456401993142163
216,-0.8115680517828122,0.04766929783633973,-0.9809286614911735
217,-0.9748909455288686,-0.07313614994366881,0.9970058369713705
218,-1.370270938134332,0.9108615371016505,0.18229287589464402
219,-0.6051846253936279,-0.5782868733571087,0.7139363501582543
220,-0.4901526428130508,0.550614933476268,-0.6609681288855072
221,-0.6467135461916033,0.6176374545242612,0.7026468930581553
222,-1.4703462825994364,0.6620363258499997,-0.5835085926530338
223,-1.151803975429373,-0.45069548473444243,-0.8796755839989104
224,-0.31160089127163404,0.2558528743128092,0.6787090494518732
225,-0.7680756486615513,-0.9694811004598584,-0.07948264658013013
226,-0.3198399678351469,0.732841410919398,-0.018049850059542228
227,-0.9920761847992358,0.9835521376619588,0.18045056290645226
228,-0.3863652050460994,0.07296823071831178,-0.7862111521262741
229,-0.49234176092385196,-0.6596221530951688,0.554239774325335
230,-0.1960722176684626,0.2956773070358974,0.5160184598437305
231,-0.5114039486367421,-0.08205647946781988,0.8686429834918256
232,-1.7480905672475493,-0.3625831346409071,0.5557823078051457
233,-1.358921415368441,-0.22032160993683997,-0.9069916238779463
234,-1.7373099184792966,0.6724296022242746,0.06490388404831328
235,-0.5159584598959541,0.8252532312442754,0.29096544773320765
236,-1.958730524141258,-0.00589518675774623,0.2842552178112477
237,-0.8573702482435944,-0.9494686812139284,0.2795817900146392
238,-1.3581720352985733,0.8211054259716157,-0.44440822738789315
239,-0.15171410944294317,-0.5251259074640617,0.06821897970408708
240,-0.40670731086504563,0.7422381249190998,-0.31158682728188797
241,-0.4576851746628037,-0.8375488590105213,-0.06638176699712127
242,-0.23992720439420945,-0.5812830109620641,-0.2905157595499335
243,-1.7215273175442587,-0.1201851808494291,-0.6818752469048693
244,-1.940472504969241,0.15087217442143352,0.3045472941633689
245,-1.288384921060754,0.2621833001794228,-0.9209202215239978
246,-0.12542637018692537,0.30643688740485625,-0.3757890366591429
247,-0.9509495388113614,-0.3208907344351154,-0.9458452245536126
248,-0.25984350754616115,-0.11405080549342038,-0.6626920706065015
249,-1.1368229592524228,0.9688443887922252,0.20644618700094508
250,-1.4186880759614908,0.863705559963865,-0.28055837313324195
251,-0.4943195608817621,0.8616867906129089,0.042227578386772394
252,-0.9947488715539653,0.9957939099201217,-0.09147084024999244
253,-1.8909730790436563,0.01688555208468518,0.4537420528783533
254,-0.661760832419403,0.9377768768021223,0.07854167587747277
255,-0.20448170642610553,0.3728022751674395,-0.4776705017260955
256,-0.6290578736402943,-0.5142802470132704,0.7732514251029285
257,-1.5783494603011081,-0.687272059099946,-0.4395099754839895
258,-1.9197742775131381,-0.19158772458286066,0.34250463093854155
259,-1.3484901669182947,-0.9288820617960575,-0.12543013527364413
260,-0.7129655821139114,-0.8934192262079932,-0.345562337633465
261,-0.5778927811696485,0.879526987593574,0.21967652106194438
262,-0.8937314793832615,0.9816897236374408,0.1580894937387529
263,-0.20051075775899474,0.3521535897278778,0.48662593517266695
264,-1.7522994630783288,0.09227280064381571,0.6523275619758871
265,-0.6661238577652976,-0.7173681624090757,-0.6114815133822924
266,-1.7126782660173003,-0.5200815127465996,-0.4707493061553917
267,-0.03472147864936703,-0.19035242253970272,-0.17889474965018462
268,-0.10230906439018939,-0.032381136444564945,0.4394342341312762
269,-0.5778488965926715,0.3952195843961331,0.815836948171461
270,-0.5188093910195148,0.805846799746339,0.34506018774639
271,-1.034338668163458,0.9136229338661164,0.4051098500192633
272,-1.195875569507614,0.931572718399508,-0.30627607089653436
273,-0.22925304496052057,0.5605763002897817,-0.30282559807716286
274,-0.08384071051772346,-0.12231309002088095,-0.3816957745441706
275,-0.8800652579633659,-0.19161848929900693,0.9741139626406001
276,-0.8169135395864099,-0.9044091534397853,0.38538737808541895
277,-1.8161430607151474,0.16473936912642484,0.5538695195678661
278,-0.5382204818307847,-0.8149589788017797,0.3501450263387556
279,-0.017418571629957635,0.18328278270909953,-0.03067830152886885
280,-0.6898166198327944,0.34668045655633206,-0.885211235643753
281,-1.8780673494927276,-0.30959997274287954,0.3648911983488017
282,-1.4556554773684967,0.019292079113573665,-0.8899471341757123
283,-1.3379257322158182,0.7792219194500816,0.527844105541526
284,-1.182662004231656,-0.809103433217824,-0.5585572724127802
285,-1.8169078100266987,0.08307416217123637,-0.5707541620495907
286,-1.5240982441682212,-0.7597284377070974,0.3848814510975044
287,-1.4226864259007297,-0.22289460715814166,-0.8784384892860083
288,-0.6326483239841048,-0.16137341299241645,0.9159756370709277
289,-0.1923423390064728,0.10973420289497855,-0.5793509362670164
290,-1.808321457622983,-0.19994883091796598,-0.5537480349046799
291,-0.4067698176358655,0.8019928400217432,-0.06989588890681939
292,-0.3718793059410964,0.43450275809026473,0.6455011594930826
293,-1.076874981677027,-0.9020236650522249,-0.42478646974439777
294,-0.04563048136415704,-0.2669596278584385,0.13383340013790765
295,-1.4646342107756722,-0.7092079623604566,-0.5302255334302538
296,-1.8623971791790042,0.014302802593785297,-0.5060301722052348
297,-1.944015221719119,-0.30731047016555063,-0.11998139893013114
298,-0.3502821872671982,0.13653058814728908,-0.7478142565623226
299,-1.4446323201452163,0.8461235808714623,0.2938996185358802
300,-0.5472610236349494,0.8749164995925566,0.17189688193982475
301,-0.35718389636004777,-0.36046103588682643,0.6759107178529915
302,-1.3164891949133013,-0.9481958022865026,-0.02755558073033641
303,-0.9739060237307622,-0.9681899257300727,-0.24885210892668097
304,-1.2998396453387415,-0.5099233112998471,0.8062719167105703
305,-0.028250092190914566,-0.058226803735776655,-0.2287176337752505
306,-1.9097641146103004,-0.4145454480181667,0.021939172608689994
307,-1.0818061253335525,0.5858400101995017,-0.8062873187067741
308,-0.8221842136546289,-0.982659860510212,-0.052546595212515076
309,-1.092245375323027,-0.7043514344558239,0.7038322580782561
310,-0.9513633123436592,-0.3459894239774453,-0.9369769426776601
311,-0.8874333245438325,0.6397904973411193,-0.760261049303954
312,-1.3104702787981524,-0.2106975537636166,-0.9269383727201208
313,-1.6077630410420973,0.052329659106942115,0.7923923855773811
314,-0.6406786727362948,-0.6355914469479507,0.6833093708855892
315,-1.4927796018095463,0.862026653775295,0.11865206370473594
316,-1.5742628569612385,0.3910900506949309,-0.7192153664669244
317,-1.459611345525329,0.6894723520808427,-0.5598082589427448
318,-1.3966713031702658,0.651118518550352,-0.6470676564641428
319,-0.160155963449922,0.429083131569002,0.3324900907910036
320,-0.44788706508221054,0.2603233716867903,0.7920877787531415
321,-1.5539525034059563,0.7739210510289729,-0.3068922135611849
322,-0.18324162004155276,-0.5677381853198702,-0.10285476020755437
323,-0.9944587539274937,0.2157406273875067,0.9764349831332392
324,-0.7110804402964991,0.8702688392796442,-0.3989456546944658
325,-0.4006946845515331,-0.5564612525787065,-0.575485893183969
326,-1.500416818424716,-0.4600221947874239,-0.7334593295750258
327,-0.4112621833338602,-0.5661348871565987,-0.5769567338816425
328,-0.3388151722753149,-0.367783074336876,0.6538885484683108
329,-1.3788230472666105,0.8967951707938733,-0.22858591492134206
330,-0.9239823103851468,0.15510096091248393,-0.9849695440924272
331,-0.02387838499609618,-0.19663311420217647,-0.09231473945868206
332,-1.3608278353433507,0.7415598905166139,-0.5655901360688845
333,-1.4347415517272943,-0.7729901456584096,-0.4620454716981164
334,-0.998586521937477,-0.5017843983626854,-0.8649915720049326
335,-0.5982072234066195,-0.054364669582454846,-0.9141154453232767
336,-1.9635615528015693,-0.14842388432038262,0.22252973852022212
337,-0.6891629249222643,0.9219436584698663,-0.23108484018714107
338,-0.9190364806572026,-0.9830487070117363,0.16449969051089974
339,-0.9164836850339004,0.3292577476804032,0.9405393988169296
340,-1.7803729850883578,-0.4808653244355741,0.39973309082405906
341,-0.09210450366002632,0.005871370894906559,0.41915545413295924
342,-0.12230604188221372,0.21167811956131033,0.4299368437137264
343,-0.5673855300689308,0.5693949619653421,0.6990236746310862
344,-1.942262171352353,0.30304405847919624,-0.14250017213606003
345,-1.5710190846157361,0.6535342187374258,0.49682011829621914
346,-0.7537642902684265,-0.8354941681419077,0.49124074571827814
347,-1.4420859891811428,0.49572049502029314,-0.7475434228100505
348,-0.5073427347439605,-0.8680533494677275,-0.06141825028686286
349,-1.4062380120282434,0.131929068028915,-0.9041932307822055
350,-1.486367484474552,-0.5561151440619345,0.6739307209134114
351,-0.7297443846495011,-0.3274895033425048,-0.905379769804916
352,-0.8279096359859733,-0.9743026695944916,0.14532451491254658
353,-0.5328923520992259,0.683780919796855,-0.560583712744469
354,-1.2385660528791882,-0.7246455400240527,-0.6465099223808507
355,-0.5083053695806312,-0.6407460582088239,0.5896447059938847
356,-0.5522487316071938,0.5164437210631124,0.7299347125785425
357,-0.43743278513719763,-0.11498038740655687,0.8187170691229955
358,-1.096124657977843,0.23719823996049472,-0.9666938735133715
359,-1.215876906160221,-0.9189362129643472,0.3300808959776903
360,-1.8183875201632458,-0.4739904146286094,0.3249229965411072
361,-0.06564014697645548,-0.1416367385715223,-0.32697201614915383
362,-1.7898787895055324,-0.5741163589431685,-0.21559662400676421
363,-0.5196041359624328,-0.1467394629675485,-0.864689160232505
364,-1.183725235557866,0.8604991986182553,-0.4751696191851357
365,-1.0167665520920266,0.5251464960172805,-0.8508466609511479
366,-0.7354436667083226,-0.48404237408670214,-0.8340940753918422
367,-0.60803534124778,-0.24368592385227406,0.8871194264615783
368,-0.9613248925169544,0.7725900414530007,-0.6337261742336556
369,-0.06049015072907171,0.2928040430077981,-0.1777274191598048
370,-0.8696075112446542,0.43621665180127256,0.8903442208311761
371,-1.9057246032626836,0.3969928465400123,-0.14852482230493516
372,-1.7296690964660741,0.4565778375204241,-0.5090380024591057
373,-1.3587384150860196,-0.9303763044277412,0.07554258203788174
374,-1.3850316577086201,-0.24744683185085006,-0.8891123033504423
375,-0.5244192576189883,0.6960742563189816,-0.5378694889713511
376,-0.0837933906890812,-0.371830789758894,-0.14935632843059102
377,-1.0105276134502392,0.9887428783538874,0.14925377670100104
378,-0.55248965382867,0.49945978407327585,-0.7418048356293542
379,-1.7606949629878947,0.4980374968532117,-0.41629535790473665
380,-1.6020301237387002,-0.5696769291304119,0.5594889869583755
381,-1.2739864196445079,0.01829594830443235,-0.9615595146042835
382,-1.34389375672898,-0.07744148587530747,0.9358097564934091
383,-1.7949064183046561,-0.16805798116913231,0.5829925394920747
384,-1.4815690720343,-0.3954936341528882,0.782097189743426
385,-1.1298608041588574,-0.7123113122824806,0.6897454356047783
386,-1.5096294747938885,-0.8562226554561776,0.08462010815921425
387,-1.403053025331051,-0.9007310304217757,0.1619625561875749
388,-1.5629376152549814,0.6937886342939655,-0.4491754359440736
389,-0.8445236547768974,-0.4086488340838062,-0.8993515644496386
390,-1.2696092428623074,0.7868985703268211,-0.5550689112000583
391,-0.09555341804486062,-0.11482483711150089,0.41084259415496693
392,-1.0745861306386923,-0.3236226071532936,0.943241918733287
393,-1.0227586512934619,-0.9986763456621913,-0.04612591902730956
394,-0.2306297128369399,-0.5427186836597053,0.3369358865382364
395,-0.36229364936488506,0.5442404423229573,0.5450990288926919
396,-0.07686197696565578,-0.31137558358297496,0.22552480213183712
397,-0.08992957695216253,-0.17280870054209405,-0.37670808076079687
398,-1.4407843750733518,0.8924275248614251,0.09634442153495364
399,-1.439119478125955,-0.15936163218050045,0.8841820819939499
400,-0.021163194104865668,0.10401513325092471,-0.17623665759371293
401,-1.2643243453834285,0.042178543413879936,-0.9635110849975237
402,-0.4665575834382676,0.004328956273255865,-0.8458253060475096
403,-1.2862392789536596,0.5875024544940459,-0.7569068246142061
404,-1.8433396178647596,-0.5253686345211408,-0.11298710900413925
405,-1.0250824655655448,-0.6780285578752351,0.7346074765660789
406,-0.5247230169486348,-0.7313246352612827,0.4891585297646807
407,-0.13555656688889284,-0.37733190034969644,0.33220202878605315
408,-0.021992897199154315,-0.02184330983498912,0.2074246289295188
409,-0.13416501061947228,-0.17601228003548916,-0.4683475722592464
410,-0.6556254613498007,0.017141165105582973,0.938675853310548
411,-1.5897418415092617,-0.44370055028498373,0.6747846931059326
412,-1.0851385446200685,0.3019447267878855,-0.9495160926413864
413,-1.6550115494980338,0.5885126989729706,0.4739331948405118
414,-1.1483921834343827,-0.8626253268142992,-0.48358795005055694
415,-0.5201881781679825,-0.2565487382844202,-0.8390252442655778
416,-0.6179015513955401,-0.2572327220988187,-0.8875990661642771
417,-1.9871524093088409,0.10599600299885426,0.11956156633307159
418,-0.5548832910863687,0.5857324251505864,-0.677339384336324
419,-0.40078435530443757,-0.7060289771723718,-0.3774436309503924
420,-0.9400795159122631,0.9667639247767864,-0.24854989305343764
421,-0.4494554676118181,0.03076453137249465,-0.8342387316990917
422,-1.190093530079158,0.10101734828008015,-0.9765551418985543
423,-1.2747533378400173,-0.06548396970747296,0.9592822593257524
424,-1.0143105940550505,-0.6345254997206826,-0.7727694333383078
425,-0.26118911395180633,-0.6528985782221991,0.1669788046792584
426,-0.1777055718429681,0.5661363431377416,-0.05763258106770103
427,-1.341362948125487,0.6310878076026487,0.6965626438033827
428,-0.39863468467304786,0.3142024272866718,-0.7345996135371153
429,-0.47691020176217636,-0.28563993967493867,-0.8029862314149666
430,-1.2216950625625729,-0.9586774331943201,-0.17829435863012297
431,-1.5614527214642129,-0.7730205390280598,-0.2953135415134172
432,-0.968758368377871,-0.29307412071910016,0.9555791543447949
433,-0.7664381717132772,0.15755480565559835,-0.9594922384168565
434,-0.9758250329133012,-0.9995508548908411,-0.017710433460137374
435,-0.6624049522202986,-0.5176857186403592,-0.7861495280354979
436,-0.9947468554932993,-0.9730086576089313,0.2307088136393083
437,-0.47297619342426167,0.2713163984074658,-0.8053777494180107
438,-1.8826469068189065,-0.3815418866436153,-0.27451817174724025
439,-0.966602832424534,-0.8043029605549301,0.5932801840956015
440,-0.236053949874508,-0.33707039419409524,-0.5502453833113883
441,-0.9833577113633378,0.5875956690351286,-0.8089835375087021
442,-0.8987615045599275,-0.32407767996177184,0.9405979079243298
443,-1.1232167548854708,0.9007614685849935,0.4164689760691661
444,-0.05916682049552102,0.3388568279061131,0.0029964186789812933
445,-1.1854295179698595,0.9389218041873936,-0.2898995334369397
446,-1.4421218553152968,0.06453949356782446,0.894630045785725
447,-0.8307344712573914,0.954877880838455,0.24404387610621708
448,-1.1385859272580345,0.6916427340459463,0.7088189255426797
449,-1.8481736090690952,-0.26075328011036236,0.4610957121795782
450,-0.8415507756170364,0.7881436782961811,-0.5947464885597921
451,-0.5351717642097576,0.8277099820206723,0.31437381709593665
452,-1.9087927904907713,-0.2639821174254743,-0.3231239787319417
453,-1.1206993479978435,0.7001268433313548,0.7037429009515962
454,-0.43734681387760466,-0.3851081027140011,-0.7315142796763024
455,-0.6025679735462208,0.8370456060927818,0.3760351548321115
456,-1.694162551910261,-0.6206242986906189,0.36464205928583115
457,-1.9614376320187232,0.26937744854552936,0.05543888484927118
458,-1.0870306396906688,-0.4691169233696223,0.8788372886736503
459,-0.6643985191884068,0.30471872826569973,0.8913574719051838
460,-0.2920081777317751,-0.6191738077557071,-0.3396636209408021
461,-0.07855038521652391,-0.3876399271593469,-0.02580492757749619
462,-0.9415503624450456,0.10148982799717343,0.993118046700793
463,-0.2932005690479397,-0.6868592185244632,0.16928962854766763
464,-1.2564535102711325,0.9220712260491107,0.2898555694857422
465,-0.01642235381589241,0.10710873084354301,0.1452677999558601
466,-0.07650136989295242,-0.36351979812473567,0.1224893324406578
467,-0.5756018751503962,-0.5935892318650187,-0.6837675448849831
468,-1.4957536640462938,-0.8498999277505351,-0.17860128049459706
469,-1.9745602955886126,-0.18097424336177712,-0.13221404426863456
470,-0.47543122276433303,0.08857144491532036,-0.8467483079965908
471,-0.8799051036998636,-0.8083910509467329,-0.5762648042626722
472,-1.8585767847772012,-0.20082101271611455,-0.4717168912529187
473,-0.5996510273342552,-0.724404659089137,-0.5612117158216087
474,-0.866193715226955,-0.7132840795404538,-0.6879837934351088
475,-1.4114932277565297,0.815832546864809,0.4063133999594303
476,-1.5934319343279528,-0.6290589260298446,-0.5021189170923186
477,-0.9485940527617015,0.45433823883256863,-0.8893448112644796
478,-1.5215109818542127,-0.812604102901514,-0.26019390414281507
479,-1.2841776577600859,0.6054750177466517,0.7433996648604861
480,-1.4461314071345046,0.5652555323755785,0.6938681075586255
481,-1.8379220959441112,-0.5111847052660934,0.19125051171341986
482,-1.4301223387341935,-0.5680292851298033,-0.7016676599051379
483,-0.11832542482466157,-0.38682592608556093,-0.27021407512828516
484,-0.48493729173664835,0.38656250448203217,-0.7650358401310361
485,-1.4093162406273074,0.8560448406508475,0.31566983694010603
486,-1.9608164888052626,-0.15872091497838026,0.22724292285647152
487,-0.9072683322559754,-0.6388069920186801,0.7637581192664715
488,-1.624101055001875,0.6399750467918407,0.4482519521757019
489,-0.0012961742319460567,0.04021886844224166,-0.031194727398687123
490,-1.7589719149113296,-0.23554508501647545,0.6070256545652832
491,-1.6893440084553981,0.7191418706945933,-0.08740599419104311
492,-1.1945502990378265,-0.9424122640498335,0.2720465138772399
493,-1.492564847620684,-0.8191126289689592,0.2939972311977994
494,-1.292117756316801,0.32351843595451346,-0.9000016877995194
495,-0.14674290996826012,0.518642194891643,-0.05442988139382831
496,-1.6018715169009088,-0.7810105337112581,0.1666530028996026
497,-1.7444287997175936,0.02578958454480427,-0.66720361171087
498,-1.966765897487801,0.11192261433826753,0.22986306326657563
499,-0.6376092207092474,-0.4726516455964407,-0.8032890793481618
500,-0.19888764018025107,-0.5957296613242089,-0.05766417919797669
501,-1.892316941373963,0.30447196100180396,-0.33326761183879194
502,-1.54813439501789,-0.5090081060313179,0.6636711783652975
503,-0.9135344018759447,-0.9283635952718465,0.3614757741743984
504,-1.7407319466503053,-0.6645659650741421,-0.09832731704223123
505,-0.09917245565979838,-0.21832441283046455,0.3752921343703263
506,-1.7266304739086977,-0.6763003436054508,0.12093799910024207
507,-0.14382756042178824,0.4685436717869471,-0.21779711048381462
508,-1.2090278786898343,-0.5327867630642504,0.8200278111344432
509,-0.2398774814127368,0.15176706765669837,-0.6318073392351837
510,-1.2827734578034125,-0.9588573945518134,0.0251330156409821
511,-1.4178554007060011,-0.12623207776989406,0.8997012429927629
512,-0.42124005599085224,0.16573212846103255,0.7984796733833015
513,-1.7359611750272501,-0.3399341329649955,0.5854963143332723
514,-0.96027486877313,-0.484352387517826,-0.873970639469536
515,-1.7758589193902208,0.46029884939157245,0.4314717910262889
516,-0.13044972662046828,0.07923409232448891,-0.48744669521814993
517,-0.20883020994791712,-0.5270543628744847,0.31026450310003867
518,-0.6469377943761196,0.5565354200015344,0.7520740689877006
519,-0.2013633032880211,-0.4131447194076273,0.4375966950178801
520,-0.5537979918331574,0.6348823248409141,-0.6307362376718756
521,-1.9391348107281843,0.2868775229156158,0.18901612133449955
522,-1.1006389173399889,-0.9780992479306297,-0.18219129922740934
523,-1.6915517008027765,0.7156112143390903,0.09826919674506107
524,-1.9311123871628453,0.28306456335632324,-0.2300090768726351
525,-0.5811885075918206,0.5370655686931817,-0.7322277710870456
526,-0.5908364490516845,-0.7822195948951587,0.469806017349096
527,-0.5781526468200331,-0.0906961079510904,-0.9021191864812435
528,-1.3648223530757329,-0.46702997826672266,-0.8054735564228473
529,-0.9737264472112116,-0.9353032090335994,0.35287052525721935
530,-1.872465712477327,-0.17967481830227355,-0.4544453104824336
531,-1.24744173629153,-0.6850577633664964,-0.6851776762215231
532,-1.402421927891945,0.6035483697271864,-0.6883211149974885
533,-1.3690251191391827,-0.5471146382908837,-0.7513228560426919
534,-1.5643871755675605,0.5987465992232716,-0.568304166774658
535,-0.267886487518197,-0.5410077816901495,-0.41390866745244703
536,-0.4926449139558967,-0.7118943204596263,-0.4855896345295144
537,-1.8997018758808242,-0.22794675273331297,0.3722590663165423
538,-1.346646834216217,0.9123845818565407,0.21769324086507583
539,-1.9033961601573042,0.4240868601712735,0.06344850544425136
540,-0.3464149545501639,-0.5001711982530364,0.5680276056693527
541,-1.9068399384128454,-0.08327947282619276,-0.41316565141015554
542,-1.5957722374250076,-0.8019771493274642,0.04345219292733871
543,-1.6248634714082328,-0.7750356647037047,0.09415604354973338
544,-0.3290169901421377,-0.49611273492380914,-0.551048051197445
545,-1.7213221797405238,-0.4002369022318118,-0.5652474989827576
546,-1.5251974446221428,-0.6261308491391714,-0.576305304433884
547,-0.3342369795214162,-0.4879898318386193,-0.5644692414873896
548,-0.967349465587653,0.31883618200747643,-0.9472472917065974
549,-1.7167072414692002,0.14546470385617488,0.6820342733013092
550,-1.7579986067978786,-0.23957340208196315,0.6066652265519669
551,-0.6348029786292537,0.19836655515006188,0.9095503534053693
552,-1.7245434894242457,0.5080498678816392,-0.4657489277265027
553,-0.013485274813379688,0.1547753342381603,-0.05322868494930793
554,-1.7548309271856384,0.45409685538266775,-0.4733141845493773
555,-0.8664317861374308,-0.7935776890597454,0.5936278157837257
556,-1.5013628623769457,-0.862956212043222,-0.0627842044244376
557,-0.317261044640866,0.3146761309354708,0.6594288827876749
558,-1.587429925721186,0.6410113029877466,0.4939945260922973
559,-1.4398304866139082,0.30217887418385514,0.8457168976921003
560,-1.350315817808375,0.918560691922178,0.18309856102301586
561,-0.08943139121028465,-0.3128524585577298,0.27016318746481016
562,-1.0025259308501333,-0.9908717441053486,0.1347842958469745
563,-0.701916419023372,0.2622117206096858,0.9178187143042237
564,-0.7586810067075721,0.47690019388235505,0.8451812518929305
565,-1.9718619135126982,-0.14184908790807269,-0.188051209310348
566,-0.701288716172912,-0.8979283444437646,-0.32325880832369114
567,-1.0536357948430664,-0.33225631922439963,0.9416628589081159
568,-1.950059295886804,-0.277909419249686,-0.14196368898902412
569,-0.12331256532061374,0.3290847557258507,-0.3508879670552038
570,-0.9487462108056999,-0.02777594013546402,0.9982993269770433
571,-1.727890193855302,-0.6113057718470052,-0.3106140998020343
572,-0.3952628353269091,0.046725730503375175,0.7950532483878531
573,-1.3774919373460253,0.209011213006615,0.9021164836517777
574,-0.3670127696823047,-0.32768251523759157,-0.7013924261512227
575,-1.4818900470634764,-0.5819865351457966,0.6550371405120103
576,-0.8131615269661152,0.8534596959343649,0.4865161173178004
577,-1.4715891384912312,0.7821969659193497,-0.4071505752957521
578,-1.445743921623531,-0.30246715123127416,0.8425117083825678
579,-1.16948165966747,-0.07864349718925806,-0.9823905371013113
580,-1.8961859355174067,-0.2611464477162804,0.3586827314298232
581,-0.11480699293130459,0.3817034304813931,-0.26596208638717084
582,-1.8301641246005598,-0.4299061715695095,-0.3549763511455848
583,-1.2257228265344597,-0.5096725641446839,-0.8302307407820294
584,-0.18930424252807077,0.5342233245836616,0.23953669507571212
585,-0.6701059249132799,-0.019008311270431472,0.9438265642189374
586,-0.32374560559549537,0.1567290150862642,-0.7198027576209238
587,-0.1065596508814397,0.4366495409016531,-0.10536375561491995
588,-1.1631583866277018,0.9865901761021109,0.004377818161050167
589,-1.9352268450872925,-0.13951561914900412,-0.3254015062066236
590,-0.12947404751670955,0.48040961837332735,0.10672939907754508
591,-1.7921523466842697,-0.3296103819010592,-0.513664925594149
592,-0.04807535299639276,-0.03622210149250759,0.30418321089521694
593,-0.42824179042191635,-0.2244418265733774,-0.7891250954471477
594,-1.6334650444509693,0.47262084983965896,0.6126594239506724
595,-1.1956815898462998,0.1911207969493819,0.9618635851141563
596,-1.842452375267479,-0.5108269425099959,-0.17125954049941855
597,-0.011800496233688507,-0.0392930350499297,-0.1480466080414568
598,-1.4177918406973387,0.8809504843509759,-0.22220761005985076
599,-1.6933179819124768,-0.4268616311863909,0.5806025523348171
600,-1.4695122656381956,0.8321374281625493,0.2951364651585883
601,-0.08949021933248003,-0.2559196509694506,0.3247723380407563
602,-1.563083887548136,-0.4137232536656388,0.7153807412560079
603,-1.5370727454654163,0.05428669891238367,-0.8417872774041174
604,-0.7289396094141644,-0.8981465301702526,0.34620669404069854
605,-0.7480860914683469,0.004062378718233346,-0.9677411222881125
606,-0.5784620556431745,0.535347230396399,-0.7319215151738105
607,-1.7933061980134402,0.05598304408785493,-0.6062434947841646
608,-1.3326606618230716,-0.5131859807877269,-0.7911871037866925
609,-1.5178381367051856,0.6244597672043775,0.5847167376745394
610,-1.7532655210803214,0.45722398235150014,0.47279729770190876
611,-1.7284524617865085,0.32062682027652945,-0.6054382322223607
612,-0.40315046419282663,-0.5509661334332838,-0.5832726218642006
613,-1.3677474386559716,-0.8144194761682784,0.4488682860258223
614,-1.850242420199519,0.47546234388389264,0.2258835683304558
615,-1.250631324251451,0.9637009111475949,0.09200268016345632
616,-0.47030437710853557,0.41094643686203625,0.7419875828610745
617,-0.2964427243316712,0.466572118983315,-0.5360201653310988
618,-0.7981267181827072,-0.10559572032204474,0.9737025839228242
619,-0.1812837652438989,0.5711023641081578,0.059546760254994745
620,-0.9282742396124849,0.9011385884901715,-0.4275566157022647
621,-0.6418840965049672,0.3284361194639108,-0.8740038415793288
622,-0.30508741999821276,0.013437749776881735,0.7189686592864766
623,-1.2661566363540895,0.9201148717798817,-0.28731388350403264
624,-1.325675575858987,0.7878159663629345,0.5227632565823203
625,-0.6929211240921638,-0.8811082358973628,-0.35965377879985744
626,-0.27167517003270913,-0.5159592118822498,0.4509202077163589
627,-1.1731038621419876,0.9836549530963626,-0.049578081452593875
628,-0.6326714638223966,0.8174251077302536,0.44371831127619976
629,-0.8282032406482884,-0.7919104369869778,0.5859724680113768
630,-0.5171192913661602,0.8748882386145309,-0.037373669384268116
631,-1.6583313145372647,0.27261286942401874,0.7016281805372699
632,-0.2353925264795893,0.6270188704681232,0.14907296037046205
633,-1.1560094679071584,0.32224879885879526,0.9337112816911816
634,-0.306145648755101,-0.492185653230524,-0.5256609382601702
635,-1.7678845506341903,-0.6331347004834825,0.09743596841525466
636,-1.0474234437188903,0.1403982869130502,-0.9889587140107126
637,-0.6189934012688949,-0.7923502334672539,0.47646099446622386
638,-1.279131709351761,0.9598453720643997,0.027970530222330477
639,-1.5075594471785165,-0.43276267139708396,0.745050251879092
640,-1.1708191597376163,0.39316000150405994,-0.9034633517104401
641,-1.2124496955353945,-0.9254851707603967,-0.3135957996681673
642,-1.6047546338407723,-0.7064312972399089,-0.36773177062643486
643,-0.2264483554078568,0.10134015109560124,0.6255781541300106
644,-0.3310950997228923,-0.7346736038869904,-0.11322954621905955
645,-0.48988865626285216,-0.8442804073369258,-0.1642467983787692
646,-0.34162264575031664,0.0020251036518759567,-0.7526852983594048
647,-0.5457311142729178,-0.558641940858507,0.6939444944475859
648,-1.8737650279312115,-0.30688419184808846,-0.37730195965316
649,-1.0868756925484377,-0.4866080559227605,0.8692900631867944
650,-0.8540062503602959,-0.8948484676556365,0.42181992010868624
651,-1.7147803985917929,-0.38724686673105974,0.5823477019753187
652,-0.6342875076846566,0.06848741417674842,0.9282046364158512
653,-0.9275668605054257,-0.24580786565014945,-0.9666084695922532
654,-1.6286051323190525,0.7462961181315978,0.21885541273602294
655,-0.4707594312557537,-0.8356916154361408,-0.14671040960000156
656,-0.8118305409276843,-0.9607442837292312,0.20386926191566695
657,-0.04430847098243007,0.1915997480140397,0.2234798378490012
658,-0.2542838261689395,0.5881271236295164,0.31307167635868205
659,-1.2719737474985018,0.8734853696200386,0.40379894716475645
660,-1.0755496471910215,-0.29546977608554814,-0.9523601536337335
661,-1.1802553247262246,0.8632686756376072,0.4714607211324556
662,-1.7697712255546705,0.4478755220138795,0.4548184001212521
663,-1.8114437845766664,-0.12950168888725758,0.5699020065302843
664,-1.6258078306568038,0.01112940505255301,0.7798978750014655
665,-0.7754766480026856,-0.7059181773122757,0.6717654288127697
666,-1.7344073248232745,0.6782000789046093,-0.026278017803922984
667,-1.0719166366226278,0.17560835684714735,0.9818297726094549
668,-1.449516768724049,0.11406870185307587,-0.8859588059799642
669,-1.0862377418612443,-0.8862812207088054,-0.45504796417255067
670,-0.21770137921308774,-0.19595579156774676,0.5912784417395519
671,-1.4886250956698188,-0.48797802182545696,0.7232724010336453
672,-0.6684026055161795,0.7441695249126344,0.5798748883706256
673,-1.5121487544578556,0.06469580870002231,0.856456715569396
674,-1.7862721655218765,0.15703858867620632,0.5975909666252694
675,-1.6750273214582136,0.11327956493941076,-0.7290444811203822
676,-0.6212643315405008,0.2616041647461679,0.8877626678476608
677,-0.5241612156294766,0.8576888570448478,-0.19480060520923753
678,-0.8070706256627924,0.5954558681177332,-0.7798785582653305
679,-1.4337375068572187,-0.782803850355575,-0.4461949204257827
680,-0.4878976362680597,0.31137879170944954,-0.8004963567273263
681,-0.3573699022974455,-0.7089219720646597,-0.29061348050418956
682,-1.3826664812742282,0.5751620272890466,0.7230179848896947
683,-1.098051446554018,0.9866441500963651,-0.13007395938190666
684,-1.4394545889087116,0.7225411805960485,-0.5336795917307908
685,-1.6430407149422854,-0.12622660727377202,0.7553578506527007
686,-1.126573804992572,-0.47881526893499815,-0.8687433511252951
687,-0.13115718391404763,-0.4224827739563324,0.25810940828647577
688,-1.491977357625302,0.1561055940642979,-0.8564982913502271
689,-0.1542112160158855,0.5306924296735859,-0.05483500682792938
690,-1.4211131705859714,0.08050417477762951,0.9034283454720708
691,-1.2110155220517083,-0.8860872579438688,-0.41270064303652476
692,-0.340156788031025,0.32673581808884905,0.6766466144127796
693,-0.6661806863151951,0.8602643639051543,0.38536980941151355
694,-1.3448229076477436,0.8839761701223333,-0.31572661119583695
695,-1.6341927005536299,0.24802690856384715,-0.7323129598694502
696,-1.0649582736988263,0.6488615606497028,0.7581286815503687
697,-1.413566636183816,0.3805161667084729,0.8271457455062516
698,-1.379444682240738,0.20445017688123354,0.9023424285117361
699,-0.8292115196223192,-0.8638292203184627,-0.47395186790884114
700,-1.020443994523395,-0.4138403357880926,0.9101198929606614
701,-1.9230662482182275,-0.3401007453099193,-0.17966687073571214
702,-1.3987216686966553,0.4669639148277305,0.7892817831171037
703,-0.49301675687645496,-0.2763771268537066,0.8164457575026173
704,-1.7310524607902047,0.6792502613253373,-0.06466360693657096
705,-0.05897053292000187,0.2931628529344887,-0.16887594188174412
706,-0.42609951996775364,0.7869368021754235,0.22664665980480608
707,-0.19819266028940918,0.4176347689317507,-0.4274180503506469
708,-0.8685304821825579,-0.002429848032161644,0.9913172356634328
709,-0.9138279185402842,-0.9711511939712202,0.22235046846178105
710,-1.5977920630966564,0.12188360905469908,0.7923313922484985
711,-0.27987457526486825,-0.6174895904777566,-0.3164268925070343
712,-0.2568343244491489,-0.043082154072499455,-0.667719032740209
713,-0.31881585285813663,-0.6041238508199746,-0.4135487039673288
714,-1.3743880035889504,-0.9056956322398424,0.19886941572386746
715,-1.768930227891278,-0.5396122838878776,0.34287736541273167
716,-1.8735199221076142,-0.47029074351425104,0.1256565248839888
717,-1.447594504667607,0.8672549430525938,-0.21800922719509347
718,-0.010977720012314784,-0.1473629578152517,0.010912760966017601
719,-1.1558753285032157,-0.6085157094072606,0.778081945150119
720,-0.6045994289758951,0.019064632202132375,-0.9183109104398189
721,-0.14421782021631246,0.5151926033033549,0.04704723441598279
722,-0.16778319514187212,-0.37967726582374056,0.40405490162642155
723,-0.31978977501383954,-0.3475626446192612,-0.6453791582392029
724,-1.0248292709836502,0.5086396920175916,0.8606213865612857
725,-0.9504648864566876,0.7569712199386582,0.6515679893233176
726,-0.7456999663567266,0.8477668967973879,0.4654275255972264
727,-0.3951537152454442,-0.7919302304647214,-0.08371070358504809
728,-1.4054239361322372,0.7623570938479084,-0.5044235258895198
729,-0.153538462778131,0.5089573104404924,-0.15641394488078983
730,-0.07459609934294431,-0.37688329797118036,0.03983215232789737
731,-1.162126486109973,0.6073065048901335,-0.7777491958335688
732,-1.7647828533586551,-0.45239734667032094,-0.45874156987812553
733,-0.9719299028087353,0.21426676449711218,0.9763717648906137
734,-0.5786009647072121,0.7861094268378863,-0.45216680781644925
735,-1.960947102258415,-0.1625633885838817,0.22395046629395757
736,-1.4557987950715212,0.8586380672991277,-0.23449547500147666
737,-0.04859095079306852,-0.13378739208253632,-0.277347714623568
738,-1.0414980417258852,0.20140519767078136,-0.9786285602229838
739,-1.748120019198613,-0.4791532838049833,-0.4590518135169145
740,-0.9233072979389264,-0.06487112319814603,0.994942192705477
741,-0.30339516732153426,0.7144291289068242,-0.06582345219177611
742,-1.170882682770412,-0.4209609892974169,0.8908372209438303
743,-1.2606313213552545,-0.6286262830590638,0.7327348159982299
744,-1.4635666652863322,0.8842596698950058,-0.056487016494809465
745,-0.9527651152585174,-0.8212466851614313,0.5686147621851018
746,-0.5540576005151907,0.6334167907568176,-0.6323911333415931
747,-1.735887968683417,0.577643726273233,-0.35326565505886437
748,-1.570751562320725,0.659413927182657,-0.48930146816251935
749,-0.16410287106529642,-0.4753509747674625,0.2744402314281613
750,-1.6112045886458364,0.5144699076209612,0.6014562868328449
751,-0.1413121622465654,0.09546370457046423,-0.5035294215872737
752,-1.0489386554807025,-0.9139953752304526,-0.40276228976542144
753,-0.6921848463306269,-0.6399241074058598,0.7040930108531923
754,-1.1327954690565594,0.9139502269702208,-0.3834844795022745
755,-0.1316022042245848,0.3073590606769997,-0.389121672632292
756,-1.820634167235458,-0.36110942000864543,-0.4428990295166454
757,-0.2275445161037959,0.4850383570636001,-0.40993940720028926
758,-1.2404688188914985,-0.47006554453723753,-0.8492426808514972
759,-1.1219019122798166,-0.9320311783789266,-0.34125914832003185
760,-1.7353218652707927,-0.10804457251145877,0.6690501661351697
761,-0.8781998635312163,-0.05751644845099755,0.9908867669485596
762,-0.9810016659265276,0.16412872096857994,0.9862559638631601
763,-1.1580813681922204,0.9848207583288501,0.07168231996150938
764,-1.845516017260822,-0.3645493496520698,0.39013643283299015
765,-1.5591851371546899,0.5262694836170616,0.6405875529533198
766,-0.18491523172521118,0.061679765773978074,-0.576048979706154
767,-0.8260495562310546,0.15551289926568176,-0.9723975428159869
768,-1.32740096226992,0.08967358440514789,-0.9406206770875619
769,-0.19637275016751665,0.5294771514744931,-0.27172999354715327
770,-1.216657897707119,-0.9751056782956197,0.04720457093090672
771,-0.6446717995736071,0.2883716472326103,0.8891477172293095
772,-1.6571112881050567,-0.7037539799698681,0.27006497499950555
773,-1.984178291661937,0.07717196347761891,0.15949162446473522
774,-1.3019330984520172,0.7674302809967469,-0.5655856856997166
775,-0.08953493370085197,-0.397682188888373,0.1135880261728347
776,-0.983030762626164,-0.8715486479893316,-0.49001530503742285
777,-1.4820273942531172,0.10782137059439507,0.8694964883383348
778,-0.21231995280622873,-0.5859620462519975,0.1902856368856833
779,-1.2379469053057803,0.5678461473376556,-0.7879924004767961
780,-0.988524124235363,-0.5909763738967063,0.8066072338947469
781,-1.632344941719249,0.7527987109617013,0.18284959791172764
782,-1.646717411330425,-0.16600183576273977,0.7444460896569169
783,-1.1066547685956558,0.9942638124562277,0.008014460419402084
784,-1.804435004072102,0.5196648243992209,-0.28780687015018325
785,-1.6382838914753926,0.11304418423372979,-0.7614556364581984
786,-0.004903034513561666,-0.037957436226260396,-0.09133051141218626
787,-1.346136682685797,-0.6417276707773034,-0.6843792760290224
788,-1.36428140086466,0.2323970792525841,-0.901826290667415
789,-0.19164328325531077,-0.16838302126673593,-0.5640980204209478
790,-0.16334436051558254,-0.5331589382811541,-0.12549457139586928
791,-1.9505876902929065,-0.3001489629364185,0.07933248459357702
792,-0.2780046453871965,-0.5789596089348423,-0.37885152651077797
793,-1.7585454115564212,-0.5617395119006652,-0.3302386703223928
794,-1.1369910532497833,-0.8320547005150509,0.5375113270251373
795,-1.5394725342996676,0.32286135913780784,-0.777643830755431
796,-0.40342883974181865,0.4649980874155591,-0.6541250870040679
797,-0.27303870179174805,-0.4864516794484084,0.4846566150061257
798,-0.413621015959172,-0.7894421472619816,0.1814959591881818
799,-1.6501909105281136,-0.5481618713683948,0.5260896716763424
800,-0.35350751545123804,-0.5223675421290503,-0.5560392237531664
801,-0.029492334129207598,-0.23184344383919642,-0.06605670317846409
802,-0.11234891491277188,-0.29471063457199426,-0.35386606649075425
803,-1.4057688220028324,0.1591210492549345,0.900017863586297
804,-1.015166864704722,-0.7218865519848183,0.6918451938681796
805,-0.21202182740708186,-0.6061069433685923,0.10828098964041329
806,-1.9944052300323283,-0.08727180793636934,0.059513612088915646
807,-0.38458382265850555,-0.7813296003713834,-0.10386040751834276
808,-0.21885719361848643,-0.4789484716518094,0.4005299958065676
809,-0.1939617444206274,-0.07666533735882042,0.5868771222242527
810,-1.872671621179212,0.4258759122302856,0.2389015466054333
811,-1.048017623594853,-0.9003593890043573,-0.4324896281484717
812,-0.816262279091011,0.9406256615672127,0.28541866567625446
813,-0.9928008039644326,-0.9955599177991606,0.09385425748558236
814,-1.2217029579673493,-0.5029993067772447,-0.8353678805233891
815,-1.8901434850175143,0.4493932458038496,-0.07543398906829002
816,-1.6789600756632284,-0.08309032892423526,0.7294581639097925
817,-1.9169485513894235,-0.10900036123767941,-0.3838284452133444
818,-0.8862513149761253,-0.38216924478649317,-0.9170648314021539
819,-1.9701079051877965,-0.23606485692252446,0.05624976105098581
820,-0.7177647441000086,0.9589676969325406,-0.02691127211718962
821,-0.9992822273475084,0.9995864794748335,-0.02874638853017075
822,-1.2306254081948378,-0.5206735676144716,0.8220163970886363
823,-1.946781521603452,0.3211678957777495,0.021352589349889657
824,-1.1622030439144662,-0.4426701911339921,-0.8818918722985697
825,-0.13430816831335957,-0.2795014682766889,-0.4152789204645529
826,-0.49145303338834,0.011125017884453851,0.8609623782298212
827,-0.39679362280119257,-0.46965759670141055,0.6446423879697527
828,-1.5100852202632735,0.6621264641349678,-0.549000558798525
829,-1.3270150160314473,0.7630859073217946,-0.5574594849285693
830,-1.6517223426190235,-0.7387157558992556,-0.1719215522189215
831,-0.2837019337286708,0.2806607459139603,-0.6388635425182548
832,-0.08845521333529971,-0.3602046325237524,0.19833992188370606
833,-0.6473106950591351,-0.5219915646957077,0.776617705545564
834,-1.1602624762540639,-0.7558831510724807,0.6347886267330669
835,-1.1760538116994539,-0.8278071010477387,0.5326729379657204
836,-1.1717212063630524,-0.3451917655568204,-0.9226887190580491
837,-1.121114028579696,-0.4266676150723765,0.8962623155804594
838,-0.08002519907810912,0.12802350573483956,-0.37048123791642773
839,-1.586932935081028,-0.7826029277679336,0.20746659289203223
840,-0.2589038261257375,0.5183395596175197,0.4267324243650166
841,-1.0675895096801622,0.1397398695272573,-0.9878787511864502
842,-0.09129108092048921,-0.40524718153163247,-0.10011404619740212
843,-1.3695003077742287,0.9240594963035168,0.09789570902772494
844,-0.1495123160786036,0.24944050117567387,-0.46308761144220617
845,-0.49815814587031326,-0.18321977242506546,0.845331454777465
846,-1.8004382778608243,0.0024279389802002397,0.5994102672189612
847,-0.9396765472598656,-0.11460033951214256,-0.9915784604524296
848,-1.912374738968925,-0.4093447618657075,-0.003033417955623688
849,-1.0182657939206141,0.07703060069635685,-0.9968613982539438
850,-0.2397725628729951,-0.05010326674869203,0.6477220904835771
851,-0.037001035047809494,0.26544562644778646,0.04660056760117957
852,-1.3619633532827151,0.8748706138284568,-0.321844589731988
853,-0.7066601369694483,0.09815623318039338,0.9509558762871458
854,-1.387653275774373,0.009221508013984926,0.9217591342489351
855,-1.815917591388579,-0.5750339110509827,-0.06012058885332523
856,-1.0681934171933039,-0.745816720743105,0.6626515501464562
857,-0.4494965625480415,0.5108800956090256,0.6602631999923142
858,-1.8781529590531094,-0.45144248863708863,0.1582626296995598
859,-1.5335593207417544,0.14343276440777675,-0.8335115436176879
860,-1.1269555180327206,-0.5389040074207724,-0.8327453195466639
861,-1.0258720547126576,0.9755216788813448,0.21837603077597048
862,-1.78740076742126,0.2598770239699295,-0.5589847617573698
863,-1.7803541118566832,0.6238881388603287,-0.04255643661964944
864,-0.17474882805903103,0.5644429337357622,0.01909653805859559
865,-1.8302926783125404,-0.5239663330308568,0.1899298559752671
866,-0.04056947452384829,0.1679758054294587,0.2264446854639782
867,-1.5873442303656975,-0.8093076982475156,0.006914088040688197
868,-0.18890019467831543,0.34974375550004694,0.4688244994620578
869,-1.5866666532275042,0.2842623508676518,0.7582988552477414
870,-0.7516039670571981,0.8084958822745056,0.5335108425922077
871,-1.0023681278725693,-0.0020844579637006853,0.9999950234903054
872,-1.0177802549171626,0.7520228080945874,-0.6588972291948207
873,-0.8786177322209632,-0.5137012790292925,0.8493393556126356
874,-1.8351889805495625,-0.5265967560063528,-0.15860398271218837
875,-0.11089389935448979,-0.3767651311863327,0.2598814685911279
876,-0.8939620091541327,0.9942265743836937,0.016415336933407014
877,-0.15761515574792817,-0.42265335477659377,0.3342931585756783
878,-0.7895535709859137,-0.7714200912554579,0.6005192281040136
879,-0.23743153255739413,0.4928317539761805,-0.41905392819420856
880,-1.2155638866564291,0.9629152840180113,0.16225401866852743
881,-0.2917883198422243,-0.609569337364398,-0.35617613484514815
882,-0.38792075171322105,0.7886107279602563,0.058754689708022785
883,-1.4990280446794189,0.724539943094874,0.4754081209692495
884,-1.133923716243276,-0.9904955566605276,-0.03135267872673818
885,-1.9883428056403656,0.06782583056515684,0.13630170669172648
886,-0.9609522466834287,-0.3535738475640975,-0.9345912514461328
887,-0.5722275768967082,-0.3407869425361988,0.8371827840018975
888,-0.08417455788301809,-0.39282071417053094,-0.08340051612423416
889,-1.577298739201103,-0.6491445701296249,0.49531554870409744
890,-0.12080352870826438,0.46968176334253037,-0.0800787490637283
891,-1.8572779325321611,0.42825760297137594,0.2857795862034143
892,-0.8526057525094999,-0.4551742588142812,-0.8781180614926325
893,-0.0661397140387443,0.12085423499428782,-0.3365994952288362
894,-0.9897027958931321,-0.8146671909045959,-0.5798373355098793
895,-0.9707185877714336,-0.9673090146968797,0.2519044838506304
896,-0.8214563963266357,0.4294709060263216,0.8852552866062192
897,-1.3492307236386614,0.4099197196958443,-0.8426171877378823
898,-1.3715739268583755,-0.9281580706575989,0.02134040187555671
899,-1.567206199640352,-0.7084146108254774,-0.4200307920361751
900,-1.2029848902737976,0.5461823603724147,0.8127004143831552
901,-0.5268641867692883,0.8749678209779952,0.10282905470503906
902,-0.23928316775962866,0.3379258370479122,-0.5541805029064472
903,-1.520922736623079,-0.6116355021654071,0.5954338879842098
904,-1.8341066848395422,0.5233757021162787,-0.17419504223795038
905,-1.8761712749137347,-0.09586055737716283,-0.47237130581289605
906,-1.918721659302284,-0.17994522227534,-0.35152557475827645
907,-0.7672423670144276,0.9439923591139933,0.23388525011498895
908,-1.250957511860317,0.9614963686343356,0.11200473357793746
909,-0.9970699590232434,0.5843454946224833,0.8114996967185385
910,-0.2843367215935636,0.6739323673208787,-0.183415474313995
911,-1.302414085646445,0.5999074063043367,0.7407137265258609
912,-0.32986698083216714,-0.5087557002100982,-0.540452934236403
913,-0.07394639945551407,-0.28501605353588355,-0.24736729400917956
914,-0.5928264413738066,0.4907056170380096,0.7703360893551775
915,-0.5773187339539385,-0.17766415930533977,0.8886934194827965
916,-0.18717697645684672,-0.5396289890289704,-0.21936108724597841
917,-0.06543566874843987,-0.3438988943472014,0.09123081288192368
918,-1.735484494311786,-0.19919317353983582,0.6475991339108365
919,-0.9114878430683622,0.7821474951239142,-0.6167745892517749
920,-0.01955236143994754,0.1952300731227206,-0.024650488646557372
921,-1.1726976219799017,0.3568278593914287,0.9180683036270327
922,-1.5370189238358587,0.49688837125144425,-0.6816983364782867
923,-1.176253365444879,-0.5971068775255465,0.7825587057729573
924,-0.26546670776166237,0.18271952221078422,-0.653509310413074
925,-1.8940911539847836,-0.011604935436892854,-0.4477346690168899
926,-1.0751380714906849,0.9895352771872923,0.12318362478239336
927,-1.004067833867282,0.9070710994514045,0.4209578046166246
928,-0.35366732882316454,-0.20787499990389735,-0.7341948396606799
929,-1.516689667429369,-0.7891021212705243,0.3321891475922818
930,-0.9597858369258857,-0.555472193678819,0.8305621368313688
931,-0.8848229119797889,-0.9572784120221017,-0.2652400427379466
932,-1.9403332452797348,-0.1692664797237469,-0.2951647788331329
933,-0.7387751806945039,-0.26935512492548735,-0.9269354942255615
934,-0.2373282096908852,0.46459932556179007,0.4499768960226949
935,-0.144233286445699,0.5078333217412528,0.09883647758654872
936,-1.2288752094803121,0.9305781916646784,-0.28572778598421344
937,-0.9916458573263028,0.5784456566659775,-0.8156781415389612
938,-0.45963702448295185,-0.483726959124441,0.6884882596722935
939,-1.4808505485734682,-0.8473793307137929,0.2252354763700404
940,-1.7496335261610696,0.5133114783543586,-0.4178048619211891
941,-0.05745994759966999,0.023666531569269206,-0.33325387455311584
942,-0.7083040487671364,-0.8131328723285691,-0.5037146056777048
943,-1.9473181448275203,-0.31856561923023863,-0.033230689505338064
944,-1.290325356337065,-0.5826091349002189,0.7591296222639283
945,-0.5502810295456794,-0.6947104463948146,0.561364625963752
946,-1.164514591777597,-0.7459976878182288,0.6453079876013522
947,-0.15476923627542827,0.01140787214731537,0.5342797174763868
948,-1.669696959882589,-0.5456001330963058,-0.503811945758843
949,-1.083163327976224,-0.5469793710126335,-0.833005059148228
950,-0.9392774691793739,-0.04148276650970642,-0.9972923113778825
951,-0.03395116656050334,-0.16087693247124607,0.20215900674674334
952,-1.4316116533430827,-0.7330755510741546,-0.5256535143188668
953,-1.9941192717996001,0.044728251650135595,0.09862178735428982
954,-0.7136545909715442,-0.12775960156796437,0.9495703191104496
955,-1.1080252862447602,0.7277267615094083,-0.677306649985637
956,-1.9789059113299192,0.11765050279711436,-0.16703764831595974
957,-0.2360214103645174,0.1961587730118395,0.6147019199165303
958,-1.8147335216772755,0.5013632789417558,0.2912801936007931
959,-0.734031443096834,-0.9402320010107204,-0.21266055349834873
960,-1.2494141678797166,-0.4737624790076893,0.8445955756131791
961,-1.1603027138238102,-0.30519724607429993,0.9386999951685229
962,-0.6576104811685926,-0.8137576970761138,0.46964649242145645
963,-1.4690189634490463,-0.05338590841511633,-0.8815731147828154
964,-0.24172917939302974,-0.6519375514740958,-0.001670806389912927
965,-1.5396813186359728,0.5922267432475765,0.5983406712715647
966,-0.8035073305575526,0.622674376443963,-0.7574082464401236
967,-0.18171302293995395,0.3522302782979431,0.4542469088767533
968,-1.7240765072464463,-0.5768867146120829,0.378040910693359
969,-0.38863806529754275,0.5709425110671548,-0.5479609784037551
970,-0.9304533549401521,-0.7085271488656917,-0.7022482064634793
971,-0.6323867515345317,-0.08049092895868652,0.9264889151565892
972,-0.39865967417618586,-0.02196104387228731,-0.7986911324724649
973,-1.7798405725519992,-0.5393598849369324,-0.3177099241802006
974,-1.0294106311814328,0.7347153663662946,-0.6777376669469914
975,-1.0160268947361708,-0.7383107923825082,0.6742702073328084
976,-0.34294078887816637,-0.3169643782019788,-0.6839640166200168
977,-1.0692958517559197,-0.3092781408956355,0.9484435230911544
978,-0.6911600794520221,-0.45198136368822106,-0.8368576643339384
979,-0.34791513234029103,-0.3726384085115882,-0.6602468794861288
980,-0.140246109665911,-0.31347728775088984,0.4031813960486582
981,-1.143393346153725,-0.9844284102299261,0.1016811359644376
982,-1.854663390310364,-0.03861975895377463,-0.5177441486695403
983,-0.3088158832031521,-0.32174533270366434,0.6471046728089432
984,-0.5062034751916171,-0.4784844971194223,-0.7260974990340744
985,-1.105563716555332,0.7605110643729742,0.6406865245292048
986,-0.7184607253237707,-0.8614171011410658,0.4227247504896128
987,-0.686860996060901,-0.2801509884758282,-0.9074466308648931
988,-1.116034213238369,-0.828141083588698,-0.5483779782510324
989,-0.8774865239799704,0.9109135267437436,-0.39398857215503724
990,-1.9111256825784468,-0.3858962105536357,-0.1446862302581131
991,-1.538332403127228,0.8412267356588071,-0.050356756806720436
992,-1.3627594654831054,0.34364503882830755,-0.8662064750918818
993,-1.1680356061464605,0.6895437664172737,0.7044809644426681
994,-1.7712274342912209,-0.059963955168581815,0.6337290972309233
995,-0.19673832106618583,-0.1353908516236758,-0.5800344752280211
996,-1.5906039024205119,-0.6062640063413022,0.5325701691426736
997,-1.1483600224608617,-0.747853243137115,-0.6470740533082067
998,-0.8833998355200433,-0.624434105953565,0.7723253517561229
999,-0.31207726687869464,0.5707778975101352,-0.44830224733858165
1000,1.420875664547688,-0.38656881347999467,0.8206267284437005
1001,1.6704378940019584,-0.20480618471106987,-0.7131391568202617
1002,0.8926459031124501,0.45555021097981724,-0.8837132471326332
1003,1.029637900968845,0.33861970166300814,-0.9404564277369878
1004,1.410953131800563,0.2910939925066397,-0.8639339158696419
1005,0.4460299803163692,0.10453391316316332,0.8259478665693822
1006,1.6618434292210944,-0.45890760388087254,-0.5927622510730407
1007,1.8458203663175516,0.03940931958391095,-0.532010162922078
1008,0.929015037112487,-0.984107647834396,0.16276754135180263
1009,1.1090342857621143,-0.5509751346681149,0.8273680713598985
1010,0.936576137997492,-0.746972868684197,0.661822443846073
1011,0.10162986168813126,-0.042694845897157524,0.4371592898742192
1012,0.31953589562027007,-0.3627554681085121,-0.6366922906774248
1013,1.898900419004943,-0.43650852073770224,0.037925559140510996
1014,0.9140432562220338,-0.7395924983458878,-0.6675435375985427
1015,0.3872167878690558,0.07156702212619137,0.7870037460358569
1016,1.4949659070701884,-0.6972202136424025,-0.5185486713189308
1017,0.6172740916993984,-0.8875851874113581,0.2563462779199727
1018,1.0828998531380787,0.9323518572912263,-0.3519199178155246
1019,1.8393222716512838,-0.5376319672080635,0.08056048749924964
1020,0.00968396786516057,-0.08410733369833344,-0.11045412131226666
1021,1.4884814491958682,0.8015729947083302,0.3447703698780158
1022,0.7139732495868869,-0.6704826297700047,0.684574131285147
1023,0.0977465627511247,-0.38747419927026944,-0.18921543243735084
1024,1.028721867465959,0.7203002360769507,-0.6930675466624856
1025,0.3888032893261857,-0.7855541024993182,-0.09666091716924853
1026,0.22232844379412464,0.582466976399987,-0.23655691085188985
1027,0.5567453638212716,0.8937268875625726,-0.06912002570731574
1028,0.4426855234300535,-0.7794544663947769,0.28609667775561515
1029,1.3245039413779072,-0.3382513561723468,-0.8833364093468421
1030,1.077931844585775,-0.11144535148831904,-0.9907101297711169
1031,0.919266155700752,0.9531462845862649,0.2915376589122983
1032,1.6030289776027162,-0.6961279091118021,0.3895664081091352
1033,1.48784337862699,0.8333247707914905,0.25995896659879525
1034,0.4411763764164993,0.8292538928830934,-0.007357911608665896
1035,1.9947135200000146,0.052258629260197004,-0.08839710853317316
1036,1.6295269459357242,-0.35857881534451597,0.6892873548288573
1037,1.631410758405445,-0.7500531600001905,0.19682660222538373
1038,1.9343881506826714,-0.33428867269862134,0.12316601466805498
1039,0.7094550508203792,0.8526012319341445,0.4343440707671632
1040,1.1028819898675621,-0.8240492772353786,-0.5570979131613589
1041,0.4938577114612843,-0.32866435341976546,-0.7973705076963647
1042,0.8714719441175323,0.709106967848273,-0.6932877086751946
1043,0.6000220040594737,0.13853721423463797,-0.9059939530899235
1044,0.0679485356755749,-0.31364268303115767,-0.18140654682704266
1045,1.226416365359205,-0.8836258608433901,0.40980601209145845
1046,0.5467190543634026,0.6020727145709901,-0.6573011719842823
1047,0.9988841237509056,0.6781157506989616,0.734954273049814
1048,1.528361207633838,0.7164429306328022,0.45556993032244175
1049,0.722014340226899,0.1435188196878225,-0.9498033066671898
1050,0.46908522847206724,0.8233228250197915,-0.20067145082166693
1051,1.9734890601892463,0.07459262319261573,0.21622902269839514
1052,0.03786811387656108,0.09413030528550136,-0.25581579179443176
1053,0.7178707056755669,0.8719314138500773,-0.4001733009902117
1054,1.8751496123944733,0.4037052118208617,0.2667119380051757
1055,0.5806614838497168,-0.8773309523972328,-0.23333582845041845
1056,1.8190507920339152,0.5731412285638031,-0.02578627908386277
1057,0.9244132390062441,-0.20121329634096144,-0.9766267715653085
1058,1.3456097294890217,0.9319695387209842,0.10948376034244227
1059,1.5224397140956754,-0.7778935005955105,0.3491968597609251
1060,1.4722730892922842,-0.867415728754604,0.15667827749704544
1061,0.48848004687460556,0.2966838224594211,0.806427955272795
1062,0.5212609393805647,-0.22856394600049512,0.847683569751062
1063,0.07569645969267835,0.3542036330525419,-0.14213638417988372
1064,1.249296334038994,0.4108185313898584,0.8769717624310366
1065,1.7012604872770631,-0.07108640373886911,-0.7093521355345387
1066,1.5277664610963315,0.8405189168397913,0.12243575040125512
1067,0.5335569865608585,0.8669099795473842,0.17577827674364807
1068,1.605903870587749,-0.37828113771784305,-0.6998456118699886
1069,0.2987619243265198,-0.5831822021005687,-0.41007765164525317
1070,1.529718920608964,0.41512217906993915,-0.7396427797207914
1071,1.8409066593976489,0.18823761160904404,-0.5073880090782685
1072,0.08059627793360269,-0.38331965975680105,0.088106948048296
1073,0.6111742036028125,0.6681977202083194,-0.634291972804715
1074,0.31840537616606035,-0.7315158952660327,-0.017699258001538466
1075,0.07748865234924063,0.2561717127640532,-0.2887020385018286
1076,0.12224784484047735,-0.4328126493872933,-0.20548567989805286
1077,0.6180939754877559,-0.7000319011192423,-0.6034095838289548
1078,0.31169863109922646,0.6928559903010644,-0.21492278211779345
1079,0.023999708514853335,-0.06097914761985701,-0.2090573475782768
1080,1.5094784127392042,0.7859886982989347,0.35021923576395353
1081,0.08107279593810501,-0.30567662996176465,-0.24926811173956184
1082,1.7011170685270827,-0.1618779296764323,0.6944281043446201
1083,0.9467518578322109,0.9275933837656802,0.3697771622880655
1084,0.3443858922038965,0.35322602288810806,0.66738408612535
1085,1.103378721353602,-0.028451212849668738,-0.9942350670031093
1086,1.1389944247536277,-0.7497698357120824,-0.6469356562624178
1087,0.0006411467697247097,0.009216826458118117,0.03459671343219726
1088,1.7760545353266148,0.5797684952897406,-0.2482092868296065
1089,1.4117799160927484,-0.8321357915322589,0.37146645225865305
1090,1.4410174338483301,-0.6824371816109891,0.5829091834897471
1091,0.2805715909375919,0.5562048812066295,-0.4160034787785451
1092,0.36426361168942845,0.666231220910994,-0.3898399734009796
1093,0.753779032104966,-0.8746830272113993,0.41749830763385753
1094,1.8623702695111644,-0.2471067203528219,0.44187757017041973
1095,0.8329434575117549,0.7642704994020949,-0.6228825855292035
1096,1.3620229026267419,0.7960521635175983,0.48501584606346576
1097,1.7252926085518396,-0.6787759418720134,-0.11495152332974695
1098,0.4912359362730896,-0.7345787992955545,-0.44894667287505496
1099,1.578120712139707,-0.1290122846552182,0.8056874534229257
1100,0.35429661230571563,-0.6907676682486522,0.32543380835808194
1101,0.10464622570080451,0.17526129113192432,-0.4094204424292417
1102,0.9681410502986489,0.8217134161166805,0.5690097267163204
1103,0.30559787680974804,-0.6769590187389235,0.24399216843354574
1104,0.5629182723724326,0.8889921241685376,-0.1365743992862958
1105,1.6865648238302628,-0.7241496379319887,0.06508490271860194
1106,0.9973777492971732,0.5290693710426314,-0.8485745249686711
1107,0.3227115006926624,-0.22413031107769704,-0.7007466677496436
1108,0.41489564798132417,-0.7363527082971342,0.33976107227326874
1109,1.2110732300475573,0.9529801169023121,-0.2174327214246894
1110,0.0024115085218070487,-0.057413049282861006,0.03899927489463229
1111,0.14150912030675533,-0.4071284076056461,0.31183307907277896
1112,1.9389744609247588,-0.04736128219293534,-0.3407108314687107
1113,1.0304773882912772,0.9735099175394963,-0.22660443344115255
1114,0.8847112821956526,-0.6826608165492668,-0.7215834817228828
1115,0.9079547113507243,0.6851344232964899,-0.7225776683870446
1116,0.9207224019133484,-0.9961849877628629,0.03647646635182676
1117,0.27133697394193623,-0.6843305794863951,-0.02723696818150217
1118,0.010800589422605977,-0.12038870329176998,-0.08361271573787325
1119,1.049182209463949,-0.7013149186068574,0.7111529337714225
1120,0.9030175956329762,0.27395117214853326,0.9568412452030042
1121,0.6665797159588056,-0.8903127552594401,0.31011951246613545
1122,0.11286353391458759,0.09515541922273203,-0.45159089531791036
1123,1.9448136996847323,0.2971789806084639,-0.1378830169838284
1124,1.827939195787009,0.3575743903524946,-0.4320384744945788
1125,0.36830289981526576,0.773792165182126,0.04695166366546643
1126,0.9537449299030172,-0.27976491124881603,0.958953629183531
1127,1.7979789304000486,0.5858398730019002,0.14149653649016208
1128,0.19109053569759138,0.39235863356633016,0.4378586315558397
1129,1.4297224434119076,0.8450110422073303,-0.3182686917932414
1130,0.9629574546297155,-0.06918785975035106,0.9969156884589871
1131,0.23946498627864132,0.012336362809640565,-0.649179718611481
1132,1.6106697054091095,-0.19933035523378229,-0.7663875784339969
1133,1.5407206523328254,-0.2611476509891077,0.7996393440318175
1134,0.45849514114902723,0.12157292424710515,0.8318608729413806
1135,1.3715522130637297,0.0531743930874684,-0.926888039024792
1136,1.8884168466594602,0.05837901550109196,-0.4553102207515053
1137,0.9177600103633927,0.9924772104503418,0.09069493283132574
1138,1.7283263110795035,-0.35574782502569496,0.5856485888131296
1139,1.976169698962574,-0.13043042586268744,-0.17343766268200123
1140,1.8627500104855885,0.3561466950932736,0.3589177496046355
1141,1.6867225587173325,-0.0017309216155979006,0.7269175546505122
1142,1.2287691541404424,-0.9668416443238614,0.11349849741295436
1143,0.9087879729840822,0.9915329571670585,0.09242705761407628
1144,1.7856107575928775,0.04918395571954527,-0.6167630631402327
1145,0.1964740267602405,0.37339956408296165,-0.46359333027099453
1146,1.9246071145877672,-0.15039209565627648,0.3499770009840605
1147,1.2357093738497946,-0.6640594813474265,-0.709553448523735
1148,0.08852535924654159,0.4014134346898544,-0.08989568239825267
1149,0.10489741081563642,-0.43983220966919945,0.07306833905979936
1150,0.3968632611480638,0.7138103175943229,-0.3559507054957797
1151,1.74841730531418,0.5025085399506762,-0.43284720674032423
1152,1.0885583270800114,-0.651154223944636,-0.7537609696341729
1153,1.5028042159830681,-0.6441675298926769,0.5763992659794243
1154,1.1742741727953852,0.849410556104653,0.4981267106615227
1155,0.3684186770921587,0.4371574053091084,0.6403112021020632
1156,0.9306417939833607,0.08446369986166695,0.9940097196022942
1157,1.5558288875810482,0.7535989604899596,0.3509171618471617
1158,0.8056897115481747,0.6974066055120107,0.6898315289909436
1159,0.025685439355047412,0.1581440322088861,0.16031719181656054
1160,1.393726959515198,0.8923600356676081,-0.22061878454524833
1161,0.8418458088110898,-0.9285927075435029,-0.33571242947857666
1162,0.364276760567777,0.7413394842683264,-0.21510865140800847
1163,1.6217750764298207,-0.78161521312128,-0.049733418825440835
1164,1.1560359090450723,-0.07100899784179866,-0.9851956746321927
1165,1.4150556768995228,0.7367470518264958,0.5337907517917914
1166,0.8226487420835755,-0.7396634269071497,-0.6491876047888111
1167,0.7784238565421642,0.9659285602460213,-0.13373865989832978
1168,1.906202772619709,0.02461351016790332,-0.4221264147309033
1169,1.4786936928834287,0.19532923583008646,0.8559782929628883
1170,0.6069733796062431,0.16375484121914038,-0.904828396790881
1171,0.22298191464612138,-0.6286103888100114,0.033043518473652535
1172,1.9601642801218997,-0.10881917623765962,0.25737704260666144
1173,0.8754858453967922,0.6350589999632968,0.7623623101052843
1174,1.2633329111846647,0.4804044040663254,0.8365807710201617
1175,1.9834183704460218,-0.13710523927641152,0.11870325198682838
1176,0.4106161894887619,0.7428768934729628,-0.3174281730584309
1177,0.4783538675138368,0.19961549117406788,-0.8294811439361137
1178,0.12260808255447353,0.10335013252265292,0.4685105903913085
1179,0.06807756806658971,0.1335043054175377,-0.3371901263297889
1180,0.03044292858466635,0.24478267179081517,-0.006366228041132524
1181,1.8757187469918093,0.16300087817931222,0.45447485065718274
1182,0.41231520898521934,0.5621322573371794,0.581922599381499
1183,0.6438323752734274,0.917001519166149,0.17959074849113488
1184,0.10748793984378935,-0.18205310842627317,0.4126486255739236
1185,0.028049876076548852,0.11546001340609248,-0.20489495335281616
1186,0.20441851630459285,-0.3277866263723077,0.509515485900552
1187,1.814717001146212,0.5000699708313611,-0.2935408528911185
1188,0.025148105882771388,-0.11680313016022445,-0.18979149960107658
1189,1.1719364035786035,-0.6367790010257711,0.751631809449997
1190,0.7446034827893087,0.8738309795259576,0.41375359601742967
1191,1.4431376339876114,0.1649908091041587,-0.8811396428801833
1192,1.3246398657263456,-0.34055894568139233,-0.8823993212245569
1193,0.035548620849117585,-0.24589914011373615,0.09678403869071656
1194,1.6262827631130254,-0.7720953628006942,0.1078825813983817
1195,0.45731162664331104,0.7915157755404405,-0.2810553441834652
1196,1.9697480573967732,0.2426083946493737,-0.027016143707766182
1197,1.633061985711338,-0.6339320980735061,0.44425512633996705
1198,1.647693860418181,0.6655696568234145,-0.37082299698448623
1199,1.7021839264283658,-0.709681664467149,-0.05735563254624939
1200,1.005793456283985,-0.6980046413983829,0.7160697985885178
1201,1.9832579971656177,0.17470075541580268,0.051801129978078835
1202,1.4580776294811146,0.8736190455614191,-0.164178709342343
1203,0.4870549058232774,-0.2217975600675592,0.8292726769332935
1204,1.1127213753344192,-0.7413925777613769,0.6615367995682915
1205,0.04437503182235081,0.2897861620390587,0.05296131121997683
1206,0.29759496255848616,0.18950511573261902,-0.6860867106189655
1207,1.4975542614147432,-0.29162510413782905,-0.8169421984355011
1208,1.7927987056476562,-0.05251134482886646,0.6072172354171648
1209,1.220122858677653,0.8402378372806845,-0.4955262898065612
1210,1.736804110384548,-0.5689987266843274,0.3651850927297677
1211,1.5765008683082593,-0.37682780007580613,-0.7250155570260901
1212,1.009964331728543,-0.8477810523478413,-0.5302527693215664
1213,1.0731593367025405,0.8321718432704922,0.5496705692694813
1214,1.4363288528976184,0.49335717003645546,0.752473145635556
1215,0.7180778487230293,-0.3895335918308607,-0.8768029889631497
1216,0.99213449802659,-0.8530330764262437,0.521797570329227
1217,0.07282279838812489,0.2901388097646235,0.23698503724821976
1218,0.748732329814584,-0.30474918337973467,-0.918690640612485
1219,1.4252717653725702,-0.8859294061403244,0.18512971915051804
1220,0.22147368437921533,-0.5642428128474613,0.2748214402769754
1221,1.9132275320331362,0.3553361913555498,-0.19937819802977294
1222,1.7760262305852725,0.08642378367514832,-0.6247513257760122
1223,1.1052212992457453,-0.7483045213742999,0.6549571142264334
1224,0.5522349826395314,0.6871211840996132,-0.5721634098662065
1225,0.7311810338885796,-0.06963571530138815,0.9606701986703091
1226,1.5757037135173788,-0.1905385179355094,-0.7951479783192807
1227,1.9647499855083757,0.2517844803878278,-0.0765639660507498
1228,0.5054175536618573,-0.8683118464975537,-0.037719239204773165
1229,0.4047585139659764,0.5773093506667828,0.5589288746671663
1230,1.9760629639679124,-0.17345883035663462,0.13119879778977653
1231,1.207589187301278,-0.8486792437982768,0.48646713194375235
1232,0.9584383724869032,-0.9489229874154452,0.31275836531259943
1233,0.6825235861517895,-0.8328673457832386,0.4533659790699595
1234,1.1442643780819606,0.5995396909110059,0.7872356370483748
1235,1.3429791154221777,0.4749076797013156,-0.8104492717899948
1236,1.0493857040066366,0.7552530977414373,0.6535700502560776
1237,1.7140029357304982,0.6017282620106319,-0.35794260219467355
1238,1.1954689090619546,-0.7021272318637625,-0.6846964698795078
1239,0.6031055918704538,-0.730922107021202,0.5551825846180553
1240,1.441942059804438,0.8598362820306837,0.25567319742096795
1241,1.8210894591034608,0.5269793190781847,-0.21932828685119202
1242,1.4769355831612145,0.510720687308041,-0.7153298743029501
1243,1.5974863566763382,-0.7956243021071596,-0.09996010945437701
1244,1.6133807344611815,-0.7883256963533637,-0.04802781549108661
1245,0.8520959338186223,0.08762425878727463,0.9851123674378448
1246,1.2761527293631736,0.6514650970139938,-0.706634910995641
1247,1.9458983360448028,-0.21484385923207358,0.24314286750374267
1248,0.4609350237767629,0.03317620852900868,-0.8416105337964114
1249,1.0649884522408324,0.643040239219608,-0.7630699521143066
1250,1.045759080598979,0.037120990758780406,-0.998262559944939
1251,1.3654437695236403,-0.9041829253808094,-0.22114268870155757
1252,1.5617281672393095,0.8235142339365314,0.07928286469278478
1253,1.9405077259076897,-0.20738426562100282,0.26914119692232763
1254,0.015130166425340263,0.03476437703387958,-0.16977293366160628
1255,0.9127799209067193,-0.20349899934741528,-0.9751824521942356
1256,1.4565029039895667,-0.2866729855949121,0.8422729355613843
1257,0.8149895627374881,-0.955370138220299,0.23030205622369218
1258,1.500801651199711,-0.8267066832173089,-0.2564249716378628
1259,0.9664293434150146,-0.981703116962981,0.18743532527680237
1260,0.5861679413332566,-0.9047675213028799,0.10069140785135383
1261,1.5766095007589804,-0.7683434260996791,-0.27779464214395194
1262,0.9949531562821361,0.8591427484478602,-0.5117111168989242
1263,0.8506481216642774,0.062021807865277195,0.9868370239237654
1264,1.7650095906316725,0.24314820313934346,0.5963549928957326
1265,0.773752095044369,0.607010477800131,-0.761807170709258
1266,0.7762844997833986,-0.2894446417908189,0.930684250592767
1267,0.7750429491864719,-0.9514992148248368,0.2098655986030077
1268,1.1767164518929945,0.24388517927206269,0.9535676771796456
1269,0.47196835800166514,0.7213288635206748,0.44818216798586935
1270,1.555852365417393,-0.4034344700753511,-0.7268210069989101
1271,1.6295654684934453,-0.16174922210564394,0.7599240159574164
1272,1.7693158325944958,-0.5106877420321639,-0.38386349117561
1273,0.9859657448210841,0.8235720676358693,0.5670379961621199
1274,1.7079857828340836,0.6677404430163534,-0.22995397814591825
1275,0.6396538328132351,0.9248808798798542,-0.12143310020943522
1276,0.5899507969260478,0.8368858045967059,0.36260419347125683
1277,0.05267834728193632,-0.17131439066033077,0.27061608570851037
1278,1.462260007812291,-0.6644087031377276,0.5872620883151095
1279,1.2870806534857242,0.5704980491561592,-0.7694911788339266
1280,0.4502664599317858,-0.0838594924905957,-0.8311200998912787
1281,0.29018857596014613,-0.00575720117761399,-0.704368225388621
1282,1.9705431621471492,-0.1797978124111206,0.1603705617050342
1283,1.1417720424103726,0.38270240122789245,0.9129291101094305
1284,1.2953257821735256,0.9549167987908771,-0.03027523361724667
1285,0.607917494718516,0.24604845014989898,0.8864149531855992
1286,0.7045084199136356,-0.9508644889586669,-0.0924199639441438
1287,0.27583774692555485,-0.3114510899132002,-0.615294441559505
1288,0.2531951569366586,-0.3657664784920877,0.555425431168429
1289,0.14833638010997485,-0.5240305591352609,0.0078135554138133
1290,0.2946291866263071,0.5395341798890794,0.4597334927672266
1291,1.7260170350705861,-0.5626589036351809,-0.3953659354918825
1292,1.1047980341424264,-0.04595956046455935,0.9934309693389809
1293,1.2913127836617293,0.9027120836336784,-0.31661926052752576
1294,1.207087032964762,-0.5284868597606288,-0.8232961799001626
1295,1.660268969476863,0.7207536058066216,0.2110903305760696
1296,0.8872282971973688,-0.9397321410949392,0.3227786331839767
1297,1.43252332020659,0.0343639891878443,-0.9009676429953327
1298,0.012529184925240244,0.15774612855970865,-0.00418906911059831
1299,0.7194199497741574,0.3554085113496599,0.891605083809801
1300,0.1941125815208231,0.5805075769705552,-0.11643204806556914
1301,0.3311371752967922,-0.012074904099775506,-0.7432877763161634
1302,1.4329196990308568,0.6898103111136861,0.5802949843590518
1303,0.28361654202182374,-0.6142196281594928,-0.3309516422664266
1304,0.007012537993320578,0.02588779813574719,-0.1153504321847834
1305,0.6424292147902197,0.3078064325092804,0.8817019528561629
1306,0.5116382598675311,0.8588764401216916,-0.15438287268566153
1307,0.8885401581055556,-0.8407307174343523,0.5298571169732316
1308,0.7025130787664251,-0.5240387386881393,-0.7980507076928839
1309,1.238942688997196,0.10741124639200995,0.9650747201762693
1310,0.016190536717421544,-0.14751624935078894,0.10177374972516398
1311,0.9463333498843476,0.7036404338465299,-0.7085266618283547
1312,1.8180798152339661,0.5365252513776781,-0.20708952301089306
1313,0.5272157126832442,-0.5051399851009937,0.7220170448947554
1314,0.009447821308367521,0.05423730163758177,0.12595513645871764
1315,1.3857952001512204,-0.605716125472822,-0.6958951349754304
1316,0.5989332919613706,0.8573635541033758,-0.3226038310347299
1317,1.758074345927806,-0.6521401390082151,0.0060436032691627015
1318,0.6602594350338886,0.6639118393994756,0.666181220105845
1319,1.3394291761610604,0.11067543682419105,-0.9340978439405577
1320,1.6439202967736093,-0.5773460135611325,-0.502034094487671
1321,1.6817784758835272,0.19330902482570764,-0.7055563271226958
1322,1.3983795615999606,0.5860909012376803,0.7055431810922893
1323,1.7343380990984136,0.37527576545297814,0.5656108698356228
1324,1.2461767645328594,-0.5105068582375578,0.8238809066221593
1325,0.42965964592375583,0.6410437175993836,0.5135901407139221
1326,1.9142416629200012,0.19887551134296821,-0.3530024260105643
1327,0.17799321865405804,0.44455057500367356,0.35592083064241714
1328,1.1766199914361848,0.28162363114600913,0.9431296353127806
1329,0.7035347707026938,0.9329232105848154,-0.20435912255100325
1330,1.2973764320710415,-0.48270424697532155,-0.823749881699952
1331,0.5350996578390892,0.8238036728127781,-0.32436889573269134
1332,0.07161422247173022,0.1496246195901026,-0.3401651382722036
1333,1.008399558685126,0.200248528494414,0.9797091273687905
1334,0.29116607690325846,0.6113493799633758,-0.35186134355123255
1335,0.8054155097964482,0.27976635233944236,0.9401423638316203
1336,1.7749704200550722,0.11448663474439662,-0.6215413570347255
1337,1.487514779906773,-0.7451213978989605,0.45510816490758504
1338,0.5978199570241511,-0.7490805284356626,-0.5264309783347602
1339,0.6683311064187181,-0.41488048901442537,-0.8472720489109266
1340,0.4350839043525072,0.7937897176182713,0.2253168637317185
1341,1.5551545051161613,0.7718905180833484,0.30982011481220884
1342,0.40021703807192255,-0.7849172053661431,0.15545217689368812
1343,0.5104194329830016,-0.1347113769626426,-0.8614892415556582
1344,1.1929079852705806,-0.4540742687353636,0.869829332507987
1345,0.33170046488487515,-0.5572886733987558,-0.4927525401927044
1346,0.48717022787677244,-0.38431830430116143,-0.7676620778722356
1347,1.0833733313234792,-0.060778419622247636,-0.9946631949219028
1348,0.7139063718596739,0.44973591522572537,-0.8461016738510709
1349,1.468206141113889,-0.28604161761038843,0.8360401918676357
1350,0.9868822208055237,-0.18759491113718454,0.9821588838800149
1351,1.0273762693326027,-0.9402540014004536,0.3393714082356742
1352,0.5458543970279786,-0.8843601167722166,0.1079766417509382
1353,0.727549878296746,-0.6845442069554435,0.6761435941481848
1354,1.8240680523520827,0.2884124035056853,-0.48757576908283606
1355,0.4712137809405357,-0.3810959094724119,-0.7583871322195489
1356,0.7833767619566541,-0.5998224577978666,-0.7702515120796211
1357,1.3185348638802377,0.5205746999477726,-0.7921726593786765
1358,1.415740610751119,-0.2796525428578094,-0.8654214001545419
1359,0.8472105408071069,-0.4546651410519467,-0.8774593954547165
1360,0.8079145783253876,0.12971227869330976,-0.9727681715271504
1361,1.211490143892184,0.6420272027580142,0.7369348614057983
1362,0.736141173655648,0.8405301664020456,0.47316758038598833
1363,1.5784888427562196,-0.0649331543131147,-0.8131016813889389
1364,0.7257532143511396,-0.8609467781099772,-0.42843826372456223
1365,1.481765161563727,-0.3654796748686584,-0.7964464428706903
1366,1.461255141694953,-0.8233480429200257,-0.33066855683559027
1367,0.9748375103528115,-0.25714611909459706,-0.9660448864050482
1368,0.33367243844853345,-0.722761007171076,-0.1833687738682035
1369,1.185699288315699,0.9449830091667836,0.2693007365476998
1370,1.4782437128868793,0.8294456570374554,-0.2886223364638915
1371,1.0587862609246104,-0.19794120195504525,-0.9784495163753191
1372,0.3231111064578378,0.5386623681346989,0.5016615183116856
1373,0.23122877263016872,-0.5613522221282944,0.30638942977836126
1374,0.6339216093524538,0.9290891666748432,0.05272506299994582
1375,0.09293366862543695,-0.24947503766990695,0.3391059953263725
1376,1.2417549659429614,-0.02671849229453164,0.9699694111730661
1377,1.9009474098019408,0.05198959207314334,-0.43080256160710295
1378,0.5927287460231487,-0.7547432893590259,-0.5142885307409069
1379,0.425460329810218,-0.7981442999665415,-0.18130042418355316
1380,1.769171074431724,0.4232587111160284,-0.4787775284220699
1381,1.2956313160723587,0.12847614791246628,-0.9466234755038031
1382,1.5344663617916554,0.4997804358510508,-0.6815902171053552
1383,1.2192416162750903,-0.7754213281538743,-0.5921611921910854
1384,1.7244069114577023,0.3943788895556808,0.5654201253096148
1385,1.0879261043561197,0.675356745700215,0.7322310196993652
1386,1.417120256385739,-0.5404409449177856,-0.7307080653510445
1387,0.4877052400104409,-0.020391791547608125,-0.8585675592081958
1388,0.1150076537937681,0.3476290700566772,-0.3097459875574159
1389,0.32187214592838354,0.1485278870741025,-0.7197791885665542
1390,1.219335200482778,-0.9280390125052644,0.3010575710681149
1391,0.0007380216653296578,-0.03400016831041668,-0.017874205144391538
1392,1.446300697708235,0.8549774747949814,-0.26425216142605
1393,0.7175445540170569,0.19335665328272109,0.9395914674292665
1394,0.3555999882555412,-0.7205941186060937,0.2559154960021929
1395,1.4375198104703188,0.0699679047920309,-0.8964825194865929
1396,1.7088516046138134,0.5976127401195901,-0.3746844211909229
1397,0.8048549283033155,-0.5514893695669554,-0.8110350647457468
1398,0.36187247179816673,0.5509697936666623,-0.5377969358577026
1399,1.4177015806433615,0.811751909444528,-0.40814731046669944
1400,1.6026990965571124,-0.6108068336562714,0.513486914115677
1401,0.6232106661142676,0.0004630313857254703,0.926298862933493
1402,1.3485442681851763,0.9365320277775665,0.03774458983880173
1403,1.6282900645410163,0.0580089629178059,-0.7758134795298713
1404,0.8798291709349066,0.9913911635002676,-0.05198589015679029
1405,1.1985666129997,-0.4271865877925484,-0.8820900857690143
1406,1.929651343336479,0.2824917251443265,-0.2365307697904486
1407,0.01932645302613878,-0.1211868202870121,0.1536006147592824
1408,0.08635376901014924,0.3934804056292123,0.10209669428493111
1409,0.8729085111251258,-0.9851313596136598,0.11560258544388141
1410,1.451208632013591,-0.8848866304340121,-0.11569970473412582
1411,1.0201495558423797,0.08291405537566442,-0.9963529770219568
1412,0.9534055250972358,-0.21908344441850214,-0.9745929403039306
1413,1.8556818885586437,0.11147721728053359,0.5053526843899238
1414,0.7535098869628705,0.6244721936628083,0.7411323117479787
1415,1.9815555876157567,0.18067628248967,-0.06248767371249682
1416,0.6998170776977042,0.3770318850736257,-0.876206123464041
1417,0.19540037282043965,0.5938132875154586,-0.002284625263793401
1418,0.8706523079345962,-0.35031021703255105,-0.9276593805917992
1419,0.5273333301929359,0.08423105641894156,-0.8772065597041833
1420,1.3737166676842039,0.18455991592420518,-0.9089958689284923
1421,1.2836120668275157,0.17706274598351932,-0.9424505183480991
1422,1.030169100459546,-0.02467294967176944,-0.9992402468535563
1423,0.9305179297465545,-0.9050612206957332,0.4195669537821641
1424,1.2400486524807226,0.28408790832481234,0.9282621961417055
1425,0.4277447616558252,0.5768357245052466,-0.5829103611381076
1426,0.3228163857848372,0.2860685099050366,-0.6779285805150875
1427,1.5402047736576945,0.090530482493888,-0.836649887501853
1428,1.496335807742843,-0.8474142558153576,0.18852014479403315
1429,1.7609579295510684,-0.4867815680246355,-0.4289367488159859
1430,0.9079371441226884,-0.26879395692296537,0.9587879010966963
1431,0.41520184813994776,-0.14876860161525604,0.797420230966401
1432,1.947751592824173,-3.5136727357296026e-05,0.31900927426119363
1433,1.1119118319125616,-0.012415908601947169,0.9936405723859925
1434,1.3263202584490585,-0.47299480263159577,-0.8184076035871353
1435,1.9651001022004517,-0.10091807644638386,-0.24165540461375828
1436,0.8237352417597286,-0.5208426357463882,0.8352566574360565
1437,1.80662360227754,-0.5352942102294348,-0.25063613614890184
1438,1.9663514763708796,-0.115171863514336,0.23000057819591813
1439,0.6661831415499562,-0.2351377023824447,-0.9128398358599653
1440,0.8004687757115849,-0.7888843819854161,0.5812475568924605
1441,0.3732948308276445,0.11282876520766463,0.7710449407617969
1442,1.0851818645669318,0.5896039109042155,-0.8031881960010088
1443,1.8287353701276485,-0.042592815705527406,-0.5580175072071341
1444,1.8308309088070671,-0.10599449201229962,-0.5463379619190647
1445,0.2807885496809104,0.6350315768438333,-0.281903859748579
1446,0.9731020008920412,-0.9197026771794965,-0.39169309827064214
1447,0.7794604175671795,0.9667705995157024,0.1292938532661413
1448,0.4542699086992712,-0.6337888188361596,0.5481700471269512
1449,0.5885315166813356,0.0066342371187633606,0.9113998431716399
1450,1.2895931968111292,-0.7038065732879456,-0.6486848909581524
1451,1.736319092707256,0.6642249101036478,-0.1289940406087186
1452,0.7793697501462313,0.6570691510597119,-0.720820659786561
1453,0.8580829282097384,-0.11335167265022508,0.9833671455981605
1454,1.7063727708341263,0.3036018134229345,-0.6394243094459456
1455,1.0800492674921953,-0.2661713290661985,0.9605961369676106
1456,1.9462773623833707,-0.2732892526717925,-0.17283558029197654
1457,0.48645808728393924,0.3903566945629492,-0.7641311110626358
1458,0.7987171570622171,0.49230906103631816,0.8468276126582215
1459,0.7922647812210928,-0.6276845607860805,0.7502387426877293
1460,0.6543363970767762,-0.3477476816866993,0.8715435866872419
1461,0.6763096180882413,-0.6681922492843756,-0.66988331420786
1462,1.7186292372494654,-0.4275884885729914,0.5483977605808725
1463,1.9571015849375328,-0.26994752432606295,0.10528480526786375
1464,1.9609641779714853,0.19945528708754684,-0.19174315400663364
1465,1.6436151816990203,-0.6570057047231095,-0.39255955197629255
1466,0.48760864347461097,-0.5618485823909946,0.6494468940747206
1467,1.280453705991015,-0.9178490857977343,0.28088925664070624
1468,0.13760668374415608,0.35222677695751786,0.3636125213346853
1469,0.36194890797298207,-0.1550247611595961,0.7542268408049
1470,0.8194987436073373,0.8017683937633979,-0.5697251435584805
1471,1.8188215694226297,0.0886479930564041,-0.5671620322053775
1472,1.6473627588189799,-0.654341967826191,0.39084274028773675
1473,0.6188548872073831,-0.8035671623670542,-0.4571741665488809
1474,1.883749996980784,-0.4600296893662762,0.08578244422975842
1475,0.0010182666107469984,-0.04167138442585878,-0.017291387296449166
1476,1.1312067311771181,0.04243414498420836,0.9904464331973106
1477,1.2113327430553862,0.892034595074515,-0.3995156478824485
1478,0.03902171671854937,-0.24730268568554062,-0.12394402250271984
1479,1.7615751708957212,0.2081381803707963,0.6137440484005418
1480,1.2234949904621888,-0.6929731402022787,-0.6854474569188358
1481,1.809127495121404,-0.16175309020142342,0.5649324158240989
1482,0.9118558089471807,-0.9817092982161164,-0.16875264554863859
1483,1.5503730120880883,0.7982388426872592,0.24475354459208468
1484,1.103187073950302,-0.21434406852428137,0.971292462679513
1485,1.9449334904793836,0.3223133241368108,0.05669937966440014
1486,1.8599567123981697,-0.5005456842121604,0.09964171223896101
1487,0.8909546392864796,0.7187483627944968,0.6866657849981231
1488,1.473560384001932,0.11796181875738868,0.8728261980597235
1489,1.7836776793781506,0.6156606462438537,-0.08253037932226555
1490,1.7916607914033778,0.15328961469446922,0.5914181983853716
1491,0.9096804780656564,0.5820672070073206,-0.8081089966608765
1492,1.6288342811148135,-0.7582821694261632,-0.17197557508311048
1493,0.7337303225245821,0.46064532200569164,0.8467032220154885
1494,0.9232019745626032,-0.9871459754596159,-0.1401602169761453
1495,1.5622120182219432,-0.8092781236837884,0.1702544128463528
1496,0.43300903796615375,0.7923278824924872,-0.2252504730225998
1497,1.158839675084308,-0.042253161595922156,0.9863998316880739
1498,0.8831219287688861,-0.9150147330585292,0.3861185760244164
1499,0.8658528119900579,-0.3476088671527558,0.9279938617392914
1500,1.0899368598966186,0.3590082723490689,0.9289910772536369
1501,1.9587301409341507,0.2530660138447426,-0.12959208888321808
1502,0.4686259691436425,0.07270798800285369,0.8440113671106827
1503,1.5615678029751452,-0.18833051509626655,-0.805712864329001
1504,0.13254506835628677,0.16233959525240046,-0.47028480453900223
1505,1.1071078006256423,-0.4350402955353307,0.8940178187853247
1506,1.5060715492536425,0.39392517754513573,0.7672773563269357
1507,1.4641237457155567,-0.6484250047263483,0.6034353005158021
1508,1.9060584830967366,-0.24108328957683822,-0.3477597916597768
1509,0.6306231625949834,-0.07372362348024479,-0.9263506783770447
1510,0.695798813413214,0.4054236393817809,-0.8620286020252593
1511,1.1696970730151008,-0.7629860931075396,-0.6237428357380952
1512,1.052759096824361,0.49090244553520807,-0.869615585572056
1513,0.18784359540005302,-0.4235139354745715,-0.40129530389244233
1514,0.4930750418509706,-0.7776549677551546,-0.3718599708644833
1515,1.997170113169712,-0.043926913399913274,0.06100976708905327
1516,1.882817957269265,0.20460878965865548,0.42280929213694196
1517,1.8436060026916334,-0.5163922516123445,-0.14720038959655227
1518,0.6072954635807346,0.15889134217363196,0.9058348019688753
1519,0.3563273606149755,-0.2541530696621852,-0.7218668509416434
1520,0.7474655563775048,0.9586596296238079,0.13114140960741655
1521,0.45211565528095266,-0.7465974707805436,0.377379068624474
1522,1.1567674549771918,0.9227023923251279,0.3521991769687429
1523,1.6219977643282846,0.7793676864417686,-0.07553006355763892
1524,0.29497395410500893,-0.37933631404152185,-0.5992013313228417
1525,1.7412113705237164,-0.6433148028940495,-0.1917075078961285
1526,1.5531235152247413,0.5374367693996998,-0.6365658613235865
1527,1.9855470610417512,-0.1691115640635481,0.009913090938115526
1528,0.02677826464178734,-0.03719281663165199,-0.22683947676132765
1529,0.3063532666215525,0.46790504278160105,0.5476486832020663
1530,1.9938042883633766,0.10768116849900512,-0.027528210643846137
1531,0.15806039715083164,0.3574726625934172,-0.40416704548064986
1532,0.12296459690944594,0.42698018593259823,-0.2202199413013112
1533,0.18550038662561308,-0.5577471049110474,-0.15971395297944194
1534,0.8085519351147348,0.8855580145816005,0.42324300497702366
1535,1.3741878684370676,0.8630984838878255,-0.33918202520926855
1536,1.9284233244109812,-0.07495336258544838,-0.3638847676487664
1537,0.07328261205086672,0.10232697290679416,0.36155784252103795
1538,0.3956114016521026,0.7960633466664836,-0.0315843360104639
1539,1.4020143501943254,0.8482041804645264,-0.34486827989876856
1540,0.0893071230880591,0.24619718564078377,-0.33170081357212555
1541,1.7961473150124316,0.5332712119926462,-0.2859567576721869
1542,1.7957490110339043,-0.5063590616213092,-0.33224089476244567
1543,0.502727532337631,-0.16984709985305224,0.8508067087044423
1544,0.7115896611551578,0.916152799046513,0.27835862703829173
1545,1.6620873395886275,-0.527262324461748,-0.5325737469681058
1546,0.28052841025928377,0.3273502917325386,-0.6125376870516528
1547,1.0332378909351432,0.5185704474077533,-0.8543886315263718
1548,0.22964124937350183,0.2615158536012633,-0.5815125567417988
1549,1.0954940729095668,-0.07488747974241548,0.9926090607167415
1550,0.5618010367822657,-0.8203693843227373,0.36739044884269295
1551,0.15112574724913386,-0.43737554382775284,-0.29684193887999755
1552,1.4278207294686314,-0.8745709996124577,-0.2282432695038224
1553,1.0167917470875274,-0.14233852630377294,0.9896755938990405
1554,0.05362951442998565,-0.0886872833848132,0.3106726087182403
1555,0.9066327689335125,0.8139160634997077,-0.5734310784567898
1556,0.7159755217266228,-0.7254830227202093,0.6269006934804621
1557,1.9838592447324634,-0.17892977503712984,-0.0022632188646272903
1558,1.6798830856377513,0.3893302339935186,0.6214345973328507
1559,0.0860503021042116,0.33871568691674897,-0.22353441156276602
1560,0.893014293125209,0.9430302267745146,0.3150365850407045
1561,1.5152081657776777,-0.45393514229448884,0.726982415541176
1562,0.8367268171433511,0.9810400218180714,-0.10441428710218507
1563,1.6879118443387764,0.5698483025497714,0.44949995161241935
1564,1.4087951032681314,0.13293541096147932,0.9028924299474996
1565,0.1137619932711571,0.4629718768004939,0.015467279046933291
1566,0.5856040550619128,0.5360404717194033,0.7354839315020482
1567,1.242663023285612,0.39563254861985653,0.8857705931009696
1568,0.23471476896043986,-0.2575921113573576,-0.5899023811777553
1569,1.5915199484413387,0.17492375427970608,-0.7870869270828026
1570,0.9838215466156497,-0.735221000830625,0.677634368655918
1571,0.2636849210342993,0.46148364388786833,-0.4948463912283379
1572,1.300935529067532,0.7476977885164469,-0.5919339696220002
1573,0.7413814779604333,-0.7201076250940935,-0.643864479793236
1574,1.2270469762760365,-0.5061298899037842,0.832034978297122
1575,1.5567388375202134,0.4865529019658388,0.6732816204124858
1576,1.4404677037142997,-0.7820000214442134,-0.4409809161924149
1577,0.7523777865105121,0.919436727038905,-0.30548215063822065
1578,1.8203981668303646,-0.14208203487824136,-0.5538587755251648
1579,0.942469083586108,-0.6126773400736394,-0.7882364306582561
1580,0.8871996550579939,0.9868145665703555,0.11607365500201094
1581,1.1129381960087916,-0.007353200510632559,0.993574805600731
1582,1.737796643258144,-0.36416568046094566,0.5683656132908036
1583,1.2605593340492867,-0.3874876292943276,-0.8842862492336144
1584,0.09997224813906502,-0.2089514303914656,-0.38247790212966776
1585,1.6866947779478045,-0.13032616888432244,-0.7151680723040917
1586,0.630084784821404,0.7003627784185649,0.6104545127896109
1587,1.002684695336752,-0.5670073684495894,0.823708344339682
1588,0.43400237397156705,0.8101612914954746,0.15259544256812768
1589,0.5788253980198015,-0.2752309945250049,0.8642105381789776
1590,0.19127736559900543,0.4345091203109667,0.39644611862661133
1591,1.7729733127177925,0.5764631078869756,-0.2649576250485548
1592,1.5811606710134463,0.4810380659678392,-0.656395196171576
1593,1.0534050711549674,-0.8326747576596819,-0.5511811374959441
1594,1.1802321116317809,-0.7578162487573166,-0.627081269897402
1595,0.503867634817255,-0.40460163001725286,-0.768212338618404
1596,0.7565605091663592,-0.7342181638000583,0.6337672303367605
1597,1.2093738251186483,0.3540245746203972,-0.9114983279853192
1598,1.269563871845639,0.5329533289451979,0.8020573970495003
1599,1.9657106834296232,0.20074199528247338,0.1646375632712702
1600,0.7596091694923985,-0.5576352441955739,0.7945156908701102
1601,0.43877184904847377,-0.2905348252657587,-0.7749919211755217
1602,1.8163505844175547,-0.04177526968400223,0.5760438786793466
1603,0.5646168302449719,0.4971002013364975,0.7505550514954105
1604,0.3882913543799993,-0.041529916553120445,0.789992277750128
1605,0.18740254862399874,-0.3382787580735361,0.47460811608468423
1606,1.4078218942019811,-0.5957055019959641,-0.6919655031150358
1607,1.8464691130081885,-0.2892585968320593,-0.44701175027271817
1608,0.7693759300818992,0.6064912772930809,0.7609079240892541
1609,0.5245951488033596,0.7571168748046803,-0.44806725538103576
1610,1.0397008362209421,-0.06795133486480495,-0.996898419947313
1611,1.5440687644236823,-0.7689404765258857,0.33573758076603705
1612,1.3775725677999247,-0.8249994496253282,-0.4204935958642851
1613,0.06082701894777376,-0.33233108135406014,-0.0866612025506
1614,1.45807280275719,-0.7479359423774163,0.4803760334094306
1615,1.46865502729863,0.6932490632373253,-0.5475109146932975
1616,1.260657473028079,0.16537111675746852,0.9511624863802209
1617,0.8207865383602397,-0.28058910946297977,-0.9429487190817252
1618,0.3941021569495087,0.6883949698076737,-0.39874825307486217
1619,0.5753506415496452,-0.5564707470543883,0.7141521056752776
1620,1.2600364598879543,0.14103135752720014,0.9552440503468081
1621,1.930845157943598,0.34018459643520704,-0.13342313248149157
1622,0.5165224869060676,-0.8721335876244305,-0.0750499811448759
1623,0.7059820815166638,0.9495828543506684,0.10883871707238897
1624,0.5900730983689615,-0.8111009050450201,0.4172232701496
1625,0.25610713735771595,0.6566345986992277,-0.12431577816581459
1626,1.8947258575422423,0.06667197649369926,0.44161124011478986
1627,1.9826857344200093,-0.09889888773795144,0.15667723948169002
1628,1.5195304113921493,0.025362463743834707,-0.8540754633353816
1629,1.9522827622023002,-0.25526477467162384,-0.16732434259306883
1630,1.051846775578964,-0.4410748181966211,0.8959714931932167
1631,0.5655285209297549,-0.13757962558689296,0.890115936548652
1632,0.2477784172082922,0.47740982770606505,0.45413934732855243
1633,0.10834757047661903,-0.2623109741626832,0.3689836009348877
1634,0.9312409798283683,0.6938737454366956,-0.7168064052020525
1635,0.5083662402293678,-0.8707416807450611,-0.010255323839771721
1636,1.12250934179812,-0.010536321337215545,0.9924114303578281
1637,0.3857568331046093,0.5926516810764274,0.521027174761169
1638,0.4671912835217551,-0.8448846088239034,0.04780030771119936
1639,1.1284346802130658,-0.6730076321983938,0.728399107578585
1640,1.2255387043413122,-0.2552036558170066,-0.9402145430175376
1641,0.10424886466535987,-0.4418491682276918,-0.04898179338489143
1642,0.7513396458672392,0.9112913474539855,-0.32820132287678183
1643,0.8600820474263591,-0.9310745073721566,-0.3369320825764389
1644,0.2926599113635724,0.14853490411835377,-0.6910914420439326
1645,1.0887201568089564,0.49454849773281356,0.8646100376273754
1646,0.148510967247506,0.046600552852768,-0.5222976312180999
1647,1.2003284911102017,-0.8926879912804366,-0.40370366096086985
1648,0.7793393781727889,0.1487796795852309,0.9639364589625938
1649,1.6726387705223642,0.702424361701816,0.23271678168528984
1650,1.9235116366204195,0.1373676056182671,0.3581290241705893
1651,0.15651077946646175,0.4150573369179726,-0.34095944321030996
1652,0.6280901519408797,0.7161542570021612,-0.5905981248652288
1653,0.7757097336836383,-0.9742612583435301,0.022558300614561783
1654,1.415293537495463,0.6121863146788002,-0.6728738320327916
1655,1.8968260782996715,0.4167914515988952,0.14828307777935312
1656,0.6829387566845297,-0.3881871688420152,0.8653224196411815
1657,0.8470518557591138,-0.46986647795824565,-0.8693861961547253
1658,0.798707363432352,0.9528170720540162,0.22720233640096368
1659,1.802095849271101,-0.4312136437118261,0.4131549855185598
1660,0.5419806273153922,0.5236368419434603,0.7183472085315554
1661,1.1845450446791634,-0.393775002355117,0.9004911848566831
1662,0.21253396362275012,0.5323262835719716,-0.31068628770957496
1663,0.8045522873619755,0.8945493988834825,-0.401972094282382
1664,0.9534344631986267,0.8246801854752385,0.5636792017335094
1665,1.7008813456683747,-0.23739380861369638,0.672613944938679
1666,0.07895173453141391,0.10520441364072303,0.374969497463221
1667,0.1398915854729692,-0.10514958145627393,-0.4991563690662151
1668,1.3784915575926568,0.4883948331668243,-0.7862662575534032
1669,0.9621119234962046,-0.7136520917917833,0.6994749356053116
1670,0.8538900109773038,-0.023387083651514737,0.988991868230505
1671,0.7792788997983713,0.8200535892220768,-0.5280097600705616
1672,1.3140223212557718,-0.9159843954324277,-0.24972498689043277
1673,0.9138050744429593,-0.1705671960807271,0.981568778247034
1674,0.18161965589534934,0.49620357246818153,-0.2898889909137077
1675,0.7494513410936943,-0.04172842883166664,-0.9672042740535695
1676,1.76936485412757,-0.6379979819067498,0.03219155659761953
1677,1.947146005797495,-0.317958033877944,0.04262783590946368
1678,0.6713456396305175,0.9424031688115393,0.06214964862407217
1679,1.8904674354372242,0.09113538121533496,-0.4458274203283025
1680,0.05958848858173216,-0.020299726699087747,0.33943204075035655
1681,0.07847220009380296,-0.1605639023579599,0.35356151835236155
1682,1.8637063114701085,0.1520765385679062,0.4805040415479401
1683,1.837553881429748,-0.5364610323068735,0.10350389614989085
1684,0.5850275678248178,-0.5268984285430688,0.7417384488709335
1685,1.3455552102741004,0.7351369343880994,-0.5832369024254974
1686,1.0070927801124179,0.9931432984633529,-0.11668796505042217
1687,0.46579159141732607,-0.8009382472124502,0.27040580680121323
1688,0.8048481587999432,-0.47613969130392353,0.8574419824345156
1689,0.4789818147649185,-0.6344297158480956,0.5709982366901382
1690,1.1445995847869317,0.2307256160048115,-0.9622144512522389
1691,1.157780656564765,-0.629321981358824,-0.7609593341254154
1692,0.5693739652377974,-0.5178285689022849,0.7391987496022931
1693,1.1407938662939467,0.8974825097085619,-0.417973960888981
1694,0.8917623870258728,0.3077443997720924,0.9452925491860059
1695,1.5883906456180403,-0.0871421838780595,0.8038673322993967
1696,1.16409880128659,0.4882456020622242,0.8571393209293344
1697,1.2780500791035765,-0.9591173439669066,-0.052745369582189124
1698,1.5512654982149603,0.777732874427961,-0.3020561644989767
1699,0.6731768819531991,-0.2196729110664727,-0.9192009908903211
1700,1.1859247592029858,0.8221453699120475,-0.5380603819716651
1701,0.25957303260314757,-0.06553275290303633,-0.6689344992212991
1702,0.15073736569898855,0.17844009686921475,0.4969025153985555
1703,1.5117620905144489,0.8389352173946762,-0.18516820387752383
1704,0.9859416970873243,-0.768237268715081,0.6400108304368044
1705,1.9525996290381826,-0.2896519766341295,-0.09303590268417065
1706,1.3661935753584515,-0.4120727770831868,0.8343250516154626
1707,0.7519366746194669,-0.05496793991747036,-0.9671830810050293
1708,0.898672443164076,-0.188129393270038,0.9769033000320502
1709,1.9975460116949617,-0.03110681702459729,0.06272416190012696
1710,1.2999203973317082,0.039698280401650334,0.9531378713478665
1711,1.0087514990738708,-0.6615834929958655,-0.7498204405451677
1712,0.27905543769972674,-0.5710279356709743,-0.3926398283070799
1713,0.2913441568855748,0.186132552373913,0.6805597468015248
1714,1.6148505065081995,-0.7859816245988869,-0.06474365173130582
1715,1.023386999372761,0.4206561610188106,-0.9069186526129314
1716,1.850622737201018,-0.40586647415656807,-0.3342354919998228
1717,1.9355714632849423,0.1705121909911977,0.30924364150335043
1718,0.07437654483393596,0.15192519246901473,0.34661211049195934
1719,1.9840791442715249,-0.11446528119404929,-0.13596299941892445
1720,1.69347992703791,0.7137707447595426,0.09806586929662692
1721,1.2013318696049038,0.8579666218064136,0.47260845754967656
1722,0.20323370981824884,0.32501998324460674,-0.5094364428676899
1723,1.317607968661879,-0.6618184627952086,-0.6790592761650944
1724,1.7028140263178195,0.2793703927565995,-0.6542206264418438
1725,1.5031741664315637,-0.288251862920314,0.8146941891034142
1726,0.5255835501281196,0.4092052399854961,0.7794100997930257
1727,0.24398914432382068,-0.6514534805925217,-0.06368633074420332
1728,0.8012162391356705,-0.8748437813067944,0.4417390346408871
1729,1.6157911524247046,0.46872131949000323,0.633325809714877
1730,0.12782625279282667,0.439681308390106,-0.21446048991588676
1731,0.1890100213526842,0.07030034630408032,0.580821070419413
1732,1.8774690375471166,-0.4761964794531547,0.05731492914204647
1733,1.0388766095266773,-0.8708758495881014,-0.4899631249756584
1734,0.1475383301063471,-0.3976995943608769,-0.33932894660980306
1735,0.4008888265104824,0.4001368535377691,0.6935101298762023
1736,0.5186481042650244,0.7635046504703893,-0.4305357141776205
1737,1.2600212140268159,0.666335779811235,0.6988459034718414
1738,0.3385700513179082,-0.7440370996732105,-0.09444160786582458
1739,0.4908649867563142,-0.7060230808976846,0.4922529304423626
1740,1.8287873014202947,-0.4937285488181385,-0.26333197505506395
1741,1.3296100459859148,-0.8128884089143285,0.4801766885615072
1742,1.2956808377508349,0.4869603274931181,0.821853077888475
1743,1.1106836972173642,-0.0905077808710583,0.9897259523585766
1744,0.9949839278439774,0.1462102698752532,-0.9892408180029427
1745,1.2688885947026796,-0.06469735655293306,-0.960995929072481
1746,0.7888086597005115,0.9759907906883297,-0.053293473090753295
1747,1.9813488439808369,-0.00954862080932101,-0.1919980996211021
1748,0.5862370211073595,-0.47537301094717493,-0.7764152869186087
1749,0.5539259757800878,-0.7742042191117467,-0.44902760719784673
1750,1.3474268542194285,-0.3358845203863669,0.8754862477115288
1751,0.07248555966050141,0.08937283720465872,-0.3629455316320843
1752,0.4545806962649852,-0.8293441363452706,-0.12126865474197866
1753,1.8504157466996292,0.003305508248287698,0.5261008756698019
1754,1.6611042552498492,-0.7079846900605593,-0.24839251665538511
1755,1.6733530795828968,0.22404177356960178,-0.7045572467245059
1756,1.5369428306616002,-0.3040639279129846,-0.786916465924583
1757,1.4103808571020013,-0.805968618513113,0.4266170860341754
1758,0.4008636711296998,0.19697793116930673,-0.7760382426530791
1759,1.701459789537962,-0.21581285189336463,-0.6792488326224867
1760,0.005904015312503841,-0.10356079228788626,-0.03237800995896461
1761,1.0183559055228724,-0.7182197781525368,0.695574159240376
1762,1.350403154898193,0.9314838807064729,0.0977517724719204
1763,1.002921630191834,-0.00875266073226367,-0.9999574265973167
1764,0.017694489133341484,-0.05978237890016914,0.1774878883023562
1765,1.771580830097856,-0.6038801433036416,-0.19997948682071542
1766,0.6034181140271224,-0.20104582549584535,0.8957138961570763
1767,1.6975027141265406,-0.38238325662360295,-0.6060305345772912
1768,0.19872183557780376,0.009575130406962711,0.5982153626394808
1769,0.2789201632329408,-0.37272374981578493,-0.5840555413068618
1770,0.004062852675836837,0.08962455994328443,0.008754246671232185
1771,0.713071975787434,-0.9537320856632752,0.08981880481197771
1772,0.5177754773279133,0.3111899794865088,-0.8189141019672725
1773,0.146765648011701,0.32431345617870394,-0.40842615333562005
1774,1.5465361546961862,-0.39741857551390886,0.7371273346216388
1775,1.1908678002388138,0.9504765388976101,0.24528316664055072
1776,0.6965590709199005,-0.9441693241331113,-0.12832727662126298
1777,0.3907312960840501,-0.5857030216769927,-0.5345499198643836
1778,0.8374579280044752,-0.9385506575213249,0.30447124346593096
1779,1.8048206481592297,0.09477404309213298,-0.5859023852592922
1780,1.057036860553254,0.5460876468997476,0.8357841099480924
1781,1.748134153819322,-0.5451001124443506,0.3783664299355896
1782,1.7935995681524073,0.5291068719752992,-0.3004091267868326
1783,0.12698753914634775,-0.3955147394593761,0.28533722866922234
1784,0.02120877724308734,-0.1750415082393719,0.10643407653244082
1785,1.6726278934408358,-0.3898521875484361,-0.6289570643764506
1786,1.139358561018255,0.9607544416835436,0.239854318819286
1787,1.1612891507641674,-0.9837583376172516,-0.07877399960846929
1788,1.2106244889633246,-0.32279289132387523,0.9227361887125222
1789,1.931764467684506,0.3545051999610269,0.07836478776339034
1790,1.9306417230917607,-0.3631234072827294,0.045247920661392764
1791,1.2071990979035578,-0.7723782882296122,-0.6004167833259209
1792,1.6034276255360957,0.5932925813392032,-0.5328029782834683
1793,0.13522008484410364,0.45416880213714755,-0.21421110500688173
1794,0.30430165570448464,0.7120967753410911,0.09445631949900594
1795,0.9343423087742593,-0.806217601959567,0.5879644937183455
1796,1.0469149506411135,0.8504470419126487,0.5239645181769157
1797,1.5649324832368072,0.5949081246735345,-0.5717828369069089
1798,1.2950337536271648,0.773027217432192,0.5615906029570902
1799,1.4605516535282286,0.28432913357916845,0.8408621279559056
1800,1.7907467994074695,0.02105130434492437,0.6117812859284116
1801,0.2349160220441895,0.2965181587637762,0.5715973129736115
1802,0.5883880359088485,0.7251729379853759,-0.5519961965726603
1803,0.21066016966974388,0.0942177439736004,0.6066841426761769
1804,0.7026365517531856,-0.3749643738350106,0.8780527877077111
1805,1.9285227193049543,-0.30885451138426206,-0.2060447779782863
1806,1.4828273029998371,-0.7549710039056798,0.4437302995509249
1807,0.5261863156681472,-0.8063070578609536,0.3540755865397787
1808,1.774488480802154,-0.5995134558552956,-0.2018692877909172
1809,0.692754655709936,0.49467034935277443,-0.8129585130148302
1810,0.962497973537483,-0.9410515722957715,0.33617783432412796
1811,0.40669356998857475,0.7835284000585323,0.18458257341584142
1812,0.7125846280142678,0.2683496792326695,0.9194459492553254
1813,1.7900288721912383,-0.1289434282274856,-0.5993562992254136
1814,1.8455855438903255,-0.3592474710918572,0.394875097312818
1815,1.7858491960431921,0.5129197597743962,0.34547700518449004
1816,1.8472065904651576,0.06043069063043679,0.5278154267377291
1817,0.18245206051019514,-0.5711460874114901,-0.07353579720463445
1818,0.013441942641690297,-0.015459425956215007,-0.16267822721711211
1819,0.6034420842255543,0.7367075821402204,-0.5477259879298574
1820,1.9512265650154421,-0.2468508527156963,-0.18502075159953354
1821,1.8173544782655333,-0.4007353482975349,0.4139357890834412
1822,1.7741953741788201,-0.3939735401337042,-0.49538507473947274
1823,1.7019709586284404,0.15119915954833502,-0.6959709673500365
1824,0.31899348825726914,0.6754749169725222,0.28277865461339513
1825,1.7002473745159117,-0.6138157127963106,-0.36453241996827856
1826,0.45656966193796755,0.8161657737070802,0.19635910343782906
1827,0.9208422394862337,0.6727951607366999,0.735581892544755
1828,1.011666825536408,0.990877112737901,-0.13426255112317767
1829,0.00914729234789613,0.004014815911676657,0.1348880757950452
1830,0.2708402261992162,0.4222779761264476,0.5385232911855727
1831,1.0509088065715217,0.27245313908126356,0.9608213051437968
1832,0.1777498976086589,0.2637937999401418,0.5042991178165689
1833,0.8162788710608848,-0.9518030388030456,-0.24559625833189147
1834,0.5617106564988612,0.3153633228079941,0.8416937839861013
1835,1.7159216486912126,0.6942109684096593,0.07434597685805668
1836,1.7862894441329327,0.41332731530555034,-0.45924877840602896
1837,1.5517589406492824,-0.17415375037831315,-0.8156178900948345
1838,0.7734055254910326,0.9712881808497205,-0.07248595632014355
1839,1.2930777289189082,-0.8981986270829346,-0.32763496626286115
1840,1.4619962765472518,0.8684258371685769,0.1799889046428464
1841,0.3503669198314827,-0.483399700871158,-0.5867721792556626
1842,1.634193593097525,0.6267563728961628,-0.452741576959856
1843,1.4496344026999162,0.8930042568287391,-0.01929510804429199
1844,1.6777532192299374,-0.5041763581605523,-0.5352165670973
1845,0.5414587606959005,0.8755055308253797,-0.15241390143825698
1846,1.5153413458812404,0.2320428425478968,-0.8249723731420365
1847,1.322613281865784,-0.8860618135243079,0.3328890700786117
1848,0.3658475754378063,-0.7714531782789061,-0.0520643462003072
1849,0.05078302207869667,0.21929427443490038,-0.22560396722136522
1850,1.2006275086156228,0.07071653861858457,-0.9771119556900808
1851,0.5751213176975223,-0.6112636664163368,-0.6677086456263448
1852,0.5305874598007134,0.7401130815874475,-0.48154386463414256
1853,1.4102925611681676,0.8724493248689557,-0.2655036530554126
1854,0.7834821325639023,0.3064530313724873,-0.92693395268678
1855,0.734459461656827,0.3759100799651879,-0.8877949280531985
1856,0.14624996174329974,0.10551763121879243,0.5098793010886574
1857,0.6410286035800428,-0.929198257033979,0.08792119014959522
1858,1.2602407675918115,-0.912868431601056,-0.31455678258376973
1859,0.9145153213274924,-0.8059698754378437,-0.5857515937656205
1860,1.1507807755922985,-0.9794899718978942,0.13365834303644242
1861,1.1372595566798442,-0.9714431884556145,-0.19354055312321994
1862,0.13328758700245635,0.33002138195737357,-0.37402604268542666
1863,1.5459354555082157,0.7234844977692603,-0.42252178631000603
1864,1.4428391197717882,-0.06661260436750502,-0.8941231877874133
1865,0.6375768972941409,0.8154225791429152,-0.4513707035785269
1866,0.40605777497405904,0.6457509627047663,0.47983156158917034
1867,0.5500754877587575,-0.787125818008002,-0.4219015049863104
1868,0.08394077327315008,-0.2379846767522878,0.3227983685827966
1869,0.4142741257454119,0.7758213164348635,-0.23457724781822703
1870,1.3243008131640126,-0.60921274672215,-0.7236634658544077
1871,0.31079839521714625,-0.0827261508496149,0.7198315997025596
1872,0.9153937058019872,-0.6935730677102453,0.7154007092036456
1873,1.0578593230645525,0.7264975499956118,0.6847288577129529
1874,0.7456202079117802,0.016382868678276333,0.9669656265819506
1875,0.08296842374191593,0.3084865294710232,-0.25276302989269817
1876,1.0794842004258292,-0.2105992564654447,0.9743357814731369
1877,1.8317203669340332,0.4359695987523187,-0.3437611673689438
1878,0.8219748732589649,-0.7027585381288937,0.6887942300395515
1879,1.300931260104953,-0.7168766203019747,0.6289103973985988
1880,1.4438443269152108,-0.5430668485269007,0.7127977353332738
1881,1.8216641814946746,0.32085006101310287,0.47108726494841163
1882,0.6649929538831771,0.2518826533930973,-0.9079236795963269
1883,0.6267708486106924,0.2907532116075805,-0.8810008913123158
1884,1.3011641110727492,0.5559486734676384,0.774739472772192
1885,1.2629899894945416,0.8236857501440438,0.5023724220489265
1886,1.6657947711409502,0.47595205389104667,0.5746189738585596
1887,0.5968483158611113,0.749754613327064,-0.5247253942499472
1888,0.5927873617540347,-0.7932061281553785,-0.4527713611852164
1889,1.5879695062978136,-0.790281352741376,0.17247389127971188
1890,1.8125461666582119,-0.5523321079066772,0.18627391020862896
1891,0.020745275932816387,-0.0962400273045,0.17832005646178223
1892,0.39414153594871415,-0.7466915041338569,-0.2745675129940453
1893,0.5298606350745754,0.4875484480738209,-0.7357074746992363
1894,0.8353813281516387,-0.9351592548817553,0.3136524523862067
1895,1.0905650195145475,-0.9478229010695444,0.30566276424916783
1896,0.2533650673560044,-0.5553543613603076,0.36622098611873855
1897,0.5056707824175928,-0.718240206938982,-0.48966277148728937
1898,0.21056687201077606,-0.609321290441702,0.07431622600488268
1899,1.2457221174722353,-0.5728662782978413,-0.7819494025665225
1900,1.2127344784593324,0.5357551202264691,-0.8171355412817128
1901,1.1502743587402984,0.5757994349931842,-0.8036620109017982
1902,0.8063326497199799,-0.7681363434300242,0.6102946135576389
1903,1.747917246789282,-0.6603134580740617,-0.06786699522901246
1904,0.4861271395472788,-0.4896187451176253,0.7044204481129007
1905,1.3975546118264273,0.8942449687317372,0.20561193183643964
1906,1.7640752523986847,-0.4681515832972354,0.4438728463514951
1907,1.6530686406041073,0.7561147909099474,-0.04232934710942717
1908,0.4740232463381744,0.8116302999285039,0.25417456766036617
1909,0.24882548833208107,-0.5338879984507792,0.38820156894412994
1910,1.171809270046177,0.9599134800082338,-0.2214671208660142
1911,1.4313334114855265,-0.003450383184532426,-0.9021860024363809
1912,1.0230913934930865,0.9360106010326461,0.3512135280723847
1913,0.2992253092605468,0.3434215772604974,0.6252810992593137
1914,1.8570868403866467,0.508547694642979,-0.08234919738131236
1915,1.8897593931917847,0.4120103837074132,-0.19640688873931458
1916,1.4575831574403861,-0.3370095893045484,0.8228257353435577
1917,1.9702303666251124,-0.217165944176518,0.10720069201465611
1918,1.022095670078281,0.9962798991456093,0.08329552162155096
1919,1.0406930844469162,-0.6668741580336625,-0.744058418556695
1920,1.382571338808976,0.0689115424513228,-0.9213524678638935
1921,0.8034022133719705,-0.9743961605274621,-0.10909368745394955
1922,1.9364194274450783,-0.05857506920096554,0.3459589819205935
1923,0.4069360428093025,0.038029560705495666,-0.8042567346276047
1924,1.9707043523357832,-0.15777443917558456,0.18121889167301827
1925,0.4974572551762695,0.45405524767918665,-0.7357204779534299
1926,0.3551902724149114,0.22493147886512926,-0.7304972587403665
1927,0.3487131541515316,0.3183059328115171,-0.6888445235042109
1928,0.9826932052503716,-0.7687850183498371,-0.6392730796899981
1929,0.2406523424592968,-0.6354810184127437,0.13983922991975142
1930,0.03242217120554014,0.2264986138079401,0.11176548290273088
1931,1.6609190026756928,-0.23388996108715954,-0.7130789283135597
1932,1.3699705572803635,-0.06952985602354946,-0.9264380097270415
1933,0.2979943002498724,0.7089706233457211,-0.06744370060363984
1934,1.5857703994798684,0.09459941317614386,-0.8049372584990242
1935,0.6639205592463222,-0.9385305421906135,-0.07881009375764314
1936,1.2569330288256078,-0.850035151775489,0.45981046034700074
1937,0.7537807121381415,0.6455792602095162,0.7229131905506588
1938,0.7097306659460934,-0.737232162645852,-0.610108557609563
1939,0.840493573800055,-0.7397830158014682,0.6536656557695272
1940,1.5136292394034108,0.6091379587598121,0.6042648025723516
1941,1.5047787358486886,-0.11720058166000964,-0.8552557813271742
1942,1.8248147066521039,0.47693165851737057,0.3036723444673128
1943,0.2589562850055154,-0.6617484183921751,-0.11376837531857287
1944,1.2665274242635336,0.5242856383124721,0.8087568865702041
1945,1.0980530787823013,-0.9893451858312136,0.10761829311930787
1946,0.2696662768458462,-0.6774162057430688,0.08786317215111236
1947,0.6771896137517,0.3881412647928179,0.8632148128335468
1948,1.067236146946159,0.14279359029856684,0.9874660961843094
1949,0.8437565012735324,0.04338916046907926,-0.9867650935554523
1950,0.27451689347033037,-0.13178347267784138,0.6755052764183479
1951,1.269772186103617,-0.9620071041675297,0.0420154630592021
1952,1.0774510807825175,-0.9808338503993117,0.1787911854552138
1953,0.7321272567512593,0.8645282041642816,0.42524719590948096
1954,0.3394196278288544,-0.3494166336651327,-0.6644859577300014
1955,1.7052269018148554,0.7087695227485452,-0.0173430268240404
1956,0.024537690192829142,-0.16728861023166258,-0.14313561063696909
1957,0.7798312648658172,0.14842636396685835,-0.9641033878941572
1958,0.006016792865936038,-0.09387827784971321,0.05642918467825697
1959,0.04574767528083301,0.29821197205184535,0.021728333875726223
1960,1.1215204227174178,-0.47266453611157455,0.872823592236719
1961,1.8292946070616916,-0.45756565644867453,-0.32078672780694706
1962,0.4874068982140116,0.21378289668798225,-0.8315919582855014
1963,0.2708444584842846,-0.24459821004252544,0.6391431075439338
1964,0.5279179825520373,-0.8638390062470854,-0.17584294153678492
1965,0.712680536267702,0.8745843629279116,-0.39057613583341694
1966,1.724712594730267,-0.6375379506822344,-0.2614134971251873
1967,1.96858035393132,-0.18062520739498206,-0.17095798440493748
1968,1.8519008345393404,0.4342322854521729,0.2927580748368151
1969,0.3647562006905145,-0.7719718157839167,0.022909191913569167
1970,0.7726247210952486,-0.8185061117536564,0.5275871753226168
1971,0.22050847158759934,0.5634898023636561,0.2736278490312481
1972,0.6843969148685156,-0.3735117590602905,0.8722864543824905
1973,1.2214304099627111,-0.934104722126528,0.28003025130272535
1974,0.4782066634928872,-0.7245511847510672,-0.45028579219491244
1975,1.5218053446049216,-0.7679887576555886,0.3713656560000728
1976,1.3549668935863233,-0.932195464466253,0.07078220458718969
1977,0.6662276297689318,-0.9286219028486349,-0.1620412491315576
1978,0.005705991194784765,0.09277999206567476,-0.05264311091062048
1979,0.1985795257764318,-0.17009053739292004,0.5734059928049745
1980,1.017829589592917,0.8227044326480966,-0.5681896886041858
1981,0.21541677507655033,-0.6164905810104858,-0.06609483106925482
1982,1.3005066555909712,-0.483911476546309,-0.8219035422799325
1983,0.08684657422400255,0.37650431521978944,-0.1561900176529777
1984,0.6641527404324199,-0.7125782316680506,0.6159861053577269
1985,1.0219659583559353,0.9335388691805554,0.3578025662325455
1986,1.5965710845240966,0.32028122942227744,-0.7358823786377124
1987,1.7532236047461676,-0.6224828531106866,0.2125307009266391
1988,1.8485976699744464,-0.27354170959453206,0.45283211858926387
1989,1.468489617583939,-0.5505333001329236,0.6909635038558889
1990,0.7355400739446947,0.7836624066925802,-0.5620802254550638
1991,1.5669542251794946,0.7727658068214956,0.2852996921811202
1992,0.8354371400132818,-0.2971365301061394,0.9405471533046471
1993,1.71081480814055,-0.6022452415006785,0.36337718367820293
1994,0.5623551108598042,0.26719618637219855,0.85852964363359
1995,1.2199733706933475,-0.9723039183128225,-0.07897345515639771
1996,0.7062807725658331,-0.15904240803760508,0.9425680494696794
1997,0.5584039855720562,-0.7705310102265684,-0.4596465188822594
1998,1.4711303881177278,0.7188004126788449,-0.5112358791446096
1999,1.334642377864323,-0.8544826573329903,0.3973334459298173


==> Data/wedges_spheres_outliers_rerotated.csv <==
,x,y,z
0,-0.3074541687965393,0.4885201156139374,-0.542929470539093
1,-1.1743748188018799,-0.37819474935531616,0.8943120241165161
2,-0.4281979203224182,-0.7308529019355774,-0.4007294178009033
3,-0.4025302231311798,0.18203043937683105,-0.7968680262565613
4,-1.6550925970077515,0.47147297859191895,-0.6028382182121277
5,-0.16087423264980316,-0.5358481407165527,0.1050792932510376
6,-0.5122407674789429,0.8010269403457642,-0.3512800633907318
7,-0.7519742250442505,-0.49290281534194946,-0.8543925285339355
8,-1.437118649482727,-0.8596200346946716,0.26460349559783936
9,-1.201593279838562,0.6777266263961792,0.684624969959259
10,-0.5985555648803711,0.4681587219238281,0.7668412327766418
11,-1.9676244258880615,-0.011923551559448242,-0.2687952518463135
12,-0.0929136574268341,0.3894379138946533,0.12941884994506836
13,-1.9921748638153076,-0.017797887325286865,0.10585203766822815
14,-1.4686055183410645,0.6191012263298035,0.6074470281600952
15,-0.5033530592918396,-0.6406877040863037,-0.6088018417358398
16,-1.0000554323196411,-0.8026747107505798,0.5867184996604919
17,-1.2105854749679565,0.9011210203170776,-0.3825129568576813
18,-0.18238139152526855,-0.4204021394252777,0.3824799060821533
19,-1.6905323266983032,-0.7286444902420044,-0.02619117498397827
20,-1.9873740673065186,0.14254313707351685,0.03618749976158142
21,-1.0471402406692505,-0.23911595344543457,-0.9882929921150208
22,-0.8282821178436279,0.9514281153678894,0.21688975393772125
23,-0.6365253329277039,-0.47017693519592285,0.7904432415962219
24,-0.8495016098022461,-0.5363427400588989,-0.8511661291122437
25,-0.9290895462036133,-1.0029350519180298,-0.0020343363285064697
26,-0.23143216967582703,0.07673078775405884,-0.6517524719238281
27,-1.0389404296875,0.8911819458007812,-0.45793625712394714
28,-0.030944351106882095,-0.12348171323537827,-0.23467448353767395
29,-1.6026397943496704,0.5441330075263977,0.5612345337867737
30,-1.2026803493499756,0.9716134071350098,0.04612402617931366
31,-1.202314853668213,0.9291197061538696,0.27510806918144226
32,-1.2277048826217651,0.9318777322769165,0.24614126980304718
33,-0.5915045142173767,-0.550186812877655,0.7154544591903687
34,-1.5421135425567627,-0.8337595462799072,-0.1585732400417328
35,-1.867958664894104,-0.47647225856781006,-0.1739564836025238
36,-1.6586999893188477,-0.6521834135055542,0.3673095107078552
37,-0.8624793887138367,-0.9014782905578613,0.405335396528244
38,-0.47176092863082886,-0.24613958597183228,-0.8315056562423706
39,-1.2321873903274536,-0.3756271004676819,-0.9165799617767334
40,-1.4821988344192505,0.3662757873535156,-0.8102419972419739
41,-0.7239444255828857,-0.4013233482837677,-0.8930301070213318
42,-0.5558358430862427,0.13393311202526093,0.867999255657196
43,-0.17760269343852997,-0.3287840485572815,0.4513542056083679
44,-1.0618423223495483,0.9783604145050049,0.1504284143447876
45,-0.1041659414768219,0.3173229694366455,0.2887096405029297
46,-0.5677375793457031,-0.190755695104599,-0.8997060060501099
47,-0.33715903759002686,0.5664065480232239,0.4663398861885071
48,-0.4743739068508148,-0.15810081362724304,0.8199262619018555
49,-1.636687994003296,-0.7630831003189087,-0.16053494811058044
50,-0.018741857260465622,-0.0684395357966423,-0.2001192420721054
51,-0.22273890674114227,-0.6242314577102661,0.09846445918083191
52,-1.9390275478363037,0.13939911127090454,-0.32840895652770996
53,-0.6145787239074707,-0.9119892716407776,0.15596294403076172
54,-1.8989994525909424,0.42760398983955383,-0.07941462099552155
55,-0.7222503423690796,-0.45389237999916077,-0.8667716979980469
56,-0.6314261555671692,0.3866121172904968,0.8257958889007568
57,-1.7805771827697754,-0.3285493850708008,0.5178001523017883
58,-0.8109983801841736,0.02554088830947876,-0.9986175894737244
59,-1.12522292137146,0.33279597759246826,0.9155267477035522
60,-0.5996373295783997,-0.3798108398914337,-0.8536256551742554
61,-1.173685073852539,-0.4902852773666382,0.8401101231575012
62,-1.3458645343780518,-0.6723245978355408,-0.6771656274795532
63,-1.4732871055603027,-0.8423312902450562,-0.2921496629714966
64,-1.4704328775405884,0.8755233883857727,0.03024914115667343
65,-0.7154386043548584,-0.7290188074111938,0.6119577884674072
66,-0.9746092557907104,0.32049447298049927,0.9279135465621948
67,-1.4673657417297363,0.5621397495269775,-0.6947019696235657
68,-0.20038484036922455,0.09311381727457047,0.5754671692848206
69,-0.19208016991615295,-0.04589409381151199,0.5710299015045166
70,-0.12782691419124603,0.006352417171001434,0.4722384214401245
71,-1.0249438285827637,0.5096328258514404,-0.8738119602203369
72,-1.3429492712020874,0.5920261144638062,-0.7417900562286377
73,-0.011863365769386292,-0.1534896194934845,0.02785106748342514
74,-0.7246543169021606,-0.9490128755569458,0.16772383451461792
75,-0.4225223660469055,0.6602776646614075,-0.4897264242172241
76,-1.4302500486373901,0.8291499018669128,-0.36063411831855774
77,-0.4066402018070221,0.485950767993927,0.6205011606216431
78,-1.9087034463882446,0.4018048346042633,0.07246476411819458
79,-1.3206462860107422,-0.943205714225769,0.11666122078895569
80,-0.9906926155090332,0.700242817401886,-0.7254570722579956
81,-0.8075804710388184,-0.5354313254356384,-0.8430970907211304
82,-1.6610885858535767,0.7409362196922302,-0.09126012772321701
83,-1.4699788093566895,-0.8663087487220764,-0.2122180163860321
84,-0.7946619391441345,0.2686154842376709,0.9224363565444946
85,-0.2214377075433731,-0.5792090892791748,0.23787477612495422
86,-1.075007438659668,0.9717229604721069,0.18108417093753815
87,-0.8196396827697754,-0.9888516068458557,0.00850534439086914
88,-0.9421015977859497,-0.3449322283267975,0.92177414894104
89,-1.9963946342468262,-0.08845394849777222,-0.018716782331466675
90,-1.5320923328399658,-0.13845551013946533,-0.8531901836395264
91,-1.9896423816680908,-0.11473351716995239,-0.10857638716697693
92,-0.26291918754577637,-0.6765862107276917,-0.09875421226024628
93,-0.7196589112281799,-0.7490149736404419,0.5901591181755066
94,-1.9211020469665527,0.3106590807437897,0.20935222506523132
95,-1.455794095993042,-0.335502564907074,0.8094800114631653
96,-1.276645541191101,-0.9602431058883667,0.09220284223556519
97,-1.7517242431640625,0.0670127272605896,-0.6723896861076355
98,-0.034358710050582886,-0.11634054034948349,0.2186427116394043
99,-1.223773717880249,0.8548494577407837,0.44067203998565674
100,-0.7073388695716858,0.37246811389923096,-0.895477294921875
101,-1.9534525871276855,-0.30494749546051025,-0.04845985770225525
102,-0.3849002718925476,0.7829638719558716,-0.026569396257400513
103,-1.0610272884368896,-0.8481033444404602,-0.5522353053092957
104,-0.5618476867675781,-0.7342565059661865,0.5093556642532349
105,-0.6171553134918213,-0.9110147953033447,0.16646233201026917
106,-1.8175582885742188,0.547497034072876,0.1424829363822937
107,-1.2598804235458374,0.87939453125,0.36921700835227966
108,-0.12380381673574448,-0.3838496804237366,-0.31619495153427124
109,-0.15400828421115875,0.4243960976600647,0.29867255687713623
110,-1.6320648193359375,-0.7479795813560486,0.2044706642627716
111,-1.18605375289917,-0.9651898741722107,-0.2278725802898407
112,-0.36394256353378296,0.7038599252700806,-0.3210224509239197
113,-1.1763279438018799,-0.25638169050216675,-0.9689094424247742
114,-0.05692296102643013,0.02885928750038147,0.31414738297462463
115,-0.8346433639526367,0.10220533609390259,-0.9974584579467773
116,-0.2960568070411682,0.5586091876029968,0.41465064883232117
117,-1.5801711082458496,-0.5156615972518921,0.6177240610122681
118,-1.5931090116500854,0.7729518413543701,-0.22193799912929535
119,-1.7637391090393066,-0.02219480276107788,-0.6622211337089539
120,-0.7363057732582092,0.40650272369384766,0.855112612247467
121,-0.9411463737487793,0.021790266036987305,-1.0150036811828613
122,-1.5022938251495361,-0.8690794706344604,-0.06026694178581238
123,-0.0801720842719078,0.359732449054718,0.1270478367805481
124,-0.28341078758239746,0.6078966856002808,0.31517618894577026
125,-0.7031967043876648,0.886167049407959,-0.3589153289794922
126,-1.1878430843353271,-0.5632721185684204,0.7913562059402466
127,-0.132768452167511,0.4881637990474701,-0.0836743414402008
128,-1.0070143938064575,-0.4703730046749115,0.8682746291160583
129,-1.7936965227127075,-0.545076847076416,-0.29764628410339355
130,-0.31082141399383545,-0.39203619956970215,0.5959947109222412
131,-1.1550161838531494,-0.891312837600708,-0.4545403718948364
132,-0.29442301392555237,0.48186129331588745,-0.5317039489746094
133,-1.163753628730774,-0.9749888181686401,0.1654609739780426
134,-0.8600249886512756,0.6586531400680542,0.7172544598579407
135,-1.8568090200424194,0.35190820693969727,-0.388345330953598
136,-1.679498553276062,-0.12067034840583801,0.7073351740837097
137,-0.06571479141712189,0.020045116543769836,0.3389284908771515
138,-0.09943532943725586,-0.4197656810283661,0.11595353484153748
139,-0.5265028476715088,-0.7349729537963867,0.47676289081573486
140,-1.5459030866622925,0.5185482501983643,-0.6706538796424866
141,-1.2608985900878906,0.9569186568260193,0.057010531425476074
142,-0.030028076842427254,-0.0538155660033226,0.22193539142608643
143,-0.8668292164802551,-0.4487050771713257,0.8694224953651428
144,-0.9036610722541809,-0.5645014643669128,0.8065046072006226
145,-0.25232136249542236,-0.6219611763954163,-0.2646128237247467
146,-1.9861620664596558,0.1467241644859314,-0.08016100525856018
147,-1.899096965789795,-0.14550155401229858,-0.4315280616283417
148,-0.38612622022628784,0.7642717361450195,-0.19238686561584473
149,-1.81135892868042,0.5785926580429077,-0.031457699835300446
150,-0.7227335572242737,0.8921639323234558,-0.3596140742301941
151,-1.9882911443710327,0.1385541558265686,0.02973201870918274
152,-0.5604254007339478,-0.4544399082660675,-0.7951884269714355
153,-1.3279449939727783,-0.09924250841140747,-0.9570854902267456
154,-0.4177258610725403,0.7115265727043152,0.3662245273590088
155,-1.2870397567749023,-0.956195056438446,0.10036316514015198
156,-1.6747479438781738,-0.38887298107147217,0.6134243011474609
157,-0.7176938652992249,0.8696870803833008,0.3757667541503906
158,-0.43304282426834106,0.7703766822814941,0.25979721546173096
159,-1.5178329944610596,0.12490105628967285,-0.8624796867370605
160,-1.6508780717849731,-0.20272032916545868,0.7158862948417664
161,-1.3510777950286865,-0.6382743716239929,0.6730399131774902
162,-0.9220895767211914,0.9900398850440979,-0.06951086223125458
163,-1.1453818082809448,0.8159277439117432,0.5342445969581604
164,-0.6736250519752502,-0.30074816942214966,0.8809208869934082
165,-1.920814037322998,-0.3776443600654602,0.09845119714736938
166,-0.7120735049247742,0.06404609233140945,0.9380661845207214
167,-0.6412783861160278,-0.04059242457151413,0.9157465100288391
168,-0.4356577396392822,-0.7882260084152222,0.24581602215766907
169,-1.6381275653839111,0.6684722304344177,-0.38895511627197266
170,-0.2657108008861542,-0.6158674955368042,-0.31471794843673706
171,-1.3435171842575073,-0.5110517740249634,0.7743250131607056
172,-1.92685067653656,-0.34305238723754883,0.1464308798313141
173,-1.5107914209365845,0.042890891432762146,0.8411397337913513
174,-0.789795458316803,-0.9734161496162415,-0.15539994835853577
175,-0.8161786198616028,0.8112412095069885,-0.5640150904655457
176,-1.3403326272964478,0.9168184995651245,0.16535684466362
177,-1.5109156370162964,0.6613145470619202,-0.559398889541626
178,-0.6430896520614624,0.5491217374801636,0.7346051931381226
179,-0.6686062812805176,0.5720347166061401,0.7290046215057373
180,-0.5098943710327148,-0.8723850250244141,0.0754196047782898
181,-1.7454841136932373,-0.6456661820411682,-0.20222234725952148
182,-0.1808127462863922,-0.2714006006717682,0.491349458694458
183,-1.7225066423416138,-0.24647343158721924,-0.6649513244628906
184,-1.7136869430541992,-0.3787139654159546,-0.6096999645233154
185,-1.483536958694458,0.25457513332366943,0.8185814023017883
186,-0.9889345765113831,-0.9578533172607422,0.28787049651145935
187,-1.4908300638198853,0.803584098815918,0.30573099851608276
188,-1.0629980564117432,0.9921835064888,0.005906581878662109
189,-0.07284487038850784,-0.3107234835624695,-0.23517371714115143
190,-0.4294632077217102,0.7964653968811035,0.16019946336746216
191,-1.6766207218170166,0.5703375339508057,-0.47570228576660156
192,-0.19425378739833832,-0.5957727432250977,-0.06883595883846283
193,-1.8719685077667236,0.4768564701080322,-0.09876285493373871
194,-0.008076006546616554,0.04896102473139763,0.09880957007408142
195,-1.911672830581665,-0.3870399594306946,0.13464230298995972
196,-1.7935941219329834,0.5926756858825684,0.09277121722698212
197,-0.6507771015167236,0.5686947703361511,0.7234335541725159
198,-1.8579826354980469,-0.011219441890716553,-0.5304794311523438
199,-1.6325631141662598,0.43589863181114197,-0.6533241868019104
200,-1.7198736667633057,0.4725349545478821,0.48586782813072205
201,-0.7822446227073669,0.914338231086731,0.30916422605514526
202,-0.34789514541625977,0.4636278450489044,-0.6127849221229553
203,-0.11113801598548889,-0.41734305024147034,0.18449698388576508
204,-1.660790205001831,0.6548274755477905,0.3393212854862213
205,-0.7532387375831604,0.7536109089851379,-0.6194779276847839
206,-0.2222837656736374,0.09446197003126144,0.6037080883979797
207,-1.7690339088439941,-0.6415821313858032,-0.07880041003227234
208,-1.8243237733840942,0.011637061834335327,0.5485191345214844
209,-0.21477194130420685,0.17410746216773987,-0.6098856329917908
210,-0.9245781302452087,0.9841238260269165,0.10484951734542847
211,-0.677034318447113,0.8706626892089844,0.34072527289390564
212,-0.9541546702384949,0.9869637489318848,0.09612348675727844
213,-1.5244745016098022,0.4736976623535156,-0.7207174301147461
214,-1.2744972705841064,0.9148306846618652,0.261201411485672
215,-1.0332671403884888,0.09007588028907776,0.9777528643608093
216,-0.47684285044670105,-0.6049696207046509,0.5888494849205017
217,-0.3460644483566284,-0.6651930809020996,-0.38785406947135925
218,-1.4127380847930908,0.013878583908081055,-0.9276713132858276
219,-1.2431097030639648,-0.8627698421478271,0.436771035194397
220,-0.2673457860946655,-0.4323312044143677,0.5132907629013062
221,-1.9236112833023071,0.037300050258636475,-0.39763736724853516
222,-0.8444956541061401,-0.169263556599617,0.9570987224578857
223,-1.852552890777588,-0.12309980392456055,-0.5260823965072632
224,-1.5752782821655273,-0.5816968679428101,-0.5975579023361206
225,-0.7845295667648315,-0.9505491256713867,-0.2633288502693176
226,-0.9545438289642334,0.9759666919708252,-0.20301729440689087
227,-0.9196742177009583,0.517227053642273,-0.8657912015914917
228,-0.006657140329480171,0.06215493381023407,0.07780058681964874
229,-1.8681519031524658,0.4863486886024475,-0.08083948493003845
230,-1.774522066116333,-0.625109076499939,0.1094561219215393
231,-0.4472872316837311,0.010136112570762634,0.8162289261817932
232,-1.2281543016433716,-0.47566062211990356,0.8354655504226685
233,-0.07886293530464172,-0.24774351716041565,0.2881009876728058
234,-1.3915963172912598,0.8624179363250732,0.2881010174751282
235,-1.9037373065948486,0.301399290561676,0.28079938888549805
236,-0.5398874282836914,0.13625583052635193,-0.8936493396759033
237,-1.0491914749145508,-0.5085155963897705,-0.8800010681152344
238,-1.6488536596298218,0.1687057465314865,0.7234459519386292
239,-1.2684792280197144,0.3578031659126282,0.8749753832817078
240,-1.9395790100097656,0.33618053793907166,-0.027311474084854126
241,-0.37183263897895813,0.18265478312969208,0.7380042672157288
242,-0.17648407816886902,0.45470184087753296,-0.3491438627243042
243,-1.2910032272338867,0.8993859887123108,-0.3274337649345398
244,-1.6783322095870972,0.5684106349945068,-0.47558891773223877
245,-1.4535682201385498,0.6355845332145691,-0.6360287666320801
246,-0.8809763789176941,0.46580109000205994,0.8567941784858704
247,-1.679898977279663,0.26924988627433777,0.662602961063385
248,-1.4953237771987915,-0.45227789878845215,-0.7620400190353394
249,-1.4068825244903564,0.4439517855644226,0.7780444622039795
250,-1.7656114101409912,-0.038067251443862915,0.6251856684684753
251,-1.3055285215377808,0.9437260031700134,0.05651632696390152
252,-1.728064775466919,-0.001466900110244751,0.668221652507782
253,-0.6135635375976562,0.7008490562438965,0.5760126113891602
254,-1.8139311075210571,0.15506994724273682,0.5409765243530273
255,-0.07410946488380432,-0.3094012141227722,-0.2422763705253601
256,-1.98442804813385,-0.17791026830673218,0.012497037649154663
257,-0.32857218384742737,0.6652071475982666,0.2983025014400482
258,-1.5981286764144897,0.052938804030418396,0.7820388078689575
259,-0.982722282409668,0.9278530478477478,-0.3755115270614624
260,-0.533970057964325,0.7546372413635254,0.43574950098991394
261,-0.16345909237861633,-0.06272753328084946,0.5280592441558838
262,-0.8423399925231934,0.6175574660301208,0.7490081191062927
263,-0.31982216238975525,-0.6073603630065918,0.4017152786254883
264,-0.20222638547420502,0.33895981311798096,-0.5122030973434448
265,-1.3188176155090332,-0.6947242617607117,-0.6677151322364807
266,-0.638761579990387,0.8883727788925171,-0.282653272151947
267,-1.3845981359481812,0.8598583936691284,0.3038650453090668
268,-0.08674395829439163,0.24538001418113708,-0.33849048614501953
269,-0.3072831630706787,-0.3863731622695923,-0.6297559142112732
270,-0.02872791513800621,0.10995659232139587,0.19170796871185303
271,-0.5657147169113159,0.6360087394714355,0.6153000593185425
272,-1.5436197519302368,-0.8447813987731934,-0.017525970935821533
273,-0.294044554233551,0.6751664876937866,0.1790451556444168
274,-1.4496214389801025,-0.4532666802406311,0.7557162642478943
275,-0.8039995431900024,-0.5043792724609375,-0.8613895177841187
276,-1.8542850017547607,-0.05085420608520508,-0.5346624255180359
277,-1.5277010202407837,-0.8449767231941223,0.11224803328514099
278,-1.0408412218093872,-0.36531585454940796,-0.9492451548576355
279,-1.7055926322937012,-0.6193770170211792,-0.3708433508872986
280,-1.1524276733398438,0.5312031507492065,0.8127211332321167
281,-0.45604759454727173,-0.026699692010879517,-0.8560566306114197
282,-0.39248210191726685,-0.3165317177772522,-0.7481368184089661
283,-1.0524637699127197,0.2646384835243225,0.94426429271698
284,-0.12025569379329681,0.38230615854263306,-0.29259875416755676
285,-1.4867889881134033,0.8663145303726196,0.035080187022686005
286,-0.10994163155555725,0.38286906480789185,0.2220856249332428
287,-1.5489284992218018,-0.800085186958313,-0.27637234330177307
288,-0.9560520648956299,-0.5442156791687012,-0.8584862351417542
289,-0.07330761849880219,-0.37739312648773193,0.04014408588409424
290,-0.3386567234992981,0.7337513566017151,-0.14463850855827332
291,-1.032981276512146,0.7462902069091797,-0.6756089925765991
292,-1.9764307737350464,0.1204119324684143,-0.19145679473876953
293,-1.931040644645691,-0.285444438457489,0.2164006531238556
294,-0.5034273862838745,0.2963634729385376,0.796790361404419
295,-0.5592839121818542,0.8585065603256226,-0.2606388032436371
296,-0.2813342809677124,0.5136314630508423,0.44571250677108765
297,-1.9766567945480347,0.060742974281311035,-0.2206459939479828
298,-0.12536200881004333,-0.1898295134305954,-0.46580469608306885
299,-1.8928375244140625,0.23344683647155762,0.36425065994262695
300,-1.4445322751998901,0.7095243334770203,-0.5564625263214111
301,-1.6849713325500488,-0.7218663692474365,0.11514726281166077
302,-0.19077716767787933,-0.3870418071746826,-0.4641900956630707
303,-1.0534486770629883,0.6104347109794617,-0.8030304908752441
304,-0.31769609451293945,0.724953293800354,-0.04935097694396973
305,-1.8356249332427979,-0.4963693618774414,0.22899001836776733
306,-0.4742232859134674,0.7955538630485535,0.2691733241081238
307,-0.6373293995857239,-0.17003752291202545,0.9002485275268555
308,-0.7130727767944336,-0.5323324203491211,-0.81727135181427
309,-0.9279059171676636,0.9064251780509949,-0.420981764793396
310,-1.9503662586212158,-0.2801394462585449,-0.16235962510108948
311,-0.04309273138642311,-0.29024016857147217,0.042832210659980774
312,-1.5887079238891602,0.7585963606834412,-0.2803621292114258
313,-0.9281484484672546,0.48852992057800293,-0.8835553526878357
314,-0.7839071154594421,-0.281305193901062,0.9195594191551208
315,-1.3518662452697754,-0.5366735458374023,0.7536043524742126
316,-1.9369009733200073,-0.20533496141433716,0.269256055355072
317,-0.5206785202026367,-0.6322271227836609,0.5974606871604919
318,-0.3230102062225342,0.3214803636074066,0.6424062848091125
319,-0.10230500251054764,-0.14241433143615723,-0.4362720549106598
320,-1.4845058917999268,0.2990127205848694,-0.8370633125305176
321,-1.7856911420822144,0.15441054105758667,-0.6144684553146362
322,-0.03501584380865097,-0.08700358867645264,-0.267069548368454
323,-0.00920742005109787,-0.10757987201213837,-0.10788384079933167
324,-0.6941664218902588,0.7522410154342651,-0.5935660004615784
325,-1.832895040512085,-0.5545450448989868,0.050909221172332764
326,-1.7349491119384766,-0.2993009090423584,-0.628105640411377
327,-0.22920900583267212,-0.5845655202865601,0.24912530183792114
328,-0.8655015230178833,-0.8501440286636353,-0.5353903770446777
329,-1.0334187746047974,0.9516276121139526,-0.30463385581970215
330,-0.072672039270401,-0.3705205023288727,0.06753082573413849
331,-1.2123122215270996,-0.458307683467865,-0.8830522894859314
332,-0.45603954792022705,-0.5913357734680176,0.5838499069213867
333,-0.5327911972999573,-0.8216686248779297,-0.3574330508708954
334,-0.061751365661621094,0.1280970424413681,0.3024756610393524
335,-1.355003833770752,0.6800843477249146,-0.6525208353996277
336,-0.674793004989624,0.4611673951148987,-0.8396082520484924
337,-1.0199365615844727,-0.48175284266471863,0.862005889415741
338,-0.47654348611831665,0.8133848905563354,0.2184828370809555
339,-0.5059515833854675,-0.8736251592636108,0.033193439245224
340,-1.7615854740142822,-0.1584782600402832,-0.6466701030731201
341,-0.7496657371520996,-0.11092992126941681,0.9453473687171936
342,-0.07914042472839355,0.3655080795288086,0.10384296625852585
343,-0.845734715461731,-0.14415794610977173,-0.9953869581222534
344,-0.3943091034889221,0.7731190919876099,-0.18142350018024445
345,-0.7499686479568481,-0.3222092092037201,-0.9321404099464417
346,-0.26073744893074036,-0.29089319705963135,0.5930714011192322
347,-0.8836724758148193,0.8759488463401794,-0.47476726770401
348,-1.9014816284179688,0.3441024720668793,0.23741404712200165
349,-0.4524311423301697,0.2914893627166748,-0.7994768619537354
350,-1.7428817749023438,-0.6063377857208252,-0.3119681775569916
351,-0.7349663972854614,0.9580124020576477,0.020066022872924805
352,-1.587083339691162,0.5825166702270508,-0.5732637643814087
353,-0.8811819553375244,0.08573293685913086,-1.005832314491272
354,-0.1454564779996872,0.5085253715515137,-0.09295235574245453
355,-0.3770144581794739,0.6634379625320435,-0.4227367043495178
356,-1.1157269477844238,0.9867440462112427,-0.060841962695121765
357,-1.7883070707321167,0.6091687679290771,0.003682754933834076
358,-0.49986889958381653,-0.7008486390113831,0.4992281198501587
359,-0.11572958528995514,0.3745727837085724,0.25466009974479675
360,-1.3692587614059448,0.12567657232284546,-0.9370516538619995
361,-1.1067026853561401,0.8591545820236206,0.4736700654029846
362,-1.8379981517791748,-0.2360178828239441,-0.511444628238678
363,-1.6207751035690308,-0.6960874199867249,0.3538447320461273
364,-0.36607450246810913,0.5674936771392822,0.5024732351303101
365,-0.6516948342323303,-0.7706090211868286,-0.5588475465774536
366,-0.40638962388038635,-0.08372169733047485,-0.8181692957878113
367,-1.9666286706924438,0.1236085593700409,0.20342616736888885
368,-0.04938467592000961,0.23070217669010162,-0.2191431224346161
369,-1.9187297821044922,0.33129602670669556,-0.22245578467845917
370,-1.130136489868164,-0.19885611534118652,-0.9895511269569397
371,-1.4673826694488525,0.8577080368995667,0.17310737073421478
372,-1.1641358137130737,-0.8700114488601685,-0.4922029674053192
373,-0.9946713447570801,-0.9922118186950684,-0.1798323690891266
374,-1.9291517734527588,-0.034510284662246704,0.3510517477989197
375,-1.5095367431640625,-0.32308250665664673,0.7825120687484741
376,-1.6021493673324585,-0.008227229118347168,0.7811543941497803
377,-1.274427890777588,-0.8157318830490112,-0.534995436668396
378,-1.247953176498413,0.31253960728645325,-0.9321186542510986
379,-1.251922845840454,-0.4796574115753174,-0.8607133626937866
380,-0.31582874059677124,-0.6091606020927429,0.3925207853317261
381,-1.875983476638794,0.0011661648750305176,0.46489763259887695
382,-0.06966151297092438,0.10182304680347443,-0.36815929412841797
383,-0.952616810798645,-0.06294828653335571,-1.0143364667892456
384,-0.5947185158729553,0.23434779047966003,-0.8993293642997742
385,-1.0892083644866943,-0.8887888789176941,-0.4774395227432251
386,-1.2732651233673096,0.8312050104141235,-0.4915190637111664
387,-0.9565185308456421,-0.6691201329231262,0.7297606468200684
388,-0.7527820467948914,0.2642277479171753,-0.9477904438972473
389,-1.3393439054489136,-0.8898242712020874,0.30352696776390076
390,-1.5108802318572998,0.7191902995109558,-0.47925084829330444
391,-1.840956449508667,0.056807875633239746,0.5201412439346313
392,-0.26190483570098877,0.5235347151756287,-0.436051607131958
393,-0.6551681160926819,0.9271383285522461,-0.12333895266056061
394,-1.7330851554870605,-0.23055386543273926,-0.6587597131729126
395,-0.9798581600189209,-0.8180549144744873,0.5655159950256348
396,-0.5535399913787842,-0.2639661133289337,-0.8738642930984497
397,-0.44643378257751465,-0.2113427221775055,-0.8241924047470093
398,-0.4065258800983429,-0.1919911652803421,0.765982449054718
399,-0.8411191701889038,0.9614644050598145,-0.21630670130252838
400,-1.1391322612762451,0.41633012890815735,-0.9129875898361206
401,-0.9656434655189514,0.8968079090118408,-0.44672152400016785
402,-1.125500202178955,-0.756068766117096,-0.6658993363380432
403,-0.1925891488790512,-0.5623723268508911,-0.21281370520591736
404,-0.7463300228118896,0.6154972910881042,-0.7587410807609558
405,-1.5951216220855713,-0.4369701147079468,-0.6949801445007324
406,-0.4296395778656006,0.8118596076965332,-0.09900075197219849
407,-0.1488793045282364,-0.05247385799884796,0.5060300230979919
408,-1.6334587335586548,0.7342785596847534,0.20910952985286713
409,-0.22188319265842438,0.5516151189804077,0.2733241319656372
410,-1.460759162902832,0.8783260583877563,0.06231319159269333
411,-1.1669502258300781,0.5711904764175415,0.7825464010238647
412,-1.6640483140945435,-0.2739701271057129,0.6805922389030457
413,-0.9636141657829285,0.8673697710037231,0.4694061279296875
414,-0.4854027032852173,0.8519612550735474,-0.021828889846801758
415,-0.7674888968467712,0.22382263839244843,0.9280957579612732
416,-1.5480414628982544,0.3588902950286865,-0.7698661088943481
417,-0.4557521343231201,-0.785221517086029,0.29288169741630554
418,-1.1051051616668701,0.8816853761672974,0.43203431367874146
419,-1.0943180322647095,0.7995941638946533,-0.6026014089584351
420,-0.2322668880224228,0.3764076232910156,-0.5318242907524109
421,-0.2337641417980194,-0.11449176073074341,-0.650555431842804
422,-1.018927812576294,0.9645040035247803,0.22501684725284576
423,-0.8717057108879089,0.9162442684173584,0.34877830743789673
424,-0.22929397225379944,-0.6354290843009949,-0.11467176675796509
425,-0.5865350365638733,0.6679568886756897,0.5957291126251221
426,-1.3897114992141724,-0.43794170022010803,0.7959413528442383
427,-1.5750064849853516,0.5085552334785461,0.6191931366920471
428,-0.3170716464519501,0.5274745225906372,0.4826068878173828
429,-1.9812674522399902,-0.17164647579193115,-0.11307168006896973
430,-1.066591501235962,-0.3983919024467468,-0.9342841506004333
431,-0.8421585559844971,-0.3884274959564209,-0.92734694480896
432,-0.5422034859657288,-0.04553148150444031,-0.9053431749343872
433,-1.6665289402008057,-0.6180568337440491,-0.4417957365512848
434,-0.33462244272232056,0.6328378915786743,-0.4043266475200653
435,-0.8817895650863647,0.8849402666091919,-0.4565146863460541
436,-0.6706069707870483,0.34612932801246643,-0.8934154510498047
437,-0.893328070640564,-0.9199727177619934,0.37340420484542847
438,-0.44206786155700684,0.5904053449630737,-0.5947904586791992
439,-1.6782689094543457,-0.2238028645515442,0.684395432472229
440,-1.5523502826690674,0.35904011130332947,0.7324312329292297
441,-1.4568313360214233,-0.8652756214141846,-0.245218425989151
442,-0.19826841354370117,-0.5153397917747498,-0.3295201063156128
443,-1.3709386587142944,0.850071370601654,-0.37791910767555237
444,-0.10755018889904022,0.431303471326828,-0.13101783394813538
445,-1.0145128965377808,-0.07415637373924255,0.9804336428642273
446,-1.9019172191619873,0.010522216558456421,0.4141685366630554
447,-1.3349919319152832,-0.9367148280143738,-0.1606731116771698
448,-0.8996568918228149,0.9845261573791504,0.08140477538108826
449,-1.446515440940857,0.8858410120010376,0.05966554582118988
450,-1.4984055757522583,0.03717172145843506,0.8486947417259216
451,-1.2483437061309814,-0.9240630269050598,-0.32465291023254395
452,-0.32858747243881226,-0.7328510880470276,-0.16014888882637024
453,-1.0954920053482056,0.40529438853263855,-0.9237738847732544
454,-1.1507359743118286,0.9823014736175537,-0.05411769449710846
455,-1.062982201576233,-0.8785751461982727,0.4664762020111084
456,-1.496498465538025,0.8356070518493652,0.19684971868991852
457,-1.9263485670089722,-0.25028395652770996,-0.30290988087654114
458,-1.4335731267929077,0.19513142108917236,-0.8955095410346985
459,-1.8864591121673584,-0.07488760352134705,0.44016799330711365
460,-1.3998234272003174,-0.7144555449485779,-0.598024845123291
461,-0.8074084520339966,0.8723700046539307,0.42132535576820374
462,-1.385738730430603,-0.43092140555381775,0.8015207052230835
463,-0.9503424763679504,0.6477378606796265,-0.7725881934165955
464,-0.6641265153884888,-0.12596213817596436,-0.9513396620750427
465,-1.5980759859085083,-0.6990319490432739,0.3843955099582672
466,-0.8049386143684387,0.9658332467079163,-0.1528213769197464
467,-1.7751051187515259,0.05012848973274231,0.6120718717575073
468,-0.8073748350143433,-0.7581303119659424,0.6126498579978943
469,-0.7481014132499695,0.6744251251220703,0.6715599298477173
470,-1.4530389308929443,-0.78316730260849,-0.452908992767334
471,-0.1833767294883728,-0.5812484622001648,0.02725185453891754
472,-1.245570421218872,-0.01563960313796997,0.9521827101707458
473,-0.6017633676528931,0.6501981019973755,0.6243993639945984
474,-0.7044250965118408,0.9297810792922974,0.17752036452293396
475,-0.4021286368370056,0.017738521099090576,0.7842718362808228
476,-1.2519001960754395,0.6718637347221375,-0.7081661820411682
477,-0.4147596061229706,-0.7546308636665344,0.29365167021751404
478,-1.8321911096572876,-0.26181840896606445,-0.5085465908050537
479,-1.9627108573913574,-0.2123386263847351,0.15643861889839172
480,-0.519335150718689,-0.3309972584247589,-0.8314753770828247
481,-1.685624122619629,0.005339771509170532,0.7106192111968994
482,-0.8357329368591309,-0.6927905082702637,-0.7247575521469116
483,-1.1814861297607422,-0.7070186734199524,0.6720653772354126
484,-0.9960536360740662,0.7141022682189941,0.6772169470787048
485,-1.858119249343872,0.5075839757919312,-0.023615315556526184
486,-1.9792309999465942,-0.1197289228439331,-0.18369781970977783
487,-0.1323898732662201,0.26999589800834656,-0.4313545823097229
488,-1.857649803161621,0.454160213470459,-0.2469320297241211
489,-0.39741384983062744,0.16153571009635925,0.7633881568908691
490,-1.2159584760665894,-0.7869934439659119,0.5682569742202759
491,-0.49713343381881714,0.8408300280570984,0.15874043107032776
492,-0.9845128059387207,0.674885094165802,0.7155411243438721
493,-0.4754602313041687,-0.22708100080490112,-0.8392661809921265
494,-1.9836012125015259,-0.02903127670288086,0.16082721948623657
495,-0.5148671865463257,-0.4474858343601227,0.737549901008606
496,-0.31979650259017944,0.7225059270858765,0.06933116912841797
497,-0.23115281760692596,0.024007797241210938,-0.6560455560684204
498,-1.0868489742279053,-0.16868720948696136,0.9656573534011841
499,-1.2033114433288574,-0.7417137622833252,-0.6626007556915283
500,-0.649993896484375,-0.351126492023468,0.8536381721496582
501,-1.7671960592269897,-0.4903155565261841,-0.43682679533958435
502,-0.5095322132110596,-0.3413187563419342,-0.8213796615600586
503,-1.8913582563400269,-0.3802444040775299,0.2374555468559265
504,-1.5122936964035034,-0.8385053277015686,0.1916619837284088
505,-1.7859185934066772,0.537297785282135,0.27851319313049316
506,-1.0831586122512817,0.3275245130062103,0.9221076965332031
507,-0.09559841454029083,0.30578580498695374,0.27515989542007446
508,-1.9704935550689697,0.2346688210964203,-0.0060966163873672485
509,-1.0555797815322876,0.4372541308403015,0.8777790665626526
510,-1.498034119606018,-0.6172900795936584,0.5973734259605408
511,-0.7766648530960083,-0.7636244297027588,-0.6299021244049072
512,-1.3514113426208496,-0.43392330408096313,0.8153016567230225
513,-1.9326634407043457,-0.3602738380432129,0.04623079299926758
514,-0.23005089163780212,-0.41460728645324707,0.47290122509002686
515,-1.9398808479309082,0.27625715732574463,0.17499633133411407
516,-0.12677660584449768,0.41480305790901184,0.23000596463680267
517,-1.6747052669525146,0.43319272994995117,-0.610444962978363
518,-0.014791581779718399,0.05328383296728134,-0.17903099954128265
519,-0.1101149171590805,-0.07587029039859772,-0.4681542217731476
520,-0.42291414737701416,-0.773967981338501,0.2598447799682617
521,-0.9358428120613098,0.5061477422714233,-0.8738782405853271
522,-1.6561297178268433,-0.3701997995376587,-0.6776440143585205
523,-0.7660322189331055,-0.7387106418609619,0.6215033531188965
524,-1.8372139930725098,-0.14680594205856323,0.5109598636627197
525,-0.9842500686645508,0.12877047061920166,-1.0079169273376465
526,-0.08745258301496506,0.31821557879447937,-0.26755186915397644
527,-1.5730206966400146,0.06628678739070892,0.799169659614563
528,-1.5199620723724365,0.8436068892478943,0.0745273232460022
529,-0.389070063829422,0.6639423966407776,0.40566903352737427
530,-1.7198050022125244,0.07818108797073364,0.6718358993530273
531,-0.5720295906066895,0.4988662302494049,0.7329236268997192
532,-1.015205979347229,0.2263077199459076,0.9555246233940125
533,-0.3916665017604828,0.6049749851226807,-0.5244291424751282
534,-1.7895724773406982,-0.4040951728820801,-0.4834555387496948
535,-0.4795340895652771,-0.08482357859611511,-0.8673961758613586
536,-1.713538408279419,0.6324832439422607,0.27192947268486023
537,-1.4221839904785156,-0.6998627185821533,0.5656156539916992
538,-0.025883860886096954,0.0618562288582325,0.19938905537128448
539,-1.6589914560317993,-0.35799098014831543,0.6472058892250061
540,-0.11619452387094498,-0.07587321102619171,-0.479950875043869
541,-0.24558280408382416,-0.45840567350387573,0.4583183825016022
542,-0.043230559676885605,0.0714396983385086,0.2639199197292328
543,-0.24547746777534485,-0.321047842502594,-0.5927789211273193
544,-0.2157403975725174,0.49415504932403564,0.35097450017929077
545,-0.6637232899665833,0.6372499465942383,-0.7054545879364014
546,-1.8651212453842163,-0.26653003692626953,-0.44509413838386536
547,-0.009731996804475784,-0.028444593772292137,0.12133742868900299
548,-0.13594184815883636,-0.4951043128967285,-0.13552582263946533
549,-1.9885303974151611,0.13372904062271118,0.03846418857574463
550,-1.4436713457107544,0.05469973385334015,0.8769787549972534
551,-1.311247706413269,-0.3198396563529968,-0.9139015674591064
552,-1.2666682004928589,-0.9685655832290649,0.020470619201660156
553,-0.6797250509262085,0.6715173721313477,0.6455444097518921
554,-1.788034439086914,-0.360060453414917,-0.5201650857925415
555,-0.6540510654449463,-0.42041629552841187,0.8245158195495605
556,-1.7553040981292725,0.14627403020858765,-0.6544557809829712
557,-0.6524884104728699,0.1542751044034958,0.9069118499755859
558,-1.509346604347229,-0.8223223090171814,-0.28782665729522705
559,-1.5680979490280151,0.5918537974357605,-0.5829505920410156
560,-0.779753565788269,-0.04489481449127197,-0.9917893409729004
561,-1.3279063701629639,0.4660121500492096,-0.8356351852416992
562,-0.6257823705673218,0.6103779673576355,-0.7104341983795166
563,-0.7593623399734497,0.06042212247848511,-0.985512375831604
564,-1.3633462190628052,-0.6533728241920471,-0.6865746974945068
565,-0.29016387462615967,0.47210270166397095,0.5007832050323486
566,-0.7053451538085938,-0.5836739540100098,-0.7780567407608032
567,-1.8794394731521606,-0.3098655343055725,-0.38274744153022766
568,-0.15785366296768188,0.40310657024383545,-0.36932051181793213
569,-0.2386065423488617,-0.643031120300293,0.10185231268405914
570,-1.1737651824951172,-0.11055724322795868,0.9620419144630432
571,-0.08400475978851318,-0.3074604272842407,-0.2818697392940521
572,-0.8386908173561096,0.6442382335662842,-0.759935200214386
573,-0.194303959608078,0.32032713294029236,0.47778692841529846
574,-1.3162097930908203,0.003696553409099579,0.9314876794815063
575,-0.21562594175338745,0.6094775199890137,-0.09923802316188812
576,-1.3568828105926514,0.4853639602661133,0.7775784730911255
577,-1.6812504529953003,0.6932424306869507,-0.23472654819488525
578,-1.9597877264022827,0.2742864191532135,-0.0034710466861724854
579,-0.6877812743186951,0.9389051795005798,-0.12013626098632812
580,-1.098692774772644,0.8990663290023804,-0.43169718980789185
581,-0.3267197608947754,-0.032241225242614746,-0.7561550140380859
582,-0.5185154676437378,-0.7918601632118225,-0.40446776151657104
583,-0.7132652401924133,-0.9620843529701233,-0.0712033212184906
584,-0.5030455589294434,-0.7858141660690308,0.3628874719142914
585,-0.9753389358520508,-0.9961820840835571,0.11727473139762878
586,-1.493727445602417,0.27191972732543945,-0.8411663174629211
587,-0.8323144912719727,-0.26460790634155273,0.9341216087341309
588,-1.1690704822540283,0.9781421422958374,0.04373392462730408
589,-0.8907472491264343,-0.47712892293930054,0.8579500913619995
590,-1.6733542680740356,0.020379066467285156,-0.7558197975158691
591,-1.5416350364685059,0.8173136115074158,-0.18840350210666656
592,-1.1802411079406738,-0.7233614325523376,-0.689566433429718
593,-0.11664634197950363,0.43140873312950134,-0.18749840557575226
594,-0.825440526008606,-0.9196492433547974,-0.38318488001823425
595,-0.8033686876296997,0.8594648838043213,0.4445694088935852
596,-0.9495677947998047,-0.4428856670856476,0.8807921409606934
597,-0.3266579508781433,-0.04895302653312683,-0.7553058862686157
598,-1.5115628242492676,0.5123146772384644,-0.702630877494812
599,-1.1129692792892456,0.5900923013687134,-0.8123419880867004
600,-1.6191314458847046,-0.0022873878479003906,-0.8022552728652954
601,-0.10459189862012863,0.16684973239898682,-0.42796778678894043
602,-1.3511264324188232,0.8687817454338074,-0.35196423530578613
603,-1.357436180114746,-0.24890166521072388,-0.9187151193618774
604,-0.3124668598175049,-0.3878643214702606,0.6004412174224854
605,-1.5052781105041504,0.39005327224731445,0.7497251033782959
606,-1.093315601348877,-0.4486979842185974,0.87446129322052
607,-0.8117651343345642,0.1867523491382599,0.9460415244102478
608,-1.7334794998168945,0.19835549592971802,0.6311190128326416
609,-0.9608630537986755,0.9617469906806946,-0.2677183747291565
610,-0.07193417102098465,-0.3577156066894531,0.10527701675891876
611,-1.2994126081466675,0.9428362250328064,-0.12107323110103607
612,-0.13238991796970367,-0.048029154539108276,-0.5128129124641418
613,-1.6236610412597656,-0.45653390884399414,-0.6554303169250488
614,-0.5305273532867432,-0.8850837349891663,-0.09568983316421509
615,-0.28956466913223267,0.5971935987472534,0.34649860858917236
616,-1.0331252813339233,-0.7105633020401001,-0.7255191206932068
617,-1.6459672451019287,-0.009788215160369873,-0.7803187966346741
618,-1.1692219972610474,0.05275288596749306,0.96672123670578
619,-0.0544167086482048,0.3161449432373047,0.034736424684524536
620,-1.7624952793121338,0.3594403862953186,-0.5510808825492859
621,-0.8078014850616455,-0.8638532757759094,-0.4929649531841278
622,-0.2543194890022278,0.5983744859695435,-0.29900845885276794
623,-0.04986017197370529,0.3029125928878784,-0.065983846783638
624,-0.6132290363311768,0.8377922773361206,-0.3903304934501648
625,-1.6112432479858398,-0.733830451965332,0.2924104928970337
626,-1.0871859788894653,-0.7034556269645691,-0.727949857711792
627,-1.2288870811462402,-0.6619968414306641,-0.7358652949333191
628,-1.649396538734436,0.38734856247901917,0.633820652961731
629,-1.8761863708496094,0.27035146951675415,0.3777262568473816
630,-1.265489101409912,0.9514235258102417,-0.1338171362876892
631,-1.7068021297454834,-0.489521324634552,0.4986281991004944
632,-0.20406198501586914,-0.22494518756866455,-0.5815557241439819
633,-1.683335781097412,-0.5916097164154053,0.418064683675766
634,-0.39658018946647644,-0.8019160628318787,-0.060557156801223755
635,-1.4691449403762817,-0.4868965744972229,0.723209023475647
636,-1.5075628757476807,0.10791146755218506,-0.8711169958114624
637,-0.9474608898162842,-0.22133871912956238,0.9579328298568726
638,-0.2766214907169342,-0.6959601044654846,0.0001583695411682129
639,-0.41322070360183716,0.6095013618469238,0.5097616910934448
640,-0.15512104332447052,0.5291172862052917,-0.04115486145019531
641,-1.8518275022506714,-0.24621084332466125,0.4478691816329956
642,-1.5810210704803467,0.5561773777008057,0.5716957449913025
643,-1.654355525970459,-0.7096161842346191,-0.2926097512245178
644,-0.48713889718055725,-0.8072826862335205,-0.3243018090724945
645,-0.7016645073890686,0.433595210313797,0.8303877115249634
646,-0.4988695979118347,-0.8640021085739136,0.09289106726646423
647,-0.8148717284202576,0.26510411500930786,0.9276361465454102
648,-1.5563417673110962,0.2937593460083008,-0.7921604514122009
649,-0.24409444630146027,0.628549337387085,-0.18069688975811005
650,-1.4158799648284912,-0.8638805150985718,-0.31741198897361755
651,-0.8324231505393982,-0.2451685070991516,-0.9734270572662354
652,-0.24947693943977356,-0.6290748119354248,0.20239847898483276
653,-0.5762260556221008,0.6976299285888672,0.553935170173645
654,-1.9880632162094116,-0.0686536431312561,0.12228861451148987
655,-1.101559042930603,0.9817805886268616,0.10464251041412354
656,-1.9367989301681519,0.3248520791530609,-0.13083936274051666
657,-1.3531721830368042,0.5607050657272339,-0.7617533206939697
658,-1.0245060920715332,-0.8749880790710449,0.4763317406177521
659,-1.0181642770767212,0.5986049175262451,-0.8137549757957458
660,-1.955883502960205,-0.12451881170272827,0.25089895725250244
661,-0.29122215509414673,0.3206786513328552,-0.6427497863769531
662,-1.8587024211883545,-0.08263102173805237,0.4892682731151581
663,-0.6561930179595947,0.9315168857574463,0.044581398367881775
664,-0.3265049159526825,-0.6844419836997986,-0.3099062740802765
665,-1.0497738122940063,-1.0024070739746094,-0.07867860794067383
666,-0.40225741267204285,0.14362472295761108,-0.8049108982086182
667,-0.2930011451244354,0.6243385076522827,-0.33899620175361633
668,-1.0513707399368286,-0.9629508852958679,-0.3012443780899048
669,-0.8838900327682495,-0.9437559843063354,-0.3431917726993561
670,-0.3278369903564453,-0.46849319338798523,-0.5951178073883057
671,-1.7107930183410645,-0.41020792722702026,0.5580486059188843
672,-1.0095491409301758,-0.929349422454834,0.3656628429889679
673,-1.3194286823272705,-0.869229793548584,-0.4068804979324341
674,-0.14879950881004333,-0.4342726171016693,0.2861040234565735
675,-0.7824288010597229,-0.9807719588279724,0.02394092082977295
676,-0.6401228904724121,-0.5628470182418823,-0.7654536962509155
677,-0.9251735210418701,-0.18406210839748383,0.9639990329742432
678,-0.5063298940658569,-0.3800032436847687,-0.8021101951599121
679,-0.47541648149490356,-0.8170962333679199,-0.27474966645240784
680,-0.5799145698547363,-0.7364833354949951,-0.5550681948661804
681,-0.04772665351629257,-0.3049977123737335,0.044682420790195465
682,-0.3072637915611267,0.6478276252746582,0.2885640561580658
683,-1.398442268371582,0.6417001485824585,0.6326481103897095
684,-0.8297531604766846,0.8972623348236084,0.3778562545776367
685,-0.20605501532554626,0.5240226984024048,0.2819892466068268
686,-0.9639987945556641,0.7679088115692139,0.6157242059707642
687,-1.2740312814712524,0.2745927572250366,-0.9370672702789307
688,-0.7152183651924133,-0.11629176139831543,-0.9693251848220825
689,-1.5241154432296753,-0.8090136647224426,0.26500916481018066
690,-0.3177134692668915,-0.7270208597183228,0.10202986001968384
691,-0.9312254786491394,-0.9960894584655762,0.10178092122077942
692,-0.42076554894447327,-0.3005116581916809,-0.7771515250205994
693,-1.8910460472106934,0.16582319140434265,0.40287157893180847
694,-1.4256551265716553,0.5325606465339661,0.7102981209754944
695,-0.8091169595718384,-0.9718343019485474,-0.19010266661643982
696,-0.5758786201477051,0.7052153944969177,-0.5784080624580383
697,-0.005418077576905489,-0.03452848270535469,0.08433210104703903
698,-1.5972263813018799,-0.719252347946167,-0.38283851742744446
699,-0.39280709624290466,-0.7938854098320007,0.0831373929977417
700,-0.725481390953064,0.9400955438613892,0.1574649214744568
701,-0.6594425439834595,0.2763841152191162,0.8799154758453369
702,-0.35862094163894653,-0.042018480598926544,0.7493900656700134
703,-1.1136327981948853,-0.602799654006958,0.7768428921699524
704,-1.3604440689086914,-0.9345906972885132,0.06569594144821167
705,-1.1481983661651611,-0.9944648146629333,-0.010322988033294678
706,-0.6160029172897339,0.47242558002471924,0.7729641199111938
707,-1.4375439882278442,-0.6190758943557739,0.6401686668395996
708,-0.48288244009017944,0.8473965525627136,-0.0894269347190857
709,-0.9828234910964966,-0.3571402430534363,0.9188986420631409
710,-0.8829350471496582,0.3058899939060211,-0.9601483345031738
711,-0.5820906162261963,-0.3538428544998169,0.8220533132553101
712,-0.4544296860694885,-0.009409070014953613,-0.8552635312080383
713,-1.262187123298645,-0.5869541764259338,-0.7872629165649414
714,-0.6140500903129578,0.8719266653060913,0.26784300804138184
715,-0.40217915177345276,-0.7813342809677124,-0.21951183676719666
716,-1.4134739637374878,-0.43715137243270874,-0.8187441229820251
717,-0.6409822702407837,-0.22777388989925385,0.8894520998001099
718,-1.4869900941848755,0.8599726557731628,0.09928328543901443
719,-0.46649089455604553,-0.8007869124412537,-0.30545324087142944
720,-1.1419545412063599,0.29381439089775085,-0.9605963826179504
721,-0.6052116751670837,0.04861555993556976,0.9001408815383911
722,-0.5420064330101013,0.8268280625343323,-0.3293986916542053
723,-0.6961797475814819,-0.5908517837524414,-0.7689125537872314
724,-1.3809285163879395,0.8298884630203247,0.37888360023498535
725,-1.3086345195770264,-0.8923786282539368,0.3266827464103699
726,-1.2295223474502563,0.40358126163482666,-0.9001951813697815
727,-0.026092812418937683,-0.10308051109313965,-0.22279225289821625
728,-0.3275226354598999,0.06513887643814087,0.7197789549827576
729,-0.289562851190567,0.6527249813079834,0.23224996030330658
730,-0.6919500231742859,-0.34907612204551697,0.8701393604278564
731,-0.2222588211297989,-0.27139732241630554,0.5527204275131226
732,-1.4368789196014404,0.7502804398536682,-0.5046562552452087
733,-0.9903439283370972,-0.9401298761367798,0.3385367691516876
734,-1.4400615692138672,0.8830492496490479,0.11168615520000458
735,-1.6447525024414062,-0.23921756446361542,0.710556149482727
736,-0.31192198395729065,0.21895650029182434,-0.707294762134552
737,-1.195324182510376,0.9748262166976929,-0.04237399995326996
738,-1.906493902206421,-0.11868923902511597,0.38931572437286377
739,-0.03621353209018707,0.22810885310173035,-0.14682719111442566
740,-0.09749172627925873,-0.051995426416397095,0.41139960289001465
741,-1.817740797996521,0.3243268132209778,0.454292893409729
742,-0.2004866898059845,0.5413340926170349,0.2317942976951599
743,-0.9252745509147644,0.4368537962436676,-0.9108107686042786
744,-1.6816303730010986,0.6962482333183289,-0.22357824444770813
745,-0.06823199987411499,-0.07751168310642242,0.33917275071144104
746,-0.27544650435447693,0.621268093585968,0.26986387372016907
747,-1.6482423543930054,0.3895420432090759,0.6336434483528137
748,-1.3690285682678223,-0.027341991662979126,0.9119958281517029
749,-1.5058037042617798,-0.48160797357559204,0.7021833658218384
750,-0.4103556275367737,-0.29047200083732605,-0.7729674577713013
751,-1.275740623474121,-0.7591931819915771,-0.6136813759803772
752,-0.47279319167137146,-0.6748449802398682,-0.5408138632774353
753,-1.8182175159454346,0.026601284742355347,0.5566756725311279
754,-0.6352771520614624,-0.08711796998977661,-0.9447026252746582
755,-1.7770496606826782,-0.11426833271980286,0.6026747822761536
756,-0.18384447693824768,-0.3971582353115082,-0.44230884313583374
757,-1.5022159814834595,-0.8199699521064758,0.2733185589313507
758,-0.14928799867630005,-0.49826663732528687,-0.20094764232635498
759,-0.9424052238464355,0.7475008964538574,-0.6725478172302246
760,-1.8419065475463867,0.1227378249168396,0.5067887306213379
761,-0.007179558277130127,-0.12600171566009521,-0.0060961805284023285
762,-0.7872359752655029,-0.4975786805152893,-0.8613252639770508
763,-1.3853998184204102,-0.6592212915420532,0.6340981721878052
764,-0.6995102167129517,0.15986043214797974,0.9222807288169861
765,-0.0715402364730835,-0.18015040457248688,0.3111949861049652
766,-0.8581992387771606,-0.444688618183136,-0.9042885303497314
767,-0.1026049554347992,0.0053034573793411255,0.42432087659835815
768,-1.5764756202697754,-0.6871566772460938,-0.467555433511734
769,-0.10088331997394562,0.4314888119697571,-0.04664585739374161
770,-1.034105896949768,0.6155230402946472,-0.8001018762588501
771,-0.9293432235717773,-0.8486288189888,0.5160548686981201
772,-0.9405304789543152,0.8944332599639893,0.4147590100765228
773,-0.20011089742183685,0.5490888953208923,0.2126941978931427
774,-1.102880835533142,-0.28253763914108276,0.9382312893867493
775,-1.7241342067718506,-0.20624884963035583,0.6425315737724304
776,-0.5277611017227173,-0.8634517788887024,0.18576696515083313
777,-0.2486884891986847,-0.4589899778366089,0.46265867352485657
778,-1.4194602966308594,0.7865589261054993,0.42615050077438354
779,-1.346246600151062,0.24616330862045288,-0.920783281326294
780,-1.8006606101989746,-0.5835664868354797,0.13969603180885315
781,-0.03995370864868164,-0.25800246000289917,0.10492945462465286
782,-0.6031041145324707,0.42112961411476135,-0.829839825630188
783,-1.2721706628799438,0.34902289509773254,-0.9115908741950989
784,-1.0312778949737549,-0.9017292857170105,0.4254840910434723
785,-0.10312836617231369,-0.2189619541168213,0.37067171931266785
786,-1.6170151233673096,0.6817809343338013,-0.4000678062438965
787,-1.3729028701782227,0.11792534589767456,-0.9366539716720581
788,-1.1354944705963135,-0.5948441028594971,-0.8135538697242737
789,-0.7471064925193787,-0.7982205152511597,0.5377018451690674
790,-0.7605762481689453,0.9642410278320312,-0.06453554332256317
791,-1.8133480548858643,-0.5856212377548218,0.024425536394119263
792,-1.794032096862793,-0.5981345176696777,-0.1516571044921875
793,-1.3092811107635498,-0.7008935809135437,0.6315492391586304
794,-1.4652079343795776,-0.7391945123672485,0.47807788848876953
795,-1.053246021270752,-1.0041110515594482,-0.02282893657684326
796,-0.5456323027610779,-0.3999267518520355,0.7817515730857849
797,-0.6238675117492676,-0.6590445041656494,-0.6740626096725464
798,-1.2816205024719238,0.5795742869377136,0.7433070540428162
799,-0.236731618642807,0.4385577142238617,0.45239973068237305
800,-0.4978790879249573,-0.5521588325500488,-0.6873713731765747
801,-1.7332980632781982,-0.3940320611000061,0.5406804084777832
802,-0.13728177547454834,-0.5045783519744873,0.06639464199542999
803,-1.8163485527038574,0.5603768229484558,-0.13126346468925476
804,-1.65764319896698,-0.5812346935272217,-0.50278240442276
805,-1.646226167678833,-0.6286311149597168,0.42330434918403625
806,-1.2271349430084229,0.17309172451496124,0.9401965737342834
807,-1.4128262996673584,-0.7900586128234863,-0.47969746589660645
808,-1.4750537872314453,0.4246729016304016,-0.7846142649650574
809,-1.6262515783309937,0.7343886494636536,0.2280304878950119
810,-0.3337244987487793,-0.7038266658782959,-0.2792254686355591
811,-1.0375648736953735,0.685603141784668,0.7046159505844116
812,-0.10041916370391846,-0.440388023853302,-0.06143343448638916
813,-0.04346378520131111,-0.2495608627796173,0.14354899525642395
814,-1.11965012550354,0.5787988901138306,-0.8197081089019775
815,-1.5136798620224,0.358936071395874,0.7595009207725525
816,-1.5978590250015259,0.6823195219039917,0.3942369222640991
817,-1.2835147380828857,-0.6678946018218994,-0.7105236649513245
818,-1.5238441228866577,-0.8079874515533447,0.26841384172439575
819,-1.633866786956787,-0.09060505032539368,0.7515159249305725
820,-1.2276818752288818,0.9362703561782837,0.22998639941215515
821,-0.9643705487251282,-0.9889442920684814,0.16090604662895203
822,-1.6593092679977417,0.5558888912200928,-0.5169816613197327
823,-1.8438611030578613,0.024522840976715088,0.5183603167533875
824,-1.3793364763259888,0.6705673933029175,-0.6486402750015259
825,-1.6353551149368286,-0.2508735656738281,0.714974582195282
826,-1.4072972536087036,0.7595819234848022,0.4814385175704956
827,-1.0350165367126465,0.5669345259666443,0.8020547032356262
828,-0.17932651937007904,0.32439786195755005,0.44968628883361816
829,-1.4514843225479126,0.23625199496746063,0.8417019844055176
830,-0.5324319005012512,-0.8504073619842529,0.24319639801979065
831,-1.0388826131820679,-0.7707582712173462,-0.659705400466919
832,-0.46537894010543823,0.47073471546173096,-0.7153154015541077
833,-0.16250565648078918,-0.542877197265625,-0.11789234727621078
834,-0.9135560989379883,0.7908521890640259,0.5814719200134277
835,-1.366950273513794,-0.4074225127696991,0.8217843174934387
836,-1.9432084560394287,0.24301326274871826,-0.23679906129837036
837,-1.6118533611297607,0.7032151222229004,0.3337289094924927
838,-1.8345212936401367,0.5220124125480652,0.14093884825706482
839,-1.2156568765640259,-0.7732827663421631,0.586234986782074
840,-0.6751168370246887,-0.9509252309799194,-0.045921534299850464
841,-0.019062131643295288,0.1059759333729744,0.14301945269107819
842,-1.638877034187317,-0.23434293270111084,-0.7514626979827881
843,-0.28987568616867065,0.42163723707199097,0.542772650718689
844,-0.9213862419128418,0.9661191701889038,0.20582185685634613
845,-1.0209827423095703,-0.9612890481948853,-0.3105725049972534
846,-0.8401898741722107,0.6930946707725525,0.6803223490715027
847,-1.902545690536499,0.4007490277290344,-0.1586534082889557
848,-1.5567455291748047,-0.7650113105773926,-0.3533758521080017
849,-1.3138530254364014,-0.33203715085983276,-0.9086198806762695
850,-0.8338310718536377,0.5939521193504333,-0.8000666499137878
851,-0.037791118025779724,-0.18994255363941193,-0.21826457977294922
852,-1.9987602233886719,0.01960766315460205,-0.05611041188240051
853,-1.5570881366729736,0.3216283321380615,-0.7802693843841553
854,-0.5941699147224426,0.8938236236572266,0.14584456384181976
855,-0.8758529424667358,0.02348058670759201,0.97475665807724
856,-0.3096497356891632,-0.40521562099456787,0.5861480236053467
857,-0.7280011177062988,0.7113574743270874,0.6248798966407776
858,-0.6920686364173889,-0.9392833709716797,0.16573292016983032
859,-0.34318411350250244,0.7341436743736267,0.13004212081432343
860,-0.4694562554359436,0.062179237604141235,0.8279461860656738
861,-1.0040115118026733,-0.3957921862602234,-0.9378069043159485
862,-0.6910150051116943,-0.22115790843963623,-0.9434623718261719
863,-1.8032357692718506,-0.39420726895332336,0.434008926153183
864,-1.9412496089935303,-0.27861157059669495,0.18084853887557983
865,-0.091721311211586,-0.13479356467723846,0.3811700642108917
866,-0.7342438697814941,0.8244017362594604,-0.5076449513435364
867,-0.6077889800071716,0.1990945041179657,0.8797899484634399
868,-0.45415905117988586,0.8148928880691528,-0.1876894235610962
869,-1.034213900566101,0.6702630519866943,0.7191641330718994
870,-1.4152133464813232,-0.6160139441490173,-0.6914929747581482
871,-1.5937221050262451,0.31302040815353394,-0.7558931708335876
872,-1.7179749011993408,-0.3930792212486267,-0.595119833946228
873,-1.7690179347991943,-0.5257445573806763,0.3540644347667694
874,-0.09862964600324631,0.35987547039985657,-0.25009071826934814
875,-0.775409460067749,-0.6241031885147095,-0.7701156139373779
876,-0.16030162572860718,0.4131653308868408,-0.3632981777191162
877,-1.5646412372589111,0.6995114684104919,-0.445914089679718
878,-1.6046427488327026,-0.5570996999740601,0.5573619604110718
879,-1.0080950260162354,0.9681865572929382,0.21040545403957367
880,-1.6167092323303223,0.1916782259941101,-0.7790533304214478
881,-1.2198799848556519,0.7079325318336487,-0.6823224425315857
882,-1.0144901275634766,0.6157792806625366,-0.8005110621452332
883,-0.8481451869010925,-0.9466564655303955,0.28508466482162476
884,-1.493504524230957,-0.5128141045570374,-0.723488450050354
885,-1.1222100257873535,-0.8144213557243347,0.5580150485038757
886,-1.768446445465088,-0.007312953472137451,-0.6568196415901184
887,-0.9667665958404541,0.6403733491897583,0.7455790042877197
888,-0.9000453948974609,0.7658814787864685,-0.6455349326133728
889,-1.1211341619491577,0.0730011835694313,0.9724004864692688
890,-0.617935061454773,-0.3659937381744385,0.8339168429374695
891,-0.37721744179725647,0.23482243716716766,-0.761791467666626
892,-1.2482097148895264,0.396810382604599,0.8640409708023071
893,-1.9567654132843018,0.09052771329879761,-0.29107075929641724
894,-0.7728452086448669,0.610226571559906,-0.7716137766838074
895,-0.8550419211387634,-0.3851860761642456,-0.930838406085968
896,-1.1118700504302979,-0.43164145946502686,0.880616307258606
897,-1.770220160484314,-0.3904837965965271,0.49117010831832886
898,-0.8623239994049072,0.9303148984909058,-0.3415066599845886
899,-0.6119257211685181,-0.9150107502937317,-0.16681399941444397
900,-1.461037039756775,-0.4889524579048157,-0.761160135269165
901,-0.9498966932296753,-0.7502853274345398,-0.6825960874557495
902,-0.20036664605140686,0.11157308518886566,-0.6062762141227722
903,-0.11598308384418488,0.4189583361148834,0.17933742702007294
904,-1.6316704750061035,-0.5835821628570557,-0.5335053205490112
905,-1.865249752998352,-0.21644803881645203,0.43741554021835327
906,-1.2839852571487427,-0.24407625198364258,0.9115352630615234
907,-0.44742700457572937,0.20711255073547363,-0.8230888247489929
908,-0.6694976091384888,0.9141967296600342,0.1948702484369278
909,-1.1902451515197754,-0.40782439708709717,-0.9126043319702148
910,-1.8752351999282837,0.2503626346588135,0.39300307631492615
911,-0.20988713204860687,-0.47856199741363525,0.37307897210121155
912,-1.0508172512054443,0.990898847579956,-0.08404600620269775
913,-1.2996094226837158,-0.9531747698783875,-0.12734434008598328
914,-0.8455451130867004,-0.5606756806373596,-0.834435760974884
915,-1.29111909866333,0.8684490919113159,-0.4060407280921936
916,-0.06677523255348206,-0.1878557801246643,-0.3271982967853546
917,-1.5617902278900146,0.0896986722946167,-0.8387693166732788
918,-1.0836591720581055,0.30539244413375854,-0.963826060295105
919,-1.4773354530334473,-0.12740883231163025,0.8530399203300476
920,-0.900873064994812,-0.9973968267440796,-0.09744608402252197
921,-1.2131154537200928,0.4758463203907013,-0.8672587871551514
922,-1.4758743047714233,-0.6734433174133301,0.5550116300582886
923,-1.6858383417129517,0.5752311944961548,-0.45538532733917236
924,-0.7538975477218628,0.9500704407691956,0.14505137503147125
925,-1.3752014636993408,0.9212583303451538,-0.028065986931324005
926,-1.8037000894546509,0.5173026323318481,0.2664923667907715
927,-0.18712693452835083,-0.2817591726779938,-0.5301433801651001
928,-0.39991486072540283,-0.005882471799850464,-0.8171594738960266
929,-0.35708677768707275,0.4078277349472046,-0.6620715260505676
930,-1.0268523693084717,-0.011864066123962402,-1.0167173147201538
931,-0.55815589427948,-0.4387970566749573,0.7685297131538391
932,-1.5623884201049805,0.49487996101379395,-0.6752075552940369
933,-1.5421606302261353,0.7951574325561523,0.2373512089252472
934,-0.975671648979187,-0.029319822788238525,-1.0165276527404785
935,-1.901439905166626,0.4254148006439209,0.020042940974235535
936,-1.9512312412261963,-0.06956231594085693,-0.31835708022117615
937,-1.0602456331253052,-0.10251680761575699,0.976350724697113
938,-0.558220386505127,-0.19722816348075867,-0.8935922384262085
939,-0.5300795435905457,-0.26848310232162476,0.8256285786628723
940,-1.9086966514587402,-0.37579119205474854,-0.20919901132583618
941,-0.8345068097114563,-0.5300818085670471,0.8180843591690063
942,-1.2614738941192627,0.4563913345336914,0.8303362727165222
943,-0.7823477983474731,0.9676439166069031,0.05761289596557617
944,-0.1999577283859253,0.2489691823720932,-0.560617208480835
945,-1.2253814935684204,0.18413978815078735,-0.972689151763916
946,-0.6246840357780457,-0.8718376159667969,0.3127664625644684
947,-0.44217556715011597,0.030334264039993286,-0.8463935852050781
948,-0.018396716564893723,-0.1965721696615219,-0.03397666662931442
949,-0.34491729736328125,0.5757535696029663,-0.4999677538871765
950,-0.40078574419021606,-0.6491556763648987,0.45925265550613403
951,-1.0170300006866455,0.6389358639717102,-0.7815213203430176
952,-0.9883982539176941,-0.8149092197418213,0.5701066255569458
953,-1.2772464752197266,0.7844446897506714,-0.5638617277145386
954,-1.4442580938339233,-0.895719587802887,-0.11758708953857422
955,-1.549591064453125,0.359607458114624,-0.768386960029602
956,-0.46446549892425537,-0.4852762520313263,0.6780547499656677
957,-1.5454118251800537,0.7369982004165649,0.37143903970718384
958,-0.9414924383163452,-0.9941626787185669,0.12164226174354553
959,-1.6385482549667358,0.1393439918756485,0.7385783791542053
960,-1.6817718744277954,-0.7369518280029297,-0.01215904951095581
961,-0.2813243865966797,0.4997231066226959,-0.4950478672981262
962,-0.5605264902114868,-0.8767632246017456,0.20198890566825867
963,-0.4371108412742615,0.2631568908691406,0.7646468281745911
964,-1.9632841348648071,0.021813929080963135,-0.2836036682128906
965,-1.0868923664093018,0.6923919320106506,-0.7279413938522339
966,-0.30543211102485657,0.709985077381134,-0.09327834844589233
967,-1.1599128246307373,-0.39765697717666626,-0.922989547252655
968,-0.696773111820221,-0.956921398639679,0.03815203905105591
969,-0.029270697385072708,-0.11341489851474762,0.19822241365909576
970,-1.1865921020507812,0.7825207114219666,-0.6036690473556519
971,-0.4498468041419983,-0.4328744411468506,-0.7346724271774292
972,-1.5312881469726562,0.19848120212554932,-0.8392521142959595
973,-1.8978726863861084,-0.3687564432621002,0.23112812638282776
974,-0.3051424026489258,0.46263837814331055,0.5289679765701294
975,-1.9359105825424194,-0.2999311685562134,-0.2097441554069519
976,-0.5297634601593018,0.8721640110015869,0.07584589719772339
977,-0.21944460272789001,-0.518473744392395,0.34052860736846924
978,-1.0746668577194214,-0.49302729964256287,-0.8870280981063843
979,-0.5840216279029846,-0.8667896389961243,-0.30928513407707214
980,-1.4003602266311646,0.13013499975204468,-0.9232867956161499
981,-1.3331998586654663,0.6364465355873108,0.6733353137969971
982,-0.43416014313697815,0.16168630123138428,-0.8245912194252014
983,-0.9822604656219482,0.777714192867279,0.6043319702148438
984,-1.4301897287368774,0.40156081318855286,0.788536548614502
985,-0.4269888997077942,0.7697502374649048,0.2488783299922943
986,-1.2285363674163818,-0.7348108291625977,-0.6619917750358582
987,-1.6915748119354248,-0.10392075777053833,0.698316752910614
988,-1.555216908454895,0.822221577167511,0.06252694129943848
989,-0.4796903431415558,0.07578301429748535,0.8330918550491333
990,-1.4255578517913818,0.7680389285087585,-0.4864807426929474
991,-1.9495446681976318,0.1373172402381897,0.26154661178588867
992,-1.943671703338623,-0.3211868405342102,0.08064314723014832
993,-0.46488016843795776,0.80661940574646,0.21569140255451202
994,-0.9887542724609375,-0.5997580289840698,0.7871360778808594
995,-1.518970012664795,0.6857969164848328,0.4854261577129364
996,-1.1510846614837646,0.30759185552597046,-0.9546862840652466
997,-1.6026219129562378,-0.43335574865341187,0.6564239859580994
998,-1.4828693866729736,0.07016502320766449,0.8552203178405762
999,-1.2042800188064575,-0.18191640079021454,0.9457578063011169
1000,0.8432885408401489,-0.27213025093078613,0.9649330377578735
1001,0.9754471778869629,0.5335702896118164,-0.8317819237709045
1002,0.17990022897720337,0.3936181366443634,-0.4037403166294098
1003,0.8442224860191345,-0.6794451475143433,0.7288318276405334
1004,0.19862964749336243,0.5550622344017029,-0.21976548433303833
1005,1.0588138103485107,-0.7433541417121887,-0.6429409384727478
1006,0.7377581596374512,0.3241518437862396,-0.8938366174697876
1007,0.4106041193008423,0.07514160126447678,-0.787857711315155
1008,0.988817572593689,-0.4495759606361389,-0.8732538819313049
1009,1.4472789764404297,0.2101471722126007,-0.8534942269325256
1010,0.702028751373291,-0.349637895822525,-0.8689830303192139
1011,0.27768921852111816,-0.681925892829895,-0.05952073633670807
1012,1.6348564624786377,0.21575020253658295,-0.7262478470802307
1013,1.9624311923980713,0.07323586940765381,0.27946487069129944
1014,0.021035760641098022,-0.17099545896053314,0.12090763449668884
1015,1.3429343700408936,0.9396231174468994,0.11610332131385803
1016,1.7026971578598022,-0.6770017743110657,0.2173672914505005
1017,0.0780559629201889,-0.07088509947061539,0.3971998393535614
1018,1.9186279773712158,0.10626471042633057,0.3987864553928375
1019,1.7255462408065796,0.6931682825088501,-0.006036192178726196
1020,1.7451289892196655,-0.38616523146629333,0.5566366910934448
1021,1.0661382675170898,0.8923555612564087,0.47447335720062256
1022,1.0177520513534546,0.6488746404647827,0.7824900150299072
1023,0.6995316743850708,0.8907597064971924,-0.338183730840683
1024,1.372542381286621,0.012841343879699707,0.9450238943099976
1025,0.007347565609961748,0.04924245923757553,-0.09714971482753754
1026,0.17918963730335236,0.059620827436447144,0.5859717130661011
1027,1.0323646068572998,-0.02817976474761963,1.0160036087036133
1028,0.28765666484832764,-0.6684834957122803,0.21323934197425842
1029,1.075640320777893,0.9456502199172974,0.3494791090488434
1030,0.31928882002830505,-0.6136759519577026,0.40877264738082886
1031,1.9997552633285522,-0.005863189697265625,0.023060858249664307
1032,1.9152319431304932,0.3404899835586548,0.24042391777038574
1033,1.3336818218231201,0.7533592581748962,0.5909810066223145
1034,0.2523038387298584,-0.2945951223373413,0.6096410155296326
1035,0.2321854829788208,-0.5756679773330688,-0.2528779208660126
1036,1.1775243282318115,0.827617347240448,0.5580649971961975
1037,0.8669585585594177,-0.5449347496032715,-0.8070966601371765
1038,0.8474512100219727,-0.950928270816803,0.26593682169914246
1039,0.19270342588424683,0.2861804664134979,-0.5023037195205688
1040,1.9036602973937988,0.1142624020576477,0.4309721291065216
1041,1.6698664426803589,0.11658608913421631,0.751087486743927
1042,0.9756150841712952,0.20412473380565643,-0.9626848697662354
1043,1.6794304847717285,-0.6607348322868347,0.32404354214668274
1044,0.7315714359283447,-0.45762574672698975,0.8617895841598511
1045,0.11348075419664383,0.40668171644210815,-0.21412816643714905
1046,1.126570224761963,0.9914228916168213,0.1266600489616394
1047,0.3103751540184021,0.41945165395736694,-0.5773133039474487
1048,0.4464983344078064,0.31299832463264465,-0.7570379972457886
1049,1.900219440460205,0.40434160828590393,-0.15691635012626648
1050,0.5674726963043213,0.8957734107971191,-0.1263226568698883
1051,1.4670857191085815,-0.8229376673698425,0.32577747106552124
1052,1.960029125213623,-0.2556924819946289,-0.0818086564540863
1053,0.8737501502037048,-0.7572927474975586,-0.6170626282691956
1054,0.09147073328495026,-0.39915740489959717,-0.0881420224905014
1055,1.7363996505737305,-0.6687366366386414,0.07009807229042053
1056,1.1562150716781616,0.3416377007961273,-0.9116572141647339
1057,1.1877033710479736,0.9754661321640015,0.1719517707824707
1058,0.5219159722328186,0.107322096824646,0.8895891904830933
1059,1.2507009506225586,0.1640828251838684,0.9720559120178223
1060,1.9893449544906616,0.03414231538772583,-0.12452751398086548
1061,0.6273901462554932,-0.7508392333984375,-0.5206247568130493
1062,0.3577548861503601,0.3379892110824585,-0.6737061142921448
1063,1.9579343795776367,-0.27106767892837524,-0.05727364122867584
1064,1.5808520317077637,0.8194468021392822,0.018639087677001953
1065,1.8584966659545898,0.5038834810256958,-0.1027885377407074
1066,1.251319408416748,-0.8359212875366211,-0.4610976576805115
1067,0.26689860224723816,0.658748984336853,0.20719878375530243
1068,0.601841926574707,-0.9065197706222534,0.1156873106956482
1069,0.7606282830238342,-0.9429157972335815,-0.19070100784301758
1070,1.7175312042236328,0.08452695608139038,0.7089694738388062
1071,1.0925836563110352,-0.987774133682251,0.08563126623630524
1072,0.863135814666748,0.23486953973770142,0.9808070063591003
1073,0.4023178517818451,-0.424558162689209,0.6938386559486389
1074,1.8484313488006592,-0.27203935384750366,0.4674704670906067
1075,0.9216277003288269,-0.1852489709854126,0.9956097602844238
1076,0.2635326385498047,-0.23205764591693878,-0.6164544820785522
1077,1.4360928535461426,-0.6211225390434265,0.662824809551239
1078,1.5987638235092163,0.41386181116104126,-0.671790361404419
1079,0.7139260172843933,-0.5767823457717896,0.7781132459640503
1080,1.4651403427124023,0.47115856409072876,0.7699016332626343
1081,1.7027063369750977,0.5446589589118958,-0.44694793224334717
1082,1.170849084854126,0.9601916074752808,-0.22666743397712708
1083,0.2749832272529602,-0.44946393370628357,-0.50014328956604
1084,1.2212204933166504,0.23526103794574738,-0.9306447505950928
1085,0.36277398467063904,-0.218458354473114,-0.7204388976097107
1086,0.6821432113647461,-0.5378517508506775,0.7941346168518066
1087,0.5187480449676514,-0.8289151787757874,-0.25162070989608765
1088,0.15654875338077545,-0.263042151927948,0.48263242840766907
1089,0.30238640308380127,-0.6860144138336182,-0.1707620620727539
1090,1.0526750087738037,-0.2728957235813141,-0.9418935775756836
1091,1.0846832990646362,-0.4737870991230011,-0.8564148545265198
1092,1.603518009185791,0.44055694341659546,-0.6509870290756226
1093,1.2856042385101318,-0.14513158798217773,0.9634802341461182
1094,1.3562214374542236,-0.43385928869247437,-0.8074618577957153
1095,1.1672780513763428,-0.9124534726142883,0.3765812814235687
1096,0.16021335124969482,-0.5337197184562683,0.08200955390930176
1097,0.15996377170085907,0.3742867708206177,0.41540783643722534
1098,0.8556403517723083,0.9897185564041138,0.12019795179367065
1099,1.017842411994934,-0.6974049806594849,-0.6938991546630859
1100,0.9354488849639893,0.9996050596237183,-0.07074928283691406
1101,1.7234278917312622,-0.6725568771362305,0.14587625861167908
1102,0.18328797817230225,0.15111692249774933,-0.5415185689926147
1103,1.0910401344299316,-0.9865067005157471,-0.06947965919971466
1104,0.2650110125541687,0.23315128684043884,-0.6218253970146179
1105,1.383345127105713,0.6399544477462769,-0.6540601849555969
1106,1.6455153226852417,0.7596768140792847,-0.1028997004032135
1107,1.3264458179473877,0.60372394323349,0.7488950490951538
1108,1.24085533618927,0.2842734158039093,-0.9125353693962097
1109,0.5024797320365906,0.23163723945617676,0.8546707034111023
1110,0.7302452325820923,0.18719637393951416,0.9627901315689087
1111,0.09425783157348633,0.2395211160182953,0.3709152638912201
1112,1.8605951070785522,0.4993330240249634,0.1407160758972168
1113,0.7361792325973511,-0.8554585576057434,-0.41779986023902893
1114,0.42442965507507324,-0.3805973529815674,-0.7038632035255432
1115,1.5234688520431519,0.8208621740341187,0.26425549387931824
1116,1.2347413301467896,0.13543693721294403,-0.9461995959281921
1117,0.222621351480484,0.5782895684242249,0.2776951491832733
1118,0.30812177062034607,-0.6385231018066406,0.34373965859413147
1119,0.7000932097434998,-0.8393213748931885,0.4602019488811493
1120,1.9968770742416382,0.01676076650619507,-0.05897563695907593
1121,1.658008337020874,0.5081101655960083,-0.5434775352478027
1122,1.9302573204040527,-0.3599323332309723,0.044293299317359924
1123,0.013882208615541458,-0.14005187153816223,-0.0646856427192688
1124,1.938525676727295,-0.027535319328308105,-0.32607463002204895
1125,0.25977063179016113,0.5221781134605408,-0.41347894072532654
1126,1.1279683113098145,0.8888348340988159,-0.4338951110839844
1127,1.3870463371276855,0.661873996257782,0.6646473407745361
1128,0.1577478051185608,-0.4447416067123413,-0.27974236011505127
1129,0.2891894578933716,0.7082743644714355,-0.017007678747177124
1130,0.08724503219127655,-0.10795492678880692,0.40989863872528076
1131,1.839439868927002,0.15302276611328125,-0.5056997537612915
1132,0.36581528186798096,-0.7653632164001465,-0.043727338314056396
1133,1.0387060642242432,1.0032689571380615,-0.038172900676727295
1134,0.3086972236633301,0.6866030693054199,0.2589642405509949
1135,1.9606430530548096,-0.25026941299438477,0.12391045689582825
1136,0.6346743702888489,0.6302855610847473,0.707295298576355
1137,0.7886552214622498,0.8864991068840027,0.44058606028556824
1138,0.6595754623413086,-0.036866843700408936,0.9564751386642456
1139,0.3933755159378052,0.7834041118621826,0.181884765625
1140,1.4901167154312134,0.6152609586715698,-0.6057019233703613
1141,0.35531526803970337,0.6852033138275146,-0.333137571811676
1142,0.9833799600601196,0.2628522515296936,-0.9490895867347717
1143,0.6947354078292847,0.9503815770149231,-0.10212227702140808
1144,1.6708581447601318,-0.5493471026420593,0.5088507533073425
1145,0.6140226125717163,0.8549749851226807,0.37714582681655884
1146,0.7641713619232178,0.5031490325927734,0.8518840670585632
1147,1.0590850114822388,1.0030033588409424,-0.02272006869316101
1148,1.2541897296905518,-0.9047817587852478,0.3435884416103363
1149,0.32814154028892517,0.5893003940582275,0.4732428789138794
1150,1.2233424186706543,-0.961999773979187,-0.10072919726371765
1151,0.17153988778591156,0.5532362461090088,-0.10107891261577606
1152,1.7840484380722046,0.17119204998016357,0.6150810718536377
1153,1.446151852607727,-0.07067728042602539,0.9087259769439697
1154,1.8901692628860474,0.45635783672332764,0.08103105425834656
1155,0.43303000926971436,0.21731552481651306,-0.7790670990943909
1156,1.1261664628982544,-0.8482398390769958,0.5221530795097351
1157,1.636623740196228,0.776586651802063,0.013391047716140747
1158,1.4163670539855957,0.638092577457428,0.6700949668884277
1159,0.4779543876647949,-0.7126625180244446,0.47732090950012207
1160,0.9144048094749451,0.05624004080891609,-0.9779514074325562
1161,1.824089527130127,0.5717194080352783,0.008906632661819458
1162,0.026669718325138092,-0.19869805872440338,-0.08883955329656601
1163,0.6304090023040771,-0.2829018831253052,0.9004564881324768
1164,0.332602322101593,0.39178064465522766,0.6539895534515381
1165,0.40499353408813477,0.06628981977701187,-0.7844405174255371
1166,0.7221753597259521,0.94792640209198,-0.1695500612258911
1167,0.4792098104953766,0.16798624396324158,0.8552918434143066
1168,0.017831800505518913,-0.10034473240375519,0.17346234619617462
1169,0.8129516839981079,-0.19121697545051575,0.9795751571655273
1170,0.35379865765571594,0.2305331975221634,-0.7122929692268372
1171,1.0261976718902588,-0.6677294969558716,-0.7218112349510193
1172,0.9950538873672485,0.031839191913604736,1.0167452096939087
1173,1.0187909603118896,0.641619861125946,-0.7543001770973206
1174,1.6921268701553345,0.0002543926239013672,-0.7044986486434937
1175,1.7135459184646606,0.5677976608276367,-0.4006345868110657
1176,1.4607739448547363,0.40179750323295593,-0.7769565582275391
1177,1.9172284603118896,0.10362419486045837,-0.3686140477657318
1178,1.4846504926681519,0.4886705279350281,0.7461811304092407
1179,0.19905684888362885,0.3833999037742615,-0.44763660430908203
1180,0.4554615020751953,0.8309287428855896,0.16680744290351868
1181,1.2196323871612549,-0.5940608978271484,-0.7524113059043884
1182,1.3659251928329468,-0.06665259599685669,0.9448772668838501
1183,0.14759044349193573,-0.0347554087638855,-0.5044805407524109
1184,0.3875139355659485,-0.2492307871580124,0.7655293345451355
1185,0.23024550080299377,0.6207118630409241,0.1882999837398529
1186,0.8948217034339905,-0.686096727848053,0.7316581010818481
1187,0.8278669714927673,-0.9687756299972534,0.16238299012184143
1188,1.8532724380493164,0.4423607885837555,-0.2672395706176758
1189,1.8908617496490479,0.38671013712882996,-0.22946882247924805
1190,1.0129554271697998,0.7267875671386719,-0.6754661202430725
1191,0.13700851798057556,-0.2175579071044922,0.4706939160823822
1192,0.7312985062599182,-0.9575153589248657,0.036660850048065186
1193,0.09224313497543335,-0.4057898223400116,-0.06696077436208725
1194,0.7497420310974121,-0.3426568806171417,0.920540452003479
1195,1.9713573455810547,0.05404943227767944,0.2490486204624176
1196,1.5643495321273804,0.5763996243476868,-0.5791047215461731
1197,1.6736282110214233,-0.304754376411438,-0.6535056829452515
1198,1.751136302947998,-0.41889166831970215,-0.48826491832733154
1199,0.721261739730835,0.9224749803543091,-0.26864656805992126
1200,1.6342346668243408,-0.16848169267177582,-0.7360588908195496
1201,0.0017948951572179794,-0.04724999517202377,-0.01637885719537735
1202,1.8526244163513184,0.5269900560379028,-0.012237846851348877
1203,1.2458176612854004,0.9743819236755371,-0.012358129024505615
1204,1.1499639749526978,-0.09876305609941483,-0.9660454392433167
1205,1.678896427154541,0.7381479740142822,0.06386768817901611
1206,0.9628836512565613,-0.9151043891906738,0.4057169556617737
1207,0.8754385709762573,0.009702205657958984,1.009325623512268
1208,1.1086171865463257,-0.22175467014312744,0.9848303198814392
1209,1.1982682943344116,0.8900298476219177,-0.40518805384635925
1210,0.07811091840267181,0.39100784063339233,-0.025846362113952637
1211,1.9848798513412476,0.13953417539596558,-0.0912594199180603
1212,0.7551306486129761,0.7049940824508667,0.6885949969291687
1213,1.4095624685287476,0.20429396629333496,0.9073992371559143
1214,0.5439499616622925,-0.7058748006820679,-0.5177188515663147
1215,0.11357791721820831,0.3547844886779785,0.3213735818862915
1216,0.07783405482769012,-0.13885286450386047,-0.3421393930912018
1217,1.672468662261963,0.06461727619171143,0.7547199726104736
1218,0.0992501974105835,0.272888720035553,-0.32564204931259155
1219,1.039817452430725,0.32516711950302124,0.963806688785553
1220,1.1657286882400513,-0.5676459074020386,-0.7853446006774902
1221,0.997770369052887,0.43615368008613586,-0.8854385614395142
1222,0.26974159479141235,-0.49725109338760376,-0.4456557333469391
1223,0.6570864915847778,-0.4344947040081024,0.8470888137817383
1224,0.16382232308387756,-0.28064411878585815,-0.45105093717575073
1225,0.6159840226173401,0.11356757581233978,-0.899952232837677
1226,1.505875825881958,0.7254827618598938,0.49210670590400696
1227,0.08647869527339935,0.012291863560676575,-0.389995813369751
1228,1.4258869886398315,0.8966627717018127,-0.13913115859031677
1229,1.4278298616409302,-0.8307228684425354,0.3598312735557556
1230,1.950348138809204,-0.2827744781970978,-0.09864497184753418
1231,0.5285125970840454,-0.8637967109680176,0.16569674015045166
1232,0.15799257159233093,0.544183075428009,-0.017181217670440674
1233,1.2199128866195679,0.7405568957328796,-0.6242547035217285
1234,0.42718565464019775,-0.8140333890914917,0.035659655928611755
1235,1.3240373134613037,-0.915878176689148,0.23124411702156067
1236,1.97787606716156,0.2072511911392212,0.06964075565338135
1237,0.2281222641468048,0.6391845941543579,0.07157805562019348
1238,0.24387197196483612,0.40023839473724365,-0.5051427483558655
1239,0.43761909008026123,-0.8112618923187256,0.14640915393829346
1240,1.5444682836532593,-0.731657087802887,0.416973739862442
1241,1.5676130056381226,-0.563847005367279,0.6115884780883789
1242,0.6677337288856506,-0.7438181638717651,0.5899434685707092
1243,0.45507270097732544,0.7725406885147095,0.3561640977859497
1244,1.5980064868927002,0.5227532386779785,-0.5950251817703247
1245,0.9765880107879639,0.7805947065353394,0.6485863327980042
1246,1.7529186010360718,-0.6500177979469299,0.07273352891206741
1247,0.6264772415161133,0.9104009866714478,0.22168634831905365
1248,1.4139182567596436,-0.5059790015220642,-0.7358056902885437
1249,1.769877314567566,0.56488037109375,-0.2898086905479431
1250,1.6552975177764893,-0.6925598382949829,0.30521565675735474
1251,0.12224411219358444,-0.44785749912261963,0.17281273007392883
1252,0.5138605237007141,-0.3365965485572815,0.8213149309158325
1253,1.9584333896636963,0.2328374981880188,0.18867617845535278
1254,0.4699833393096924,-0.5236589908599854,0.679813802242279
1255,0.39120644330978394,-0.7385033369064331,-0.2584785223007202
1256,0.9622829556465149,-0.8423678278923035,0.5458906888961792
1257,0.8156590461730957,-0.950885534286499,-0.20939289033412933
1258,1.4465640783309937,0.8786569833755493,0.21236717700958252
1259,1.9528672695159912,-0.2526301443576813,-0.14125129580497742
1260,0.12095393985509872,0.35713261365890503,0.3395230770111084
1261,1.0125471353530884,0.6248819828033447,-0.7679277062416077
1262,0.8776150941848755,0.9192632436752319,0.40465623140335083
1263,1.62916898727417,0.7623728513717651,-0.15944507718086243
1264,1.332268476486206,0.5653553009033203,0.7761235237121582
1265,1.1763179302215576,-0.9495856165885925,-0.22072499990463257
1266,1.984350562095642,0.1561981439590454,-0.07257398962974548
1267,1.073193907737732,-0.7581244707107544,-0.6243123412132263
1268,1.9341949224472046,-0.34967219829559326,0.04523439705371857
1269,0.7775834798812866,-0.15217381715774536,-0.9450432062149048
1270,1.5372815132141113,0.8403195142745972,-0.10257264971733093
1271,0.676793098449707,0.9357811808586121,-0.15702560544013977
1272,0.5428043603897095,0.7155959606170654,0.5527899265289307
1273,0.0620272159576416,-0.31237655878067017,-0.1222892478108406
1274,0.016167134046554565,0.019947558641433716,-0.1622963547706604
1275,1.2050180435180664,0.5061815977096558,-0.8238933682441711
1276,1.07281494140625,-0.3759159743785858,-0.9043932557106018
1277,0.7705564498901367,-0.9233583211898804,0.3078780770301819
1278,1.9746378660202026,0.0035366415977478027,-0.20597025752067566
1279,0.2270008623600006,-0.02112410217523575,-0.6169406175613403
1280,0.6160557270050049,-0.3908417820930481,0.8511170148849487
1281,0.2403329610824585,-0.6288986206054688,0.16070087254047394
1282,1.4651793241500854,0.0038239210844039917,-0.8680271506309509
1283,0.2329990416765213,-0.13381105661392212,0.6436280608177185
1284,1.7160089015960693,0.6903990507125854,0.15159237384796143
1285,1.4636244773864746,0.08705317974090576,0.8992928266525269
1286,1.5613782405853271,-0.7419907450675964,-0.3376491665840149
1287,1.710607647895813,-0.6975852847099304,-0.0029239989817142487
1288,0.7552212476730347,-0.044305384159088135,0.9854391813278198
1289,0.23586612939834595,-0.07232161611318588,-0.6234300136566162
1290,1.6706750392913818,-0.7107523083686829,-0.17494525015354156
1291,0.047043826431035995,-0.11762811243534088,0.294606477022171
1292,1.0041561126708984,0.8691824674606323,-0.4870091676712036
1293,0.27408671379089355,-0.3261262774467468,-0.5856183767318726
1294,0.33199256658554077,0.7091684341430664,-0.22561147809028625
1295,1.419076919555664,0.17633941769599915,-0.8745651841163635
1296,1.3580543994903564,-0.09656453132629395,0.9451393485069275
1297,0.8938398361206055,-0.9858278632164001,-0.0598718523979187
1298,1.3810840845108032,-0.22443948686122894,-0.8783047199249268
1299,0.15480509400367737,0.3802635073661804,-0.36435848474502563
1300,1.0521230697631836,0.9711406230926514,0.27187690138816833
1301,0.1246178075671196,-0.4628259241580963,0.13796831667423248
1302,0.06277494132518768,0.17104023694992065,0.3245542049407959
1303,0.08487604558467865,0.020350471138954163,0.4203702211380005
1304,0.03157598152756691,0.030151046812534332,-0.2316206842660904
1305,1.223892331123352,0.7664819955825806,0.6260270476341248
1306,1.6601841449737549,0.7011640071868896,0.3000704050064087
1307,1.7984923124313354,0.18210214376449585,0.5924132466316223
1308,1.0146487951278687,0.8119994401931763,-0.5740218162536621
1309,0.9222535490989685,-0.38246381282806396,0.9354825019836426
1310,0.48823994398117065,0.5072634816169739,0.7146373987197876
1311,0.14082953333854675,0.22893530130386353,0.47775930166244507
1312,0.6620029211044312,0.10857681930065155,-0.9184474945068359
1313,1.1944383382797241,0.38714462518692017,0.9207170009613037
1314,1.7774438858032227,0.597008466720581,0.23043763637542725
1315,0.7155635952949524,-0.3524933159351349,-0.8722733855247498
1316,1.188600778579712,-0.6183568239212036,-0.7412528991699219
1317,0.060408905148506165,-0.26697561144828796,-0.19074273109436035
1318,1.4836475849151611,0.8589375019073486,-0.17697522044181824
1319,0.8096944689750671,-0.9140430688858032,-0.3266783356666565
1320,1.2032314538955688,0.06208903342485428,-0.9603610038757324
1321,0.5200873613357544,0.4935806393623352,-0.7120546102523804
1322,0.3460797071456909,0.6362830996513367,-0.4009665846824646
1323,1.776418924331665,-0.5503321886062622,-0.2793974280357361
1324,0.20279347896575928,-0.1957181990146637,-0.5522909760475159
1325,1.0253891944885254,-0.3227427899837494,0.9613310098648071
1326,0.589870274066925,-0.5370086431503296,0.7502811551094055
1327,0.4290372133255005,0.5745980739593506,-0.5748233199119568
1328,0.8031915426254272,-0.3180665969848633,0.942628800868988
1329,0.6316608190536499,-0.528571367263794,0.7781243920326233
1330,1.704150676727295,0.3122677505016327,-0.6231088638305664
1331,1.5552341938018799,0.01986151933670044,0.8485652208328247
1332,0.13630461692810059,-0.49821147322654724,-0.005900174379348755
1333,0.15908673405647278,0.4779875576496124,0.28157150745391846
1334,1.662955403327942,0.5921627879142761,-0.4478346109390259
1335,0.9468735456466675,-0.1869044303894043,0.9969767928123474
1336,0.3991847038269043,0.11700719594955444,0.8088051080703735
1337,0.3422091007232666,-0.04680800437927246,0.7686219811439514
1338,0.4694099724292755,0.7562544345855713,-0.37671971321105957
1339,0.3608517646789551,0.6469926834106445,-0.40746065974235535
1340,0.07547279447317123,-0.07607479393482208,-0.35557055473327637
1341,1.2874294519424438,-0.7741475105285645,0.5733000040054321
1342,0.38374656438827515,0.7835067510604858,-0.10627424716949463
1343,1.0941556692123413,-0.9877623319625854,-0.049421876668930054
1344,0.9984400272369385,0.8209069967269897,-0.5618611574172974
1345,1.209259271621704,-0.9717709422111511,0.048367395997047424
1346,0.826358437538147,-0.679328203201294,-0.6905981302261353
1347,0.4999608099460602,0.2761375308036804,-0.8056415319442749
1348,1.4601763486862183,-0.21708646416664124,-0.8422690033912659
1349,0.016504105180501938,0.18310634791851044,-0.02200392261147499
1350,0.10121317207813263,0.25277361273765564,-0.34532809257507324
1351,0.14085431396961212,0.4950803220272064,-0.1329352855682373
1352,1.0133179426193237,1.0013701915740967,0.10748901963233948
1353,1.5079188346862793,-0.5636096000671387,0.6635589599609375
1354,0.6334987282752991,-0.21792446076869965,-0.8861429691314697
1355,0.41910067200660706,0.3610280752182007,0.7494834661483765
1356,1.3673436641693115,0.8128976821899414,0.4787699580192566
1357,0.7512222528457642,0.35718783736228943,0.9196231365203857
1358,1.9704877138137817,-0.026785433292388916,0.2554159462451935
1359,1.7222181558609009,0.32221245765686035,0.6318340301513672
1360,1.442824125289917,0.9009346961975098,-0.028262794017791748
1361,1.0987733602523804,0.9832713603973389,-0.16805192828178406
1362,0.04998282343149185,0.22061693668365479,-0.20988421142101288
1363,1.224838137626648,-0.7735124230384827,0.6022772192955017
1364,0.6827166080474854,-0.4083797335624695,-0.8361806273460388
1365,0.7741547226905823,-0.7047039270401001,-0.649680495262146
1366,0.17800229787826538,-0.1284831464290619,-0.5366299152374268
1367,0.7853090167045593,-0.1992253065109253,0.9721113443374634
1368,1.2047135829925537,-0.17650651931762695,0.9788089990615845
1369,1.8606822490692139,0.4430431127548218,0.2770082950592041
1370,0.7674123644828796,-0.22890672087669373,0.961033284664154
1371,0.6925808191299438,0.9557353854179382,0.06953832507133484
1372,1.8326513767242432,-0.26564329862594604,0.4996725022792816
1373,1.3709455728530884,0.17208555340766907,-0.8964327573776245
1374,0.2501988410949707,-0.6480151414871216,-0.08723855018615723
1375,0.8705450892448425,-0.7361313104629517,-0.6410655379295349
1376,1.248745322227478,0.9709587097167969,0.09482234716415405
1377,1.515763759613037,0.7946977615356445,-0.3161752223968506
1378,1.380285382270813,0.9136730432510376,0.19197630882263184
1379,1.3425843715667725,0.9244815111160278,0.21229049563407898
1380,1.1032049655914307,-0.3800029456615448,-0.8997728824615479
1381,1.4847227334976196,0.025710880756378174,0.8914481997489929
1382,0.9875283241271973,0.5122438669204712,0.8791429996490479
1383,1.1288671493530273,-0.9473010897636414,0.2917250990867615
1384,0.11131106317043304,-0.42554277181625366,-0.13997788727283478
1385,0.7745029926300049,0.3886229991912842,-0.8787116408348083
1386,0.8034362196922302,-0.3447696566581726,-0.8987026214599609
1387,1.902356505393982,-0.18354517221450806,0.4040156900882721
1388,0.4784991145133972,0.7739090323448181,-0.3541620969772339
1389,0.23668676614761353,-0.6358158588409424,0.09611789882183075
1390,1.9838876724243164,0.06294012069702148,0.18548694252967834
1391,1.4311707019805908,0.8648452162742615,0.2920062839984894
1392,1.212888240814209,-0.16015887260437012,-0.9457830786705017
1393,1.2271281480789185,-0.34312793612480164,0.9263656139373779
1394,0.6761433482170105,0.7179480195045471,-0.605567216873169
1395,1.5299102067947388,-0.8281208276748657,-0.13784536719322205
1396,1.6132543087005615,0.7247865200042725,-0.30912789702415466
1397,0.953685462474823,-0.5659541487693787,-0.8021944761276245
1398,1.8975354433059692,0.3299952745437622,0.31522589921951294
1399,0.549496054649353,0.6136224865913391,0.6708952188491821
1400,1.0880576372146606,-0.9896438717842102,-0.02529090642929077
1401,1.8965864181518555,0.4425413906574249,-0.05279049277305603
1402,1.751022458076477,-0.08368849754333496,0.671134352684021
1403,1.643820881843567,-0.237307608127594,-0.7083655595779419
1404,1.829969048500061,0.4486331343650818,-0.32137081027030945
1405,1.2966920137405396,-0.9493160843849182,0.027086302638053894
1406,1.6934374570846558,-0.1870308816432953,-0.67703777551651
1407,1.8885036706924438,-0.29172003269195557,0.36624613404273987
1408,1.0962388515472412,0.5467965602874756,-0.8182204365730286
1409,1.218300461769104,-0.9213666915893555,0.3222109079360962
1410,1.788082480430603,0.502089262008667,0.3805912137031555
1411,0.23750148713588715,-0.172188401222229,-0.605191707611084
1412,0.26992475986480713,-0.5212847590446472,0.45260927081108093
1413,1.6572781801223755,-0.4198454022407532,-0.6048359274864197
1414,0.7639074325561523,-0.2944078743457794,0.9414176344871521
1415,1.5397710800170898,-0.696727991104126,0.4810764193534851
1416,1.9854693412780762,-0.05625581741333008,0.1742977797985077
1417,0.4937739372253418,0.3677345812320709,0.7998692989349365
1418,1.4404873847961426,0.10057798027992249,-0.8755333423614502
1419,0.4895528256893158,0.006492406129837036,0.8771067261695862
1420,1.944794774055481,0.06452441215515137,-0.3047350347042084
1421,0.40974897146224976,-0.7935717105865479,0.13195692002773285
1422,0.40903225541114807,-0.4218229055404663,0.7014241814613342
1423,0.21917620301246643,-0.059888750314712524,0.6386194825172424
1424,0.9272012114524841,-0.9274857640266418,0.36946505308151245
1425,0.3369140923023224,0.7012392282485962,-0.25958287715911865
1426,0.37486138939857483,0.7235499024391174,0.3235118091106415
1427,0.5330900549888611,0.8067545890808105,0.391568124294281
1428,0.9041061997413635,0.9014068841934204,-0.4168151021003723
1429,1.0085004568099976,-0.8685998916625977,0.5026729106903076
1430,0.03593990579247475,0.27173951268196106,0.023852132260799408
1431,1.1925257444381714,0.6719481945037842,-0.7031692266464233
1432,1.142865538597107,0.11696839332580566,1.0005298852920532
1433,1.4059641361236572,-0.8610137104988098,-0.27293357253074646
1434,0.7885745763778687,-0.9521265029907227,-0.17838265001773834
1435,0.33731353282928467,-0.5962358713150024,-0.4288898706436157
1436,1.8964605331420898,-0.3103104829788208,0.3274211287498474
1437,1.8520957231521606,0.11561578512191772,-0.49431049823760986
1438,1.7560778856277466,-0.42053475975990295,-0.47943469882011414
1439,0.24901790916919708,0.17722100019454956,0.6549104452133179
1440,0.903754711151123,-0.398865669965744,0.9266142845153809
1441,0.9800049662590027,-0.9863555431365967,-0.10828015208244324
1442,1.954926609992981,-0.24908995628356934,-0.13443098962306976
1443,0.15038950741291046,0.3382946252822876,0.4266395568847656
1444,0.3267127275466919,0.6199832558631897,-0.3944554924964905
1445,0.7885348796844482,0.7542949914932251,-0.6111801862716675
1446,0.7873769998550415,0.5411720275878906,0.8343990445137024
1447,1.049222707748413,1.0042195320129395,0.001942455768585205
1448,0.5124722719192505,0.8695387840270996,0.14361658692359924
1449,1.6420300006866455,0.6630911827087402,-0.37689676880836487
1450,1.0404839515686035,-0.9381693601608276,0.34532931447029114
1451,0.9411492943763733,-0.982667863368988,0.15842436254024506
1452,0.8652577996253967,-0.46702903509140015,-0.8538467288017273
1453,0.8867923021316528,0.6950364708900452,-0.69832444190979
1454,1.7643942832946777,0.648041307926178,0.06872528791427612
1455,0.17019174993038177,-0.355930894613266,-0.40835586190223694
1456,1.412275791168213,0.8216201066970825,-0.3877832889556885
1457,0.5420282483100891,-0.8821046352386475,-0.03260374069213867
1458,1.443701148033142,-0.7477945685386658,0.5023351311683655
1459,0.00014166953042149544,-0.007596001494675875,0.03792695701122284
1460,1.443779706954956,-0.8732612133026123,-0.15782172977924347
1461,1.3745448589324951,0.28081828355789185,0.9024410247802734
1462,1.4076511859893799,0.5916885733604431,0.7171990275382996
1463,0.04795479774475098,-0.295261025428772,-0.041443612426519394
1464,0.6685316562652588,-0.8559005260467529,0.40198010206222534
1465,1.615656852722168,-0.010647594928741455,0.8048236966133118
1466,0.25438380241394043,-0.6569306254386902,-0.05645452439785004
1467,0.42047226428985596,0.7666167616844177,0.3088546693325043
1468,1.3964877128601074,-0.36869609355926514,-0.821113109588623
1469,0.6424716114997864,-0.6994279623031616,-0.59550541639328
1470,0.2857312560081482,-0.23088078200817108,-0.641797661781311
1471,0.23827680945396423,0.045492395758628845,-0.6297586560249329
1472,0.007269151508808136,0.10028266906738281,-0.05927249789237976
1473,1.9778887033462524,-0.06717109680175781,0.21236661076545715
1474,0.07864146679639816,0.22928257286548615,0.3354451060295105
1475,0.17395435273647308,0.1541399210691452,0.5610121488571167
1476,1.2728079557418823,-0.4904395341873169,-0.8072015643119812
1477,1.9229438304901123,-0.007160454988479614,-0.36723339557647705
1478,1.8139674663543701,0.380663126707077,-0.42616602778434753
1479,0.8472378253936768,-0.7950842976570129,0.5964902639389038
1480,1.5491877794265747,-0.8188972473144531,-0.11889080703258514
1481,0.81463223695755,-0.7733337879180908,-0.5820896625518799
1482,0.28748947381973267,-0.24460211396217346,-0.6386266946792603
1483,1.2052885293960571,-0.643849790096283,0.7492663860321045
1484,1.6801446676254272,-0.663517951965332,-0.2821049988269806
1485,1.5390357971191406,0.25611329078674316,0.8211458921432495
1486,0.12421223521232605,-0.27569568157196045,-0.37555164098739624
1487,0.4969996213912964,0.04514003545045853,-0.8463709950447083
1488,0.09209071099758148,0.41916701197624207,-0.05303514003753662
1489,1.4970009326934814,0.7423161864280701,-0.4411678612232208
1490,1.930904746055603,0.01576399803161621,-0.347603976726532
1491,0.5917030572891235,0.9075589776039124,-0.12366017699241638
1492,0.7765239477157593,0.7775452136993408,-0.5780123472213745
1493,1.2143107652664185,0.7200688123703003,-0.6488338708877563
1494,0.17196443676948547,-0.18416020274162292,-0.5107547044754028
1495,1.2988877296447754,0.9590492844581604,0.054753243923187256
1496,1.8056623935699463,0.5848500728607178,0.13983803987503052
1497,1.3629014492034912,-0.7459437847137451,0.5679520964622498
1498,1.2830315828323364,0.22685980796813965,0.9502825736999512
1499,1.0321248769760132,0.5307143330574036,-0.8332885503768921
1500,0.14300400018692017,0.3461778461933136,0.40415623784065247
1501,1.013763427734375,0.2919996380805969,0.97509765625
1502,1.5354056358337402,-0.8255487680435181,0.16688454151153564
1503,0.6333994269371033,-0.591421365737915,-0.6965795755386353
1504,1.9412758350372314,-0.06345152854919434,-0.3129478096961975
1505,0.06621403992176056,0.36080026626586914,-0.02922680974006653
1506,1.8494994640350342,0.532522976398468,0.03660064935684204
1507,0.6226806640625,0.9064074158668518,-0.19787833094596863
1508,0.1133025586605072,-0.3055399954319,-0.3253512382507324
1509,0.015070747584104538,0.0805123895406723,0.17399129271507263
1510,0.24458414316177368,-0.015485256910324097,-0.6379919052124023
1511,1.218942403793335,-0.8570975661277771,-0.4387751817703247
1512,0.8775589466094971,0.20341545343399048,0.9896755218505859
1513,0.44161534309387207,0.27303576469421387,0.8024942874908447
1514,1.5278818607330322,-0.5372893214225769,0.6701647043228149
1515,0.7559546232223511,-0.8115061521530151,-0.5053266882896423
1516,1.2918212413787842,-0.9179673194885254,0.26580506563186646
1517,0.7092734575271606,0.7987833023071289,0.5522286295890808
1518,1.6758286952972412,0.7004430890083313,0.2623918652534485
1519,1.137144684791565,-0.9258086085319519,0.3543107807636261
1520,1.8570899963378906,-0.41760653257369995,-0.2762470245361328
1521,0.19293829798698425,-0.4901919364929199,0.3382682204246521
1522,0.8122468590736389,-0.9177626371383667,-0.31800127029418945
1523,1.110239028930664,-0.8944397568702698,0.4387914538383484
1524,0.46166694164276123,0.5847623348236084,-0.5951803922653198
1525,0.16840066015720367,-0.28011271357536316,-0.4594535827636719
1526,0.7968074083328247,0.4190136194229126,0.9047001004219055
1527,1.1824012994766235,-0.793097972869873,0.5905348062515259
1528,0.2491275519132614,-0.06832495331764221,0.6735891103744507
1529,0.6175047755241394,0.15670466423034668,-0.8944757580757141
1530,1.0744999647140503,0.9964101910591125,0.12949004769325256
1531,1.6359940767288208,-0.03193318843841553,-0.7535467147827148
1532,1.7457963228225708,-0.10355520248413086,0.6740967035293579
1533,1.3420777320861816,0.9395060539245605,0.12009203433990479
1534,0.3648521900177002,-0.7203991413116455,0.2812681794166565
1535,0.4561178982257843,-0.05299857258796692,-0.8201190233230591
1536,0.9548667669296265,0.7304747104644775,-0.6702611446380615
1537,0.9807981252670288,0.3782084584236145,0.9448772668838501
1538,0.1367780715227127,-0.3403094410896301,0.3852121829986572
1539,0.9966883659362793,0.2992657423019409,-0.9387866258621216
1540,1.3466908931732178,0.9041855335235596,0.28572019934654236
1541,0.5342832803726196,0.8898133039474487,0.05378064513206482
1542,0.3029877245426178,-0.03662438690662384,-0.6988726854324341
1543,1.2350950241088867,0.9425203800201416,-0.24125710129737854
1544,0.1931995153427124,-0.2741057872772217,0.5377976894378662
1545,0.13630086183547974,-0.4803294241428375,-0.11787775903940201
1546,1.8322532176971436,-0.48651647567749023,0.2719574570655823
1547,0.37856176495552063,0.6445834636688232,-0.4363929033279419
1548,0.44443127512931824,0.8361512422561646,0.057506442070007324
1549,0.37529799342155457,-0.04749283194541931,0.7962910532951355
1550,0.14867207407951355,0.35108768939971924,0.412226140499115
1551,0.4551699161529541,0.5289650559425354,-0.6381672024726868
1552,0.061419859528541565,0.3243117034435272,0.1503869593143463
1553,1.5416094064712524,-0.2576375901699066,-0.7811539769172668
1554,0.4763258397579193,-0.8277164697647095,0.19484905898571014
1555,1.7798794507980347,0.14405590295791626,-0.5931048393249512
1556,0.04113201051950455,0.20867517590522766,0.21616077423095703
1557,0.9502331018447876,0.6232863664627075,-0.7677204608917236
1558,0.8499047756195068,0.6880041360855103,-0.6982876062393188
1559,0.5970873832702637,0.9207019805908203,-0.00013786554336547852
1560,0.386680543422699,0.049306631088256836,0.805850088596344
1561,1.9028019905090332,0.1407766342163086,0.4249888062477112
1562,1.7427390813827515,0.2504926323890686,-0.605877161026001
1563,1.1277754306793213,0.1361086368560791,-0.9660492539405823
1564,1.053715467453003,0.13535556197166443,-0.9729727506637573
1565,1.3204535245895386,-0.4951792061328888,0.8211368918418884
1566,0.17097556591033936,0.000376969575881958,0.5765301585197449
1567,0.5928574204444885,0.9104623794555664,-0.10743185877799988
1568,1.7632660865783691,-0.6099776029586792,0.21280115842819214
1569,0.7149328589439392,-0.28004562854766846,-0.8979173302650452
1570,1.6172248125076294,0.14715778827667236,0.7909125685691833
1571,0.11044561117887497,0.4055240750312805,-0.20426896214485168
1572,0.04667199030518532,0.129537895321846,0.2929683029651642
1573,0.7432885766029358,0.7227151989936829,0.6650704741477966
1574,1.9824702739715576,0.15024685859680176,-0.09907957911491394
1575,1.7525253295898438,0.6402800679206848,-0.15778517723083496
1576,0.8756807446479797,-0.8156455159187317,0.5740721225738525
1577,1.8933055400848389,0.45069727301597595,-0.04259827733039856
1578,1.6116257905960083,-0.09609842300415039,0.8015656471252441
1579,1.4084672927856445,0.2838907241821289,0.8863266706466675
1580,1.3022836446762085,-0.21327678859233856,-0.9106040000915527
1581,0.2965656518936157,0.7143363952636719,-0.03799927234649658
1582,0.5349429845809937,-0.831148624420166,0.3065844178199768
1583,1.653212547302246,0.009464383125305176,0.7741271257400513
1584,1.1764229536056519,0.1433860808610916,-0.9574847221374512
1585,0.135762557387352,0.38189372420310974,0.3513805568218231
1586,0.4053776264190674,-0.34711843729019165,0.7397626638412476
1587,0.8560163974761963,0.961234986782074,-0.2397838830947876
1588,0.44078484177589417,-0.7202349901199341,-0.38375726342201233
1589,1.7134727239608765,-0.0353926420211792,0.7164227962493896
1590,0.4672887325286865,-0.34396135807037354,-0.7537603378295898
1591,1.3709745407104492,-0.9189517498016357,0.10396819561719894
1592,0.5931457877159119,-0.8522881269454956,0.33127906918525696
1593,0.8560908436775208,-0.9251853227615356,0.3533457815647125
1594,1.1277713775634766,-0.9726534485816956,0.18063245713710785
1595,1.543325662612915,0.23610371351242065,0.8242383003234863
1596,1.972449779510498,-0.09897810220718384,-0.19050177931785583
1597,1.5954735279083252,-0.04910099506378174,0.8184956312179565
1598,0.39261555671691895,0.6867610216140747,-0.3918459117412567
1599,0.8346901535987854,-0.24126236140727997,-0.9377835392951965
1600,1.0572962760925293,0.04323619604110718,1.0147387981414795
1601,0.6251709461212158,-0.9103254079818726,-0.12707819044589996
1602,1.5532360076904297,0.2776319980621338,0.8043283224105835
1603,1.291451096534729,0.4448499083518982,0.8667972683906555
1604,1.251792073249817,0.14419221878051758,-0.9406546950340271
1605,0.3502007722854614,0.14929020404815674,0.7636348605155945
1606,1.3652009963989258,0.9343173503875732,0.07963114976882935
1607,1.0690665245056152,-0.3634254038333893,0.9439578056335449
1608,1.194293737411499,0.008116059005260468,-0.9638054370880127
1609,0.736393928527832,0.9653130769729614,0.11436977982521057
1610,0.9779999256134033,-0.2003309726715088,0.9954345226287842
1611,0.014588534832000732,0.09946001321077347,0.1601569652557373
1612,0.04775398224592209,-0.2887977659702301,0.1001201942563057
1613,0.4680458903312683,0.8284700512886047,-0.18291601538658142
1614,1.654987096786499,-0.175278902053833,0.7506413459777832
1615,1.0273767709732056,0.11865761876106262,-0.9760990738868713
1616,1.457080602645874,-0.8441650867462158,-0.24539649486541748
1617,0.6020771265029907,0.5034592151641846,0.7877363562583923
1618,1.7084178924560547,0.7013095617294312,-0.10054078698158264
1619,0.1128736212849617,-0.438733845949173,0.1432025134563446
1620,0.2850877344608307,0.6649926900863647,0.2500684857368469
1621,1.4867970943450928,-0.8322404623031616,-0.22981929779052734
1622,0.29068759083747864,-0.12463641166687012,0.7100347280502319
1623,0.8990538716316223,0.303141325712204,-0.9322577714920044
1624,0.5075533390045166,-0.6693297028541565,0.5668172240257263
1625,1.7450894117355347,-0.387429803609848,0.5557711124420166
1626,0.3181583881378174,-0.29743677377700806,-0.6488620042800903
1627,0.09591663628816605,-0.4112638235092163,0.1129554882645607
1628,1.1568958759307861,0.9839023947715759,0.15189367532730103
1629,0.11400964856147766,-0.38672512769699097,-0.23073643445968628
1630,1.9777073860168457,-0.19351479411125183,-0.04726356267929077
1631,0.6559350490570068,-0.4612473249435425,0.8318576216697693
1632,1.528717041015625,0.24801647663116455,0.830428421497345
1633,1.0371922254562378,0.11163294315338135,1.0107581615447998
1634,0.6353193521499634,0.8886426687240601,0.3125368654727936
1635,1.2445428371429443,-0.9285035133361816,-0.24300335347652435
1636,0.46266382932662964,-0.7082656621932983,0.4664395749568939
1637,0.7212969064712524,0.015270352363586426,0.9774771928787231
1638,1.0838541984558105,0.41654807329177856,0.9248608350753784
1639,0.5627739429473877,-0.268551766872406,-0.8395423889160156
1640,0.29410815238952637,0.07766677439212799,-0.6876989603042603
1641,0.9605568647384644,0.7916357517242432,0.6339762806892395
1642,1.8896007537841797,-0.2008962631225586,0.42416566610336304
1643,0.5625724792480469,-0.6323469877243042,-0.6168376207351685
1644,0.04040007293224335,0.025897756218910217,-0.2640817165374756
1645,1.7213208675384521,0.6538741588592529,-0.22609403729438782
1646,1.992505431175232,0.04442554712295532,-0.09735587239265442
1647,0.9643064737319946,0.12703242897987366,-0.9748554825782776
1648,1.5129194259643555,0.7294761538505554,-0.4440757930278778
1649,1.2500717639923096,-0.23940350115299225,-0.9195823669433594
1650,0.158823624253273,-0.5341302156448364,0.05497702956199646
1651,0.34597650170326233,-0.5073201656341553,0.5733612775802612
1652,1.2725191116333008,-0.08070433139801025,0.9753321409225464
1653,1.7051029205322266,0.7101947665214539,0.09510263800621033
1654,1.6422395706176758,-0.7537157535552979,0.12116511911153793
1655,1.2716838121414185,0.18505433201789856,-0.9283496141433716
1656,0.5509800910949707,0.33857202529907227,-0.8121296763420105
1657,0.7666935324668884,-0.6272842288017273,-0.7212458848953247
1658,0.05289030820131302,-0.10693736374378204,-0.2839541733264923
1659,1.051503300666809,-0.9609649777412415,-0.23423482477664948
1660,0.4930571913719177,-0.19944995641708374,0.8544467687606812
1661,0.745387852191925,-0.06361706554889679,-0.9475063681602478
1662,1.9080153703689575,0.41242140531539917,0.11545643210411072
1663,1.9771387577056885,-0.011560380458831787,0.22826692461967468
1664,1.6021775007247925,0.4801270067691803,-0.62474524974823
1665,1.261922001838684,0.8908683061599731,0.4012007713317871
1666,0.8968120813369751,0.8106473088264465,0.6012352705001831
1667,0.6969255208969116,-0.7299731969833374,-0.5889028906822205
1668,0.16431136429309845,-0.5431353449821472,-0.01177377998828888
1669,0.4345318078994751,-0.2600356340408325,-0.7638523578643799
1670,1.7987334728240967,0.20111966133117676,0.5858913660049438
1671,1.72026526927948,-0.607778012752533,-0.3066376745700836
1672,0.3028266727924347,-0.43154609203338623,0.5855366587638855
1673,0.005033209919929504,0.049835316836833954,0.10876480489969254
1674,0.7102842330932617,0.9621440768241882,-0.0159929096698761
1675,0.0005549243651330471,-0.009070522151887417,0.05201355740427971
1676,1.5188591480255127,-0.39788129925727844,0.770665168762207
1677,1.1274795532226562,0.9494116306304932,0.3218017518520355
1678,0.6896885633468628,-0.9404361248016357,-0.07728296518325806
1679,0.47763174772262573,-0.40101391077041626,-0.7325656414031982
1680,0.914475679397583,0.9814834594726562,-0.18358728289604187
1681,0.20860138535499573,-0.5400305390357971,0.2932920753955841
1682,1.2391300201416016,0.9728573560714722,-0.0669516921043396
1683,1.527846097946167,0.7624446749687195,0.40223217010498047
1684,1.4201843738555908,0.8615250587463379,0.31814008951187134
1685,0.1623302400112152,0.2248772531747818,0.5175797343254089
1686,0.7336350679397583,-0.22776317596435547,0.9523554444313049
1687,0.021659458056092262,0.14437341690063477,-0.13747957348823547
1688,0.9636502265930176,-0.9924802780151367,-0.03405061364173889
1689,1.8758502006530762,0.25008344650268555,-0.3986000716686249
1690,0.7050372958183289,-0.6658605337142944,-0.662819504737854
1691,1.027521014213562,-0.3400803208351135,0.9550628662109375
1692,0.5135548114776611,-0.1562352478504181,0.8757944107055664
1693,0.2525026202201843,0.13023966550827026,-0.635540783405304
1694,0.5952256917953491,-0.8236737847328186,-0.3684733808040619
1695,1.3900583982467651,0.07565854489803314,-0.9009462594985962
1696,0.7530208826065063,0.9666921496391296,-0.10657477378845215
1697,1.4220150709152222,0.7031658887863159,-0.5617804527282715
1698,1.718623161315918,0.12686389684677124,0.701669454574585
1699,0.2791118621826172,-0.6298841238021851,-0.2599731683731079
1700,0.2566535174846649,-0.46495065093040466,0.4928132891654968
1701,0.4899612069129944,0.2818617820739746,0.8317675590515137
1702,1.8797485828399658,0.16343548893928528,-0.43103957176208496
1703,1.271446943283081,-0.8697556853294373,-0.38297316431999207
1704,1.6214178800582886,-0.7752734422683716,-0.045714907348155975
1705,0.32761627435684204,0.7113888263702393,-0.20631659030914307
1706,1.3904813528060913,0.6707687377929688,-0.6192058324813843
1707,1.736765742301941,-0.6608418226242065,-0.09627125412225723
1708,1.119933009147644,0.13464127480983734,-0.9672317504882812
1709,0.2873426377773285,-0.6276793479919434,-0.28516316413879395
1710,1.5699677467346191,0.8153895735740662,-0.12117230892181396
1711,1.8316196203231812,0.47351324558258057,0.3156898617744446
1712,1.2301855087280273,0.06738445162773132,-0.9540396928787231
1713,0.005457310006022453,-0.10030263662338257,0.017887569963932037
1714,0.7335636615753174,0.9234597682952881,0.3112929165363312
1715,1.4904054403305054,-0.10636357963085175,-0.8470837473869324
1716,1.780372977256775,-0.5900529026985168,-0.17267939448356628
1717,0.3836281895637512,-0.7171410322189331,-0.29594045877456665
1718,1.9722262620925903,0.013374626636505127,0.25034093856811523
1719,1.1278163194656372,0.9651526212692261,-0.2334837019443512
1720,0.01809448003768921,0.1329089105129242,0.1583818793296814
1721,0.3634401559829712,-0.5322540998458862,-0.5358523726463318
1722,1.105337142944336,-0.8660042881965637,0.49590831995010376
1723,0.4690929055213928,0.18526911735534668,-0.8111560940742493
1724,0.042940299957990646,-0.11733658611774445,0.2802445590496063
1725,1.4180978536605835,-0.8532958030700684,-0.2785913646221161
1726,0.9425321817398071,-0.9648942351341248,-0.2173009216785431
1727,1.8116497993469238,0.27022141218185425,0.5375957489013672
1728,1.1579492092132568,0.1635703444480896,0.9917980432510376
1729,0.5776746273040771,0.8223172426223755,0.41039183735847473
1730,1.6985582113265991,0.6142584085464478,-0.35875654220581055
1731,1.4179073572158813,0.8921233415603638,-0.180923193693161
1732,1.8264867067337036,0.5682673454284668,0.014553606510162354
1733,1.021733283996582,0.28550904989242554,0.9768657088279724
1734,1.1416031122207642,0.9951194524765015,0.04287821054458618
1735,1.3562657833099365,0.9042310118675232,0.2727195620536804
1736,0.4034917950630188,-0.749276876449585,-0.2560279369354248
1737,1.5078126192092896,-0.38767048716545105,-0.7492757439613342
1738,0.30255356431007385,0.6909371614456177,0.22697106003761292
1739,1.316028356552124,-0.9424079060554504,0.05439680814743042
1740,0.2047874927520752,0.08151187002658844,0.6188700795173645
1741,1.7080148458480835,0.08300971984863281,-0.6846712231636047
1742,1.2817457914352417,-0.5521283149719238,0.7978185415267944
1743,1.6161751747131348,-0.7160149812698364,-0.2982800304889679
1744,0.28290796279907227,-0.21912457048892975,-0.6428446769714355
1745,0.14236287772655487,-0.4292216897010803,-0.25804364681243896
1746,1.7266695499420166,-0.48531800508499146,-0.4632723331451416
1747,1.849312663078308,-0.4018680155277252,0.352363646030426
1748,0.6161156296730042,-0.5667793154716492,0.7418026328086853
1749,0.166774183511734,0.4117185175418854,0.3926486372947693
1750,1.309885859489441,-0.03267291188240051,-0.9328495264053345
1751,0.6488485336303711,-0.3829267621040344,-0.8348883390426636
1752,1.8202054500579834,0.5630103349685669,0.14454084634780884
1753,0.6465351581573486,0.9405027031898499,0.04949256777763367
1754,0.2893560826778412,0.6153561472892761,0.3683246970176697
1755,0.09574777632951736,0.0017523691058158875,-0.41022181510925293
1756,0.9172458052635193,-0.25286024808883667,-0.9453943371772766
1757,1.0569010972976685,0.5977096557617188,-0.7866988182067871
1758,0.013268742710351944,-0.15716825425624847,0.03130403533577919
1759,0.7794761657714844,0.973335862159729,-0.1047179102897644
1760,0.9466880559921265,-0.897679328918457,-0.4087417721748352
1761,0.4351743459701538,0.20977911353111267,-0.7825520038604736
1762,1.710217833518982,0.7093635201454163,0.013376682996749878
1763,0.23038700222969055,-0.6316884756088257,-0.026092559099197388
1764,1.6209911108016968,-0.4403124153614044,-0.6273906230926514
1765,1.2043529748916626,-0.9724817276000977,0.05733460187911987
1766,1.380281686782837,0.08339190483093262,0.9386249780654907
1767,0.6379858255386353,0.7484469413757324,-0.5460797548294067
1768,1.0731849670410156,-0.8428688049316406,-0.5071089863777161
1769,1.1372007131576538,0.10686139017343521,-0.9682241082191467
1770,0.912598729133606,-0.7357465624809265,-0.6483759880065918
1771,1.9375916719436646,-0.1517413854598999,0.32674169540405273
1772,0.6859266757965088,-0.7242308259010315,-0.5902462005615234
1773,0.016744321212172508,-0.09615407139062881,0.16935691237449646
1774,0.5129043459892273,-0.44830477237701416,-0.7291594743728638
1775,1.6801457405090332,-0.17106939852237701,-0.6942239999771118
1776,0.9818150401115417,-0.9610594511032104,0.27270445227622986
1777,1.1657366752624512,-0.07816684246063232,0.9996848106384277
1778,1.3674709796905518,0.36251264810562134,-0.8416333198547363
1779,1.5444071292877197,0.048632651567459106,-0.8205065131187439
1780,1.491423487663269,-0.8650779724121094,0.03561541438102722
1781,1.793502688407898,-0.5264818668365479,0.312117338180542
1782,1.4075103998184204,0.6300668716430664,-0.6490716934204102
1783,1.4601060152053833,-0.3600884974002838,0.826088547706604
1784,1.0824048519134521,0.8243719339370728,-0.5509829521179199
1785,0.9841416478157043,0.8737990260124207,-0.47878631949424744
1786,1.0252909660339355,-0.9915725588798523,0.0884428322315216
1787,0.8556190729141235,-0.60282301902771,0.7975364327430725
1788,1.0107038021087646,0.31089454889297485,-0.9350789785385132
1789,0.12425099313259125,-0.46208643913269043,-0.10397005081176758
1790,1.0076053142547607,0.98213791847229,0.2321019470691681
1791,1.6957430839538574,-0.5205552577972412,-0.4716966450214386
1792,0.06088131666183472,-0.051768869161605835,-0.3221229612827301
1793,0.47946029901504517,-0.834323525428772,-0.13720639050006866
1794,1.9295365810394287,-0.05482250452041626,-0.3462368845939636
1795,1.406714677810669,0.7006720900535583,-0.5755722522735596
1796,1.9903922080993652,-0.035776734352111816,-0.11364325881004333
1797,0.661251425743103,-0.7962540984153748,-0.4753013551235199
1798,1.023898959159851,0.28549104928970337,0.9768190979957581
1799,1.5218909978866577,0.7589343786239624,-0.38274750113487244
1800,1.7936005592346191,-0.36575040221214294,0.4988429844379425
1801,1.0166019201278687,-0.9884155988693237,-0.09125854074954987
1802,0.6822524070739746,0.9347593188285828,0.20609435439109802
1803,0.9674692153930664,0.9881466627120972,-0.1658327579498291
1804,1.640213966369629,0.7554144859313965,0.1833217740058899
1805,1.806818962097168,-0.5821316242218018,0.0754723772406578
1806,1.2553685903549194,-0.8963210582733154,-0.33121395111083984
1807,0.4135194718837738,-0.3788624107837677,0.7301615476608276
1808,0.911017119884491,-0.1599881947040558,-0.965092122554779
1809,0.9809333086013794,0.5336154699325562,0.8660982847213745
1810,0.33296671509742737,-0.6998558640480042,0.25726521015167236
1811,0.8686161041259766,0.9700579047203064,-0.21205797791481018
1812,1.4447333812713623,-0.33710867166519165,0.844538152217865
1813,0.32459723949432373,0.653043806552887,-0.33617886900901794
1814,1.2506616115570068,0.045470647513866425,-0.9501069784164429
1815,0.6324020624160767,-0.47203803062438965,0.815159797668457
1816,1.8116381168365479,-0.5716301202774048,-0.0714341551065445
1817,1.7634514570236206,-0.3011746108531952,-0.551062822341919
1818,0.4313254952430725,-0.7480782270431519,-0.3127923309803009
1819,0.5812627673149109,-0.8539908528327942,0.31031888723373413
1820,0.9360819458961487,0.21623672544956207,-0.9583708047866821
1821,0.07929909974336624,-0.0038085654377937317,-0.3734356164932251
1822,0.698351263999939,0.7605482935905457,-0.5652122497558594
1823,0.630305290222168,0.4492703974246979,0.8335344791412354
1824,1.632793664932251,0.7031735777854919,0.3528033494949341
1825,1.935211181640625,-0.336961954832077,0.1051923930644989
1826,1.1716887950897217,0.6958596706390381,-0.6857107281684875
1827,1.9643946886062622,-0.10690903663635254,0.25581276416778564
1828,1.2020212411880493,-0.833957314491272,0.5214254856109619
1829,0.3860761523246765,0.7096486687660217,-0.34003621339797974
1830,0.7312769293785095,-0.48184195160865784,-0.8137520551681519
1831,0.7398032546043396,0.9312396049499512,0.291855126619339
1832,0.1942913979291916,-0.5793539881706238,0.11184369027614594
1833,1.4672179222106934,-0.7781257629394531,0.4262496531009674
1834,1.1836601495742798,0.597969651222229,-0.767278790473938
1835,1.2792152166366577,-0.48787403106689453,0.8407992124557495
1836,0.881131649017334,-0.8262949585914612,0.5592600703239441
1837,0.9163239002227783,0.9029719233512878,0.4503083825111389
1838,1.5732523202896118,-0.8073456883430481,-0.084825798869133
1839,0.19343972206115723,0.5494741797447205,-0.21500347554683685
1840,0.5807594060897827,-0.8496871590614319,0.3219534754753113
1841,0.2744086980819702,-0.11693894863128662,0.6944108605384827
1842,0.678846538066864,-0.8833373785018921,0.34395891427993774
1843,1.337090015411377,0.7044961452484131,0.6477701663970947
1844,0.36813417077064514,-0.4426020085811615,-0.6154364347457886
1845,0.16563446819782257,-0.49501287937164307,-0.21427613496780396
1846,0.7058300971984863,-0.7308921217918396,0.6263684034347534
1847,1.755467176437378,0.39362695813179016,-0.5105571150779724
1848,1.4453362226486206,0.8876614570617676,-0.1359303891658783
1849,1.5602766275405884,-0.37193381786346436,-0.7200616598129272
1850,0.5457098484039307,0.4891965985298157,0.7653385996818542
1851,1.7025960683822632,-0.6829673647880554,0.19618046283721924
1852,1.2700029611587524,-0.21308624744415283,0.9547628164291382
1853,1.0927577018737793,0.12262380123138428,1.0058695077896118
1854,0.3038771450519562,0.43817615509033203,0.5902310609817505
1855,1.462903618812561,0.6398590803146362,0.636156439781189
1856,0.3685005307197571,0.4322570264339447,0.6646649837493896
1857,1.1550081968307495,0.9524589776992798,-0.2644905149936676
1858,1.57305908203125,-0.515577495098114,-0.6152257323265076
1859,1.0755035877227783,0.15022867918014526,1.0036842823028564
1860,1.2050917148590088,0.9841362833976746,0.0013207197189331055
1861,0.69273841381073,-0.8448646068572998,-0.4100703001022339
1862,1.1672868728637695,-0.42823562026023865,0.9024197459220886
1863,1.6546263694763184,0.6090341806411743,-0.4379415214061737
1864,1.5325918197631836,0.5892744064331055,0.6298379302024841
1865,0.7044782638549805,-0.879905104637146,0.37588298320770264
1866,1.250118613243103,0.38360053300857544,-0.8742117285728455
1867,0.15190494060516357,0.4337083399295807,0.3296617269515991
1868,1.8291703462600708,-0.4744507670402527,0.3031145930290222
1869,0.5241230726242065,0.7914384603500366,-0.37796974182128906
1870,1.0810188055038452,-0.7215767502784729,0.6987838745117188
1871,1.852796196937561,-0.2021445333957672,-0.46177494525909424
1872,1.311521291732788,0.47067952156066895,0.8456627130508423
1873,1.6140384674072266,0.41854172945022583,0.6895601749420166
1874,0.6035413146018982,0.41028496623039246,-0.8069984912872314
1875,0.4693528711795807,-0.5928469300270081,0.6175193190574646
1876,0.22633381187915802,0.06463181972503662,0.6481335759162903
1877,1.9195191860198975,0.39145559072494507,0.08967849612236023
1878,0.9131640195846558,-0.8988059163093567,0.43497753143310547
1879,0.17595252394676208,0.01662510633468628,0.5837498903274536
1880,1.4680644273757935,-0.8761212229728699,0.07551412284374237
1881,1.6851310729980469,0.7333125472068787,-0.01013985276222229
1882,1.6094108819961548,0.540063738822937,0.6025263071060181
1883,0.017931438982486725,0.1945010870695114,0.029679570347070694
1884,1.9805235862731934,-0.12452423572540283,0.16317033767700195
1885,1.151263952255249,0.16508609056472778,0.9926123023033142
1886,1.6887438297271729,0.48488038778305054,-0.5266398191452026
1887,1.6401770114898682,0.7735679745674133,0.006076395511627197
1888,1.8670765161514282,0.09167125821113586,-0.473286509513855
1889,1.5452357530593872,0.7097511291503906,0.47168877720832825
1890,1.8539847135543823,-0.5136955976486206,-0.011412709951400757
1891,1.5110743045806885,-0.8413329720497131,-0.12925048172473907
1892,1.6346216201782227,-0.29616132378578186,-0.6942464709281921
1893,0.8098452091217041,-0.6805826425552368,-0.6851211786270142
1894,0.010151781141757965,-0.09913717210292816,0.11487823724746704
1895,1.131422758102417,0.9732528924942017,0.23215031623840332
1896,1.4231280088424683,0.8348233103752136,-0.3477801978588104
1897,1.7079651355743408,-0.2600722908973694,0.671318531036377
1898,1.9884161949157715,0.15621346235275269,0.013189345598220825
1899,1.6977113485336304,0.7179352045059204,0.09117439389228821
1900,1.241304636001587,0.5314229726791382,0.8326733708381653
1901,1.0137741565704346,0.6720571517944336,0.762474775314331
1902,1.4047002792358398,0.8929026126861572,-0.2035790979862213
1903,0.9827933311462402,-0.7966556549072266,-0.5796955227851868
1904,1.157966136932373,0.47349274158477783,-0.8523971438407898
1905,1.287459373474121,0.8950074315071106,-0.3380706310272217
1906,1.0790990591049194,0.944728672504425,-0.3170684576034546
1907,1.7827339172363281,0.23251336812973022,0.5963813662528992
1908,1.2232948541641235,0.9719172716140747,0.14442303776741028
1909,0.33221155405044556,-0.6875115633010864,-0.2548049986362457
1910,1.871501088142395,-0.4185253083705902,0.26278552412986755
1911,1.8223057985305786,-0.24572080373764038,0.5274039506912231
1912,0.2510247528553009,0.6601535677909851,-0.08671864867210388
1913,0.2882384657859802,-0.5738545656204224,-0.38027703762054443
1914,0.6342287063598633,0.9081542491912842,-0.21015062928199768
1915,0.3361789286136627,0.4580531120300293,0.612754225730896
1916,0.5842040181159973,0.3445439636707306,0.8611011505126953
1917,0.551872730255127,-0.058014169335365295,-0.8746857047080994
1918,1.7033673524856567,0.16001003980636597,0.7107810378074646
1919,0.20101186633110046,-0.1785002052783966,-0.5556105971336365
1920,1.7535932064056396,0.5290542840957642,0.4143449664115906
1921,1.957816243171692,-0.181554913520813,0.2345142662525177
1922,0.09956687688827515,0.38295501470565796,0.23408237099647522
1923,1.7554333209991455,-0.6146753430366516,0.2277938425540924
1924,1.6250464916229248,-0.6382547616958618,0.45826464891433716
1925,0.8818567991256714,0.9884000420570374,-0.12465617060661316
1926,0.5608122944831848,-0.7987490892410278,0.4175417423248291
1927,1.5006815195083618,-0.33387574553489685,-0.7791026830673218
1928,1.6519399881362915,-0.6999209523200989,-0.260507732629776
1929,0.21212616562843323,0.08111140131950378,0.6284946203231812
1930,1.9344134330749512,0.34217315912246704,0.13224175572395325
1931,1.6664562225341797,-0.7327855825424194,-0.08524081856012344
1932,1.663939356803894,0.4516618847846985,0.6170671582221985
1933,1.8253779411315918,-0.557571291923523,-0.019954904913902283
1934,1.1382927894592285,-0.9848138093948364,0.017949983477592468
1935,1.0523602962493896,0.14331093430519104,-0.9719701409339905
1936,1.3760926723480225,0.423395574092865,-0.8098446130752563
1937,1.5219227075576782,0.30550241470336914,0.8155125379562378
1938,1.3032621145248413,-0.8079845905303955,-0.4789698123931885
1939,0.0003777677193284035,-0.026129594072699547,0.025745749473571777
1940,0.7151315212249756,-0.9411448240280151,-0.13356952369213104
1941,1.961979866027832,0.007497310638427734,-0.2554401457309723
1942,0.8876726031303406,-0.9677560329437256,0.21731515228748322
1943,1.735377550125122,-0.31991857290267944,-0.5770766139030457
1944,1.236182451248169,-0.6454708576202393,-0.7042205929756165
1945,0.3096379339694977,-0.23438136279582977,-0.6655791997909546
1946,1.1607365608215332,0.23141902685165405,0.9778815507888794
1947,0.7346245050430298,0.7733199000358582,-0.5661629438400269
1948,1.8958313465118408,0.30872029066085815,-0.3073764741420746
1949,0.4121527075767517,0.5429317951202393,-0.5877544283866882
1950,1.2497080564498901,-0.166864275932312,-0.9357020854949951
1951,1.8391764163970947,0.2132611870765686,0.5194661617279053
1952,0.6592869162559509,0.9125826954841614,0.2647409737110138
1953,1.477193832397461,-0.0373067706823349,-0.8605616092681885
1954,0.03800332918763161,0.18624067306518555,-0.1883876621723175
1955,1.8872957229614258,-0.40519270300865173,-0.19195698201656342
1956,0.04573534429073334,-0.13745690882205963,-0.2460235357284546
1957,0.31620538234710693,0.3552793860435486,-0.6234745979309082
1958,0.24738754332065582,0.43540245294570923,0.5161499977111816
1959,0.2135932892560959,-0.6121928691864014,0.0027281641960144043
1960,0.42379775643348694,0.23254476487636566,-0.7681700587272644
1961,1.5126882791519165,-0.158735454082489,0.8597134947776794
1962,0.18999819457530975,0.3125382959842682,-0.4828178882598877
1963,1.119187593460083,-0.9451574087142944,0.3032883405685425
1964,1.1681313514709473,0.9868724346160889,0.1103387176990509
1965,0.20444053411483765,0.45009443163871765,0.4290813207626343
1966,1.5722687244415283,0.21524155139923096,0.8097905516624451
1967,0.12690947949886322,-0.08521077781915665,-0.4622272551059723
1968,0.11839577555656433,0.4443104863166809,-0.15769056975841522
1969,0.8731449842453003,0.8859297037124634,0.4741456210613251
1970,0.6179038286209106,0.12690040469169617,0.9332906007766724
1971,1.4895902872085571,-0.5189262628555298,0.713566780090332
1972,1.83851957321167,-0.11451485753059387,-0.5141194462776184
1973,0.17358678579330444,-0.43935200572013855,0.3625966012477875
1974,1.2670711278915405,0.17107868194580078,0.9664116501808167
1975,1.5238066911697388,-0.7996239066123962,0.29485172033309937
1976,1.4080458879470825,-0.906364381313324,-0.024972520768642426
1977,0.21313069760799408,0.4542943835258484,-0.40683645009994507
1978,1.3249499797821045,0.6000477075576782,0.7525479793548584
1979,1.6827294826507568,0.22859734296798706,-0.6785348653793335
1980,1.2374942302703857,-0.8092127442359924,0.5459442138671875
1981,1.8105217218399048,0.19477254152297974,0.5711679458618164
1982,0.25658103823661804,0.6745559573173523,0.019560515880584717
1983,0.5616744160652161,-0.1571333408355713,-0.8669478893280029
1984,0.9906589388847351,-0.9838680624961853,-0.12766800820827484
1985,1.3106818199157715,0.9185308814048767,-0.2471904456615448
1986,0.6327126622200012,-0.6949539184570312,-0.5948668122291565
1987,1.5343701839447021,-0.02818189561367035,-0.8273720741271973
1988,0.33514922857284546,-0.6999815702438354,0.2628805935382843
1989,0.2628646790981293,0.427171528339386,-0.5112055540084839
1990,1.3095155954360962,-0.2957839369773865,0.9189310073852539
1991,1.3248891830444336,-0.8758595585823059,0.3598136007785797
1992,0.49147242307662964,-0.43558230996131897,-0.7224664688110352
1993,0.20893140137195587,-0.6049327254295349,-0.024984151124954224
1994,0.6250563263893127,0.6865048408508301,-0.6120601892471313
1995,0.038085125386714935,-0.0819452777504921,0.2766682207584381
1996,0.23935970664024353,0.47374123334884644,-0.4328685700893402
1997,1.0325618982315063,0.9907654523849487,-0.15109103918075562
1998,1.3656103610992432,-0.35567909479141235,0.8748440146446228
1999,0.6498299837112427,0.9099715948104858,-0.22687387466430664
2000,-1.8440322875976562,-0.16643363237380981,-0.3882862627506256
2001,1.5560075044631958,1.2952712774276733,-0.4896770119667053
2002,-0.19404292106628418,-1.5432727336883545,1.3311822414398193
2003,-0.06056398153305054,-0.3330255150794983,1.4865152835845947
2004,-0.5685861706733704,-0.7834761142730713,-1.4758484363555908
2005,0.543143630027771,-0.9888041019439697,-0.30655208230018616
2006,0.36259037256240845,-1.4649914503097534,-0.2254505455493927
2007,-0.25417184829711914,-1.1172208786010742,0.36179879307746887
2008,1.0182148218154907,-1.5770564079284668,-0.5864407420158386
2009,-0.7769151926040649,-0.2746984362602234,2.296060800552368
2010,-0.6187258362770081,-2.229264497756958,0.8765648007392883
2011,-0.24348345398902893,0.9157419204711914,-0.5646243095397949
2012,0.36811232566833496,0.47821229696273804,-2.1059727668762207
2013,2.050220012664795,1.134516954421997,0.2626737356185913
2014,-1.6982040405273438,2.0047500133514404,-0.5813471078872681
2015,-0.3297634720802307,1.3210813999176025,0.20030148327350616
2016,0.37961262464523315,0.8377933502197266,1.7708721160888672
2017,1.7048678398132324,0.38480404019355774,-0.42479485273361206
2018,-0.7608205080032349,1.240766167640686,-0.5670112371444702
2019,-0.9224468469619751,0.19485890865325928,1.1688387393951416
2020,-0.09021696448326111,1.2083768844604492,-0.9990555047988892
2021,-2.334167003631592,-0.3610811233520508,-0.4907885193824768
2022,-2.017228841781616,-0.19127243757247925,-0.8427795171737671
2023,1.3096826076507568,0.8123784065246582,1.616492748260498
2024,0.3409949541091919,-1.5485632419586182,-0.4411584138870239
2025,-0.3947980999946594,2.021005630493164,0.5251051783561707
2026,-1.2070071697235107,0.15930354595184326,-0.7948763370513916
2027,0.6597199440002441,1.5984044075012207,-0.9642543792724609
2028,0.21725934743881226,0.5166466236114502,-0.21493476629257202
2029,1.7304799556732178,0.7600924372673035,0.5526904463768005
2030,-1.7015202045440674,0.8738999962806702,-0.4246184825897217
2031,0.8758528232574463,1.186816930770874,-1.5975836515426636
2032,-2.191512107849121,-1.0821975469589233,0.673163652420044
2033,1.865006685256958,0.7090290784835815,1.2539069652557373
2034,1.5700639486312866,-0.61972576379776,1.5051873922348022
2035,1.6296274662017822,0.9108538031578064,-0.882655680179596
2036,-1.2214041948318481,1.444805383682251,-1.1836631298065186
2037,-2.3251402378082275,0.3625640869140625,-0.7961952686309814
2038,0.32183128595352173,1.103182315826416,-1.4861009120941162
2039,-1.5354763269424438,-0.2602444291114807,1.3536202907562256
2040,0.6204738616943359,1.4485042095184326,-1.4544821977615356
2041,-1.2935211658477783,2.4627346992492676,-0.4722352623939514
2042,-0.49268078804016113,0.5018228888511658,-0.2865874767303467
2043,-1.2991065979003906,-1.7590080499649048,0.11946165561676025
2044,-1.081714153289795,1.4801491498947144,-1.0172219276428223
2045,0.8908776044845581,1.0522187948226929,1.7496485710144043
2046,-1.3074331283569336,2.84214186668396,-0.018677234649658203
2047,-1.3498868942260742,1.6537961959838867,-0.5672798156738281
2048,-1.0120621919631958,1.595272421836853,-0.9271667003631592
2049,0.1814900040626526,-1.2309874296188354,-2.5286498069763184
2050,-0.42595115303993225,-2.1484601497650146,0.7397248148918152
2051,-0.40350306034088135,0.2085428237915039,1.308688759803772
2052,-1.158998727798462,-0.9299302101135254,1.3378958702087402
2053,0.027564678341150284,-0.8609565496444702,1.3729443550109863
2054,0.6502774357795715,0.3945086598396301,0.6754499673843384
2055,0.5312416553497314,-1.7416093349456787,1.0789523124694824
2056,-0.8246952295303345,0.8549364805221558,0.43423914909362793
2057,1.5689929723739624,1.0458132028579712,-0.03267103433609009
2058,0.6449823379516602,0.23019057512283325,1.056344747543335
2059,0.15096637606620789,0.15829625725746155,-0.8900626301765442
2060,1.4540760517120361,-1.414280891418457,-0.6935591697692871
2061,-1.7340186834335327,-0.2620072364807129,-1.6548177003860474
2062,-0.523402214050293,-0.9417952299118042,0.5325220823287964
2063,0.6541825532913208,1.7737271785736084,-0.3466339707374573
2064,-0.6873434782028198,-1.5691486597061157,1.3523458242416382
2065,1.222123146057129,-0.05577841401100159,-0.2767667770385742
2066,1.648134469985962,-1.4113078117370605,0.21121467649936676
2067,-0.6093147993087769,-0.5818290710449219,1.8657201528549194
2068,1.4633057117462158,-0.7539781332015991,-0.2673770785331726
2069,-0.05365690588951111,0.02820366621017456,2.2543528079986572
2070,1.4717328548431396,0.3369027078151703,-0.023285984992980957
2071,-0.42875736951828003,-1.272354245185852,-0.9951711893081665
2072,0.5435872077941895,-1.97449791431427,0.19352424144744873
2073,-1.2507894039154053,-0.17078882455825806,-1.33430016040802
2074,0.5945298075675964,0.8959457278251648,1.7697179317474365
2075,0.3141613006591797,-0.3212651014328003,-0.3587875962257385
2076,-1.4843640327453613,1.3086124658584595,-1.1868054866790771
2077,-1.9915056228637695,0.030292272567749023,-1.3782092332839966
2078,0.6393201351165771,-0.8353022336959839,1.0918011665344238
2079,1.7599129676818848,0.9774884581565857,-0.8508090376853943
2080,-0.4712817668914795,1.0491739511489868,2.0391297340393066
2081,1.9078830480575562,0.14286735653877258,-0.35597512125968933
2082,1.7281312942504883,0.057035207748413086,-0.49686580896377563
2083,-0.49413952231407166,-0.7021441459655762,-0.08021888136863708
2084,0.1721087098121643,-0.5014569759368896,-2.674866199493408
2085,-0.8814973831176758,1.4682068824768066,1.956874132156372
2086,-1.9955159425735474,-1.1767024993896484,0.21622401475906372
2087,-1.0906672477722168,-0.14204108715057373,0.05236278474330902
2088,-1.6573342084884644,-0.23756733536720276,0.9218670129776001
2089,-0.8152595162391663,1.7183668613433838,1.2021605968475342
2090,-1.266385793685913,-2.1562798023223877,0.7591053247451782
2091,-0.010424405336380005,1.0883381366729736,-0.12672674655914307
2092,0.4759811758995056,0.5148434638977051,-1.4307708740234375
2093,-0.5406644940376282,-1.3283709287643433,-0.28671330213546753
2094,-1.1642987728118896,1.5823100805282593,-0.8364430069923401
2095,-0.21323281526565552,0.9039391279220581,1.187464952468872
2096,-1.6767812967300415,1.2783628702163696,-1.0123000144958496
2097,2.002837657928467,-0.12320595979690552,-0.04577744007110596
2098,1.8298697471618652,0.7247790098190308,-1.3756544589996338
2099,1.6118448972702026,-0.6612202525138855,0.13676346838474274
2100,1.6568619012832642,-1.5516387224197388,0.742069661617279
2101,-2.302173376083374,-0.2478039264678955,-1.3520267009735107
2102,0.40179890394210815,0.7634237408638,2.699333667755127
2103,2.3563685417175293,1.0802183151245117,0.42554354667663574
2104,-0.27278411388397217,2.071486473083496,-0.3994600176811218
2105,0.017802774906158447,-1.4601720571517944,-0.3560618758201599
2106,1.2885359525680542,0.742574155330658,-2.007323741912842
2107,-1.0645548105239868,-0.4652278423309326,-2.0498766899108887
2108,-0.831706702709198,1.410013198852539,2.289274215698242
2109,0.25787121057510376,0.3298957645893097,0.1630718857049942
2110,-1.0880457162857056,1.0424104928970337,0.25104039907455444
2111,1.3107227087020874,-1.1299269199371338,0.5415391325950623
2112,-1.4406412839889526,0.5002120137214661,0.7343873381614685
2113,-1.004389762878418,1.6428899765014648,0.1614876091480255
2114,-1.188163161277771,1.2664453983306885,-0.9344626665115356
2115,-1.9829107522964478,0.15928906202316284,-0.14958462119102478
2116,0.6999312043190002,-1.2792168855667114,-2.297426700592041
2117,1.2641013860702515,2.3413758277893066,-1.1189260482788086
2118,-1.1030566692352295,1.4535669088363647,1.4545689821243286
2119,-0.038882434368133545,0.674701452255249,-0.5552468299865723


==> Data/wedges_spheres_outliers_rotated.csv <==
,x,y,z
0,0.7613331979553805,0.20766723260075848,0.07209933935285713
1,-0.7159658922276738,1.2796498630555107,-0.41457366230994913
2,0.06145196715909243,0.06100996347140941,-0.933051513711631
3,0.8434132802275099,0.12674737480200302,-0.32055200750978574
4,1.0660098159872466,1.3967369702498886,-0.4876277537535382
5,-0.3226497127923718,0.04777020018696951,-0.46655178425057436
6,0.7933715378876045,0.5383213804691895,0.3289435910940663
7,0.6264473694542438,0.2521132024230783,-1.0403883423667004
8,-0.36942022765104093,1.1731535571970748,-1.16683835194476
9,-0.010929760497659563,1.4948171289977674,0.3704781507808632
10,-0.30159723062837757,0.9278620067938139,0.4621673469008097
11,0.6048596209785289,1.6752653077511404,-0.878390724851897
12,0.10101499661485894,0.22712495785335443,0.3394912661834608
13,0.28936314740378244,1.8283412053783494,-0.7441239888438343
14,0.07744311645701682,1.6934753854593412,0.18768292748625015
15,0.29692820279737075,0.07780306354573652,-0.9696727154856946
16,-0.6992201635893971,0.9073963802251183,-0.8224108810450728
17,1.0052742112266024,1.1817412341752664,0.129474556786574
18,-0.49637150548440523,0.19414933648502283,-0.2687251755295209
19,-0.008986299723505842,1.3315901801519836,-1.271336228511562
20,0.4267243719072591,1.8395935633504172,-0.6364639276373155
21,0.9228261840877585,0.5344268514063171,-0.9965852898176945
22,0.4479563884897332,1.0616808877153168,0.5572043659073249
23,-0.778165247667973,0.7351523844768524,-0.32410135173553
24,0.621221589367525,0.33025547840368574,-1.1130210505591507
25,-0.3133110017627673,0.5851273075217878,-1.1952208444074093
26,0.6351077517823438,-0.0025590171517549665,-0.28436147183547833
27,1.0308368723292756,0.9978998978728375,0.15773070350083093
28,0.14376543619935833,-0.08602154602490385,-0.20786828514034625
29,0.1056155866885235,1.779138419737012,0.05505889598439706
30,0.6754834236693961,1.3437982604060716,0.3612870284613515
31,0.4604238897315368,1.4137514199286092,0.41692431502521643
32,0.4912688811339726,1.4270862941528768,0.3978953030041721
33,-0.7629666566319502,0.6480119324347978,-0.40301477325210927
34,0.02228859601255931,1.1246844342406435,-1.3538845511136137
35,0.27541794192814945,1.5024889462759976,-1.1887931215462602
36,-0.3107191492287941,1.461160765562413,-1.0392345390243072
37,-0.6212038438027729,0.6945248664166842,-0.9233482112013569
38,0.6745218171222415,0.06954036368682359,-0.7174465080513959
39,0.8306023490743588,0.6923151822702531,-1.15338634688323
40,1.1560316864638316,1.141236048243975,-0.5905372104449351
41,0.6990033444872301,0.23615723741426536,-0.9686500883521032
42,-0.5608668460061428,0.8413163098450827,0.24068650472724729
43,-0.5103454725062821,0.23715868501247483,-0.16329601655572365
44,0.563043054150348,1.255431437183443,0.46281891327553065
45,-0.06739063991226722,0.2754873251627556,0.3383237449218916
46,0.7783651149778674,0.145816835357582,-0.7355745138481812
47,-0.04934525280231443,0.6107042190288408,0.5259001816606366
48,-0.6804001424603939,0.6776868218606047,0.01010449767799998
49,0.07730834275798772,1.2269443810640852,-1.3324587709648519
50,0.13933338614376525,-0.0710038801595728,-0.14362316502126096
51,-0.3487041930221568,0.07902523057763397,-0.5666862055065726
52,0.7246149089594918,1.666363619817788,-0.7650348389497598
53,-0.46341342616865855,0.38033266220221285,-0.9350674056600545
54,0.6483989250347065,1.7905615100073138,-0.4108760065044089
55,0.6504364115007082,0.23073111762316711,-1.0013255594524686
56,-0.38546098986569705,0.9578773664862525,0.404966683047971
57,-0.25445317159025915,1.7053373056481749,-0.7573613605515546
58,1.0164619958873264,0.3843196147121969,-0.6889930278921463
59,-0.39195219479679233,1.4211201405112466,0.20459926476624202
60,0.652060135762131,0.14345096604517976,-0.8869822525855946
61,-0.725608579982462,1.231765325038221,-0.5291017039541046
62,0.5032160436164552,0.8049953421603552,-1.3493262314711536
63,0.1178065481319098,1.013293399807832,-1.3873741059571554
64,0.6935445436316139,1.555398370488129,0.17135031739439743
65,-0.7395898585220739,0.6782828678597076,-0.6408999128089278
66,-0.4378489932035835,1.2866778883971088,0.25758977154183627
67,1.1521138928725965,1.2178165735724467,-0.37593921558885207
68,-0.40243883876208336,0.4073430275001645,0.2282577140248385
69,-0.4690300295408804,0.36343648556806385,0.11402247735426782
70,-0.3720167990903307,0.28371104396665375,0.14318116912948647
71,1.1917495065696335,0.7426231977527791,-0.3194163004236402
72,1.1825594902780578,1.0965394515743023,-0.3215802728427228
73,-0.09717759950741862,-0.017949025827469052,-0.12128406802647779
74,-0.4702535195034315,0.4744090606054374,-1.0038318105584065
75,0.8235917002048803,0.37323944551360977,0.19160509580948715
76,0.9939174587251044,1.3693953543527506,-0.006789994637615593
77,-0.20619384793198933,0.7076392600501324,0.4932109861445286
78,0.5088713300186765,1.8465218113714188,-0.3758384204613366
79,-0.30809935170006164,0.9949366599545747,-1.250011944660487
80,1.1536552757121645,0.8119850781905836,-0.088651764404222
81,0.6066756029636944,0.2955559397023906,-1.0928299777967772
82,0.7670465583951906,1.6505270704004906,-0.06269207048092401
83,0.03759493391290439,1.0325527512539465,-1.3743315402627143
84,-0.49389294119774974,1.1095619119341873,0.28191044513372526
85,-0.44479323026864254,0.13841730504677746,-0.4733940423314641
86,0.5363549883131553,1.2764675221435486,0.46436200934334193
87,-0.3365831836660288,0.49374537641128025,-1.1369417573250356
88,-0.7680013294752237,1.0883672532503847,-0.2860640645932224
89,0.3607730540718988,1.7703981922428655,-0.8539907577245626
90,0.9525595254586459,1.0444681302159924,-1.0469609040769465
91,0.42258632016460956,1.725961814711813,-0.9089041902968503
92,-0.19970110163955254,0.03240034217857185,-0.7040721099245513
93,-0.7301893984532625,0.6693676385345296,-0.6678255315241605
94,0.35025728016422597,1.8832269711027587,-0.4021779633858241
95,-0.5682073744385969,1.5139901366421238,-0.5216620447530467
96,-0.3043704447513739,0.9423654163623691,-1.256860672190372
97,0.943752327707485,1.357828366073837,-0.8892524856494961
98,-0.23605317498484255,0.0790761949491617,-0.023369616594062052
99,0.28762542476979364,1.4729891362338707,0.412500540301232
100,1.0804499310814761,0.4143415276719152,-0.3192013131463356
101,0.27056246259675726,1.6669028817683107,-1.0293444593633316
102,0.4845806582276487,0.5338031643061059,0.4920591681278666
103,0.255018467847284,0.5483788641128228,-1.3357652855456217
104,-0.6851641061458522,0.5022843330767438,-0.6265056773572885
105,-0.47132417470891597,0.3866102133098993,-0.931087812694988
106,0.5038520206847489,1.8256585327965982,-0.19151344933766684
107,0.3673221092983163,1.4864269807704824,0.39059525346362806
108,0.1021601986408217,-0.09643169575429766,-0.4928605606306656
109,-0.013184257501822325,0.35077448414571843,0.4120915066729058
110,-0.22532738073573516,1.3555801570818748,-1.1732638333069034
111,-0.05331013885726915,0.7463474704903259,-1.3529096411785793
112,0.6908244980291366,0.39100400709278516,0.31749918677596867
113,0.9230188579311381,0.6533757410309606,-1.0532812249311436
114,-0.24076938366066047,0.16957506695875096,0.1266337023033505
115,1.0579904446902784,0.42526093704801227,-0.6338834840466425
116,-0.01741541914553614,0.5534368879703342,0.5148139937826754
117,-0.47063427524367607,1.5131312495567497,-0.7958444744507207
118,0.8803426389983965,1.5511001938237288,-0.06158048560785373
119,0.8933682071047789,1.3498835822703268,-0.9641127598102435
120,-0.38004303431418535,1.0677465959396604,0.39254723037335437
121,1.0538254761888215,0.4948794232590267,-0.7490062017586094
122,-0.08620487110396699,1.1146898254041047,-1.328854411205239
123,0.08585493064541622,0.2073558055947728,0.31876114230522545
124,0.08876007477460177,0.5192376480465777,0.5212581489291737
125,0.8791125996367851,0.7290634061632046,0.3228393115751076
126,-0.7176406411730833,1.2089920526669304,-0.6146725894608932
127,0.33810510402564786,0.21247647100593597,0.32166968815643776
128,-0.7720686101048184,1.0965058223252997,-0.4368237867475183
129,0.33181892078765923,1.3746413410571454,-1.266217553763033
130,-0.6382140676557106,0.3924836316698611,-0.2101227227423886
131,0.16919144922755167,0.6567810420574088,-1.3693507966641527
132,0.7459944786072402,0.19822150958927076,0.07605709473466175
133,-0.39569754232308557,0.8628215530369068,-1.196355190035334
134,-0.11449773361731791,1.1937395976930918,0.49979727068808616
135,0.8644586408248087,1.6243643102307304,-0.5801236036319047
136,-0.3319028643840874,1.7333584516677318,-0.47001062219197454
137,-0.26440862157264805,0.18404760688595684,0.12572732901946626
138,-0.2864246183767688,0.025349433474678718,-0.34183940445432914
139,-0.6647891815671223,0.45873100970369324,-0.6263502478957339
140,1.1254776204449863,1.2861662577262696,-0.4330834677296407
141,0.6703291157149294,1.3964291449220405,0.33083656945100975
142,-0.20876969912702423,0.09201420800561882,0.03165027610609825
143,-0.7896181209328731,0.9760067749540735,-0.3640593468946096
144,-0.7864050327164694,0.9579273843698577,-0.4996575141437566
145,-0.034252313894444136,-0.0220790081716839,-0.7203201522680466
146,0.5271170406305924,1.7984248231440048,-0.6786823506130252
147,0.6633246716693139,1.5224947630696122,-1.0276023565959744
148,0.6160443071120996,0.47161128083476167,0.4102311800975443
149,0.6653692516998695,1.7663868307374582,-0.23225385314926672
150,0.8864730439280286,0.747927067385302,0.31998890730063045
151,0.43039911106188433,1.8371380254089102,-0.6427003922998548
152,0.5580222794360286,0.11005572401693009,-0.9107228709367384
153,1.020217498717343,0.833595355299853,-0.9765116169544892
154,0.12290463578560357,0.684312175154582,0.5757576203257119
155,-0.3072580700850399,0.9556322136387885,-1.2542779544260227
156,-0.38588837081811506,1.6286359857140795,-0.7286478860910437
157,0.25142190623973854,0.9976782368274395,0.595034557829881
158,0.24514211592409238,0.6752538340785244,0.5765749192585066
159,1.0878711637617549,1.0943657883868256,-0.8259467821181012
160,-0.38528862445994067,1.6900149901908608,-0.5238227750475386
161,-0.6227195881780562,1.29547682019531,-0.787241557644831
162,0.7279263352609924,1.0546718080549633,0.43937507329264364
163,0.1738519097828385,1.4256559382008336,0.44758882282140455
164,-0.7638130203981001,0.8430489748149675,-0.16155589858868852
165,0.10381168607191704,1.6711881776657889,-1.01891531712626
166,-0.6243620505084309,0.9893638856260685,0.1498346922309432
167,-0.6709760350425326,0.8914364616750039,0.08130229745756545
168,-0.5131662679628802,0.2818764059579133,-0.7271379227632822
169,0.9789298793141061,1.5064413988268652,-0.2322366674081118
170,0.013812460813289185,-0.026194506968349518,-0.7403145017071061
171,-0.6470861683974369,1.3563620904774467,-0.6382426089186752
172,0.0814465312791213,1.702260773468098,-0.9734247481947882
173,-0.39722114330266745,1.6696208348618438,-0.2154734723361723
174,-0.19591353150553584,0.4127851406856849,-1.1775787116121665
175,1.0378044137710514,0.7396038501615313,0.13535448449370976
176,0.5741829624541654,1.4962586734290193,0.30970049503044883
177,1.0950116942348278,1.329755391907179,-0.2565733094484529
178,-0.22558696735701855,0.9769027965715802,0.4995154059598333
179,-0.2045455542960489,1.0036644152201482,0.5064831800989638
180,-0.39598066162744155,0.26745010232815813,-0.8935356299373854
181,0.19186038831826183,1.339699042160035,-1.2934025057829286
182,-0.5152277366722177,0.2685763256737568,-0.10091108563526799
183,0.7767579057944883,1.2555250000216078,-1.1358887190179914
184,0.6628491363354679,1.2339487398993454,-1.2206077645839004
185,-0.27874869738589897,1.6901613701162057,-0.03769760559481505
186,-0.5249538825883813,0.7528345024650507,-1.0658368350450764
187,0.42857821359394926,1.653115422731847,0.21289317884549963
188,0.6925303827773146,1.2088561181895001,0.4165291074749915
189,0.059762565166877,-0.09538396701393495,-0.38012170379254645
190,0.34171621901656646,0.6433650105598976,0.5601526755135449
191,1.0113855062863544,1.4858648663300806,-0.3632346942877517
192,-0.19845436032218383,0.0013551640202265625,-0.5983578483672153
193,0.6838800287432161,1.7717110322969714,-0.36709722605623185
194,-0.057922302435671695,0.054479744213936955,0.07682906441551197
195,0.06672818221395127,1.6733863279172327,-1.0088348798084446
196,0.5636374023080042,1.7978178865394527,-0.1643607688629251
197,-0.20494863837117622,0.9847898153580702,0.508395934560166
198,0.8055409697162644,1.4841352708350541,-0.939191400945516
199,1.0868015831145668,1.3496685469768743,-0.5285447643464237
200,0.15688103661602765,1.8402009099308372,-0.07982418203358721
201,0.34248692923103385,1.0435067059741034,0.5807753422212876
202,0.8160740067758654,0.2131809708927734,0.00800624728521749
203,-0.341013033664827,0.06073102315912873,-0.3171559136589072
204,0.35965711203675577,1.7808617284966015,0.036614875628841914
205,1.044039314032895,0.6488274320345624,0.08975227608341874
206,-0.42143243648554135,0.43739888664191207,0.23210711450550597
207,0.09391113797069252,1.4055715854801445,-1.250147396014733
208,-0.10375192053471255,1.8409163127223236,-0.4789880664647683
209,0.6445466535186034,0.02164025356213921,-0.1802561468772525
210,0.5777813486650087,1.1170608322528732,0.5026745661960024
211,0.27367315489106925,0.9488938285489716,0.5976841335616648
212,0.5923354891730885,1.1413435977739215,0.4901243649418087
213,1.1415391765201002,1.2379133743208315,-0.481979345668472
214,0.47919155186107276,1.4703054823384558,0.3715671426544884
215,-0.5825814795828788,1.2993845242325472,0.06288870643562539
216,-0.7051268508551671,0.48619071851184087,-0.45445136430270366
217,0.06702131050462108,0.008003540203326387,-0.841497166486888
218,1.0677409865502336,0.9487724090401229,-0.9035240785029454
219,-0.5545936400782705,1.058373409249703,-1.0260286398578102
220,-0.5965416859681828,0.3139665829579956,-0.2596429975410107
221,0.7297749889952184,1.6024009431023831,-0.8715084296678646
222,-0.730066726331224,1.0569345214392227,-0.08805602904009874
223,0.745439189967669,1.4527440285087863,-1.028457235856491
224,0.5252520135771492,1.0626094888297386,-1.3311350572786376
225,-0.09420315544965013,0.3756242135628031,-1.1993352740203242
226,0.8403819301619374,1.0332021552220232,0.36212154499890736
227,1.1682162803054401,0.6524911601459642,-0.26915590329638933
228,-0.03387756741187027,0.04908330638317336,0.08002266818695523
229,0.6726473268001395,1.7769867249381834,-0.35060760327813706
230,-0.056351212062228526,1.4811893085975985,-1.1638617740082389
231,-0.599355429582342,0.6941512919887041,0.1591403914974081
232,-0.7038387670044526,1.282879241043568,-0.5398622926609855
233,-0.3512017583245542,0.11078815626978579,-0.12239977607471332
234,0.4532850855305318,1.5722038729288041,0.2932828010248789
235,0.2817738443941452,1.8905096258789271,-0.37481089310722643
236,0.9295055898037448,0.20485090526516228,-0.4502319586244583
237,0.6982827545610184,0.5070052012494186,-1.178617798610782
238,-0.20843263328816447,1.7839911198446177,-0.21091860935002782
239,-0.31734648112918445,1.5421623730067748,0.1538559157700501
240,0.5669563077464915,1.8226263779201761,-0.4820001551457923
241,-0.4624761044922024,0.6417566968665608,0.3008938026321277
242,0.5549548116874776,0.14965067962211934,0.1715564789691001
243,0.9734131023668413,1.2732486435392973,0.1187506847735526
244,1.0106699358340847,1.4869642373617036,-0.3654559147501571
245,1.1360397197538732,1.2445357029355613,-0.2861908419541189
246,-0.323982830063139,1.21358923628652,0.3865533717268252
247,-0.1011327270061066,1.8156738714239085,-0.16340294661170152
248,0.713014839732397,0.9648641721835025,-1.2577364451463544
249,-0.16569339870082095,1.6542333401920342,0.13350504368583316
250,-0.20470442094147742,1.8026397114819577,-0.4672014484294233
251,0.6729130591225625,1.433168219750119,0.30238131031525706
252,-0.23037327055185877,1.7931903369998343,-0.40512684205995436
253,-0.02196540929541088,0.9322798859590893,0.5742928119386563
254,-0.0284643645268034,1.8648475270736182,-0.35858469389909753
255,0.06667934789011846,-0.09642326598655408,-0.38232923870299085
256,0.28776930749946256,1.748216859223937,-0.9114222578497698
257,0.14018359347313608,0.5683433715379562,0.544774303579693
258,-0.32518461672917004,1.729960484006714,-0.2643770081202411
259,0.9682009984412194,0.985563561483952,0.24272278336680855
260,0.10795511692508433,0.8244573785713999,0.5942178650148149
261,-0.44652397037874386,0.3182334228115852,0.09404318648972265
262,-0.16515973622859914,1.1787213368036098,0.4850422848851172
263,-0.5783521684672217,0.2779362525684586,-0.46990237479747143
264,0.6408677120099904,0.0861947608293132,0.0005607697152165136
265,0.4788691988051415,0.7783442750302602,-1.3537468295611808
266,0.8030559405087644,0.6985019341392094,0.3798834946731231
267,0.437303099521597,1.5708272271892951,0.3001171941504478
268,0.4249591294180395,0.020056842193099583,0.036319755603701036
269,0.4022558045545087,-0.042540737801948225,-0.6904204637114518
270,-0.10243831533015053,0.12122123025809028,0.1564593190028293
271,-0.09662245426505231,0.8867865592236884,0.5544443290108534
272,-0.10235205201238157,1.1731331649951544,-1.3076726905004892
273,0.23941161463095456,0.49757062289507453,0.5191094701568915
274,-0.5820938954762716,1.4598967369106213,-0.6386153826064994
275,0.6368282892821779,0.2936488193113628,-1.072858831584406
276,0.7887670122367154,1.4693866407753904,-0.9724058635959232
277,-0.21548192812467754,1.20460794857041,-1.2501773324562595
278,0.8261213175673116,0.5109095361078573,-1.0836825662949607
279,0.339935522144561,1.2507385223957694,-1.3229876799608107
280,-0.2014635558041048,1.4590469789824694,0.3183978981450909
281,0.8007637569841006,0.10172206546897267,-0.5384749899915777
282,0.5536586248371469,0.009910752741286721,-0.7122551484404707
283,-0.4641618627799565,1.3486164404071406,0.18744830258383094
284,0.46031132111304907,0.10081107778078346,0.15551216512501953
285,0.6880829621682177,1.5695375265405813,0.15927045676305407
286,0.02258201550783713,0.2735780482797586,0.3642019518998181
287,0.14005584926709697,1.0976322106714513,-1.3752404374587717
288,0.644272744723085,0.42171959271201226,-1.1637311753590522
289,-0.20633995430477847,-0.014368954587574131,-0.3265401295709207
290,0.5512634184283954,0.43805554574394373,0.42215594906494025
291,1.1424290548919258,0.8792615192364537,-0.046921803186871586
292,0.6064931968967705,1.743718667474837,-0.7409755603434096
293,0.0514740278604662,1.7452126669348176,-0.8993383849427792
294,-0.430432443999248,0.8096416523941794,0.36790499967870677
295,0.7541668968419035,0.6271678037574797,0.3945341163486132
296,-0.06883421358238509,0.5398704504668398,0.4954067230269372
297,0.6017602966326927,1.7186442724192417,-0.8023050461010118
298,0.3251355492861187,-0.09926155283193634,-0.39135537906556417
299,0.17535908442519466,1.8931454847791396,-0.3940308536452344
300,1.1034385220466842,1.2830549922337797,-0.18958368025822975
301,-0.1264480733875532,1.3782357592548662,-1.2074586254621296
302,0.238989792296946,-0.08918487884156726,-0.5801722349816304
303,1.1871803963086474,0.8186052106543702,-0.21847357616143093
304,0.4621125403411668,0.4506398725245715,0.46075946423178366
305,-0.08205931023221398,1.6107862250547664,-1.0329435486915501
306,0.2576653547108605,0.7219932750479527,0.5853053325742895
307,-0.7226211093561479,0.849943509524143,-0.03104955894531919
308,0.5679318274302118,0.22028904114309933,-1.043412410569191
309,0.9854530017963042,0.9147171727033876,0.2280700807770467
310,0.37871495041021064,1.6300823136887703,-1.0526985552973784
311,-0.17140596699555838,-0.018797020015628732,-0.24124181966380975
312,0.9218800898945785,1.522883819417911,-0.09500670208370404
313,1.1707248800555132,0.6466540496189522,-0.30336898745748564
314,-0.7654613408751113,0.9609696904307669,-0.1727406829860189
315,-0.6405766406619915,1.3501384202060942,-0.6710210706382439
316,0.04745057848433237,1.789262495345614,-0.8139627379651766
317,-0.7173653366580012,0.5219056622578897,-0.4906915134562607
318,-0.32235453032957007,0.5987747664892543,0.39740110471569046
319,0.31907387547138155,-0.09771382190788294,-0.33124822498776196
320,1.1459430983816472,1.116969945531658,-0.6580530776877898
321,0.9445131484567025,1.4308265647695846,-0.8066830413796665
322,0.19003743354994954,-0.08465637838469617,-0.19194001886745543
323,0.03998954180645786,-0.056808611240086765,-0.13590715881059756
324,1.0099113741347285,0.6044055525116878,0.12176524349996815
325,0.03949988355002563,1.5307949183471787,-1.150966540196568
326,0.7218465169041499,1.266516395840859,-1.1700514411101834
327,-0.45545939508481764,0.1480545573932916,-0.4763964844245561
328,0.20167519254453786,0.37760941295548467,-1.2550773027134623
329,0.9297840632964313,1.0622659083485384,0.27100549616517244
330,-0.22626535023982694,-0.0035384054163826867,-0.3097071915554472
331,0.75744920122714,0.665523343793299,-1.2011985209999412
332,-0.6982001739899604,0.46909362616560657,-0.43703396123204585
333,0.00023229681717854,0.1478046872574097,-1.0319486613450233
334,-0.18087332084917823,0.19468314182074148,0.2027238986708607
335,1.1528254967822738,1.1610356276282223,-0.21753848591453437
336,1.070643988971998,0.42699786862922473,-0.2106111513794171
337,-0.7698694231659124,1.1030825062578837,-0.45378521863763144
338,0.3098746950555179,0.7106380096575335,0.5791328278581139
339,-0.3615907804756952,0.2486604912685168,-0.9097966840726458
340,0.8123890394729765,1.3192685609889583,-1.0705304965958848
341,-0.7097297829773378,0.9819442376244267,-0.00745516982116301
342,0.10816722187667957,0.19967216170116048,0.31475960490714633
343,0.9365789701051324,0.3742176581663348,-0.842392586455712
344,0.6127246890644263,0.48507926701086357,0.41877650324301774
345,0.7763193693376093,0.2656233004674617,-0.9284020325329423
346,-0.5954771451498984,0.3716734785020583,-0.107714950218953
347,1.0073352985800432,0.8482006238828664,0.1984897364724694
348,0.3392021982039595,1.8838488999466956,-0.3556130995589796
349,0.9094605626398895,0.19824186379650036,-0.24980985448654972
350,0.30376791060754027,1.308423734850214,-1.3032111815227543
351,0.5997788824386711,0.9096641470907254,0.5207131819795657
352,1.0826230061000808,1.3737413306127342,-0.3571447962948099
353,1.0659992560096865,0.46011245456140565,-0.6689338902367843
354,0.3585027106550504,0.22573707965647535,0.33002174996482486
355,0.7595465665366397,0.3566975121027376,0.23843636854654301
356,0.7566500597446533,1.2314195176027272,0.3651009795820605
357,0.6462318647381189,1.765699232117019,-0.18393786294448544
358,-0.6721320226213464,0.4512245604362639,-0.5787240146692075
359,-0.007987855632973634,0.288227926680678,0.36798204967791037
360,1.1225020177597167,0.9343037705613357,-0.7973679025032412
361,0.23900962961214134,1.3802251899060063,0.47450388784142256
362,0.6743726946579095,1.4164886821587053,-1.1109903284199558
363,-0.32840467988099264,1.4112147005460487,-1.0664332970203774
364,-0.07378781620551862,0.6498077907743224,0.5299475460636185
365,0.21924938020136772,0.1965731644787596,-1.1154119868867383
366,0.7308064467291077,0.05606372506950119,-0.5516718278663526
367,0.2716520613294869,1.8752622890792747,-0.5778295153870239
368,0.3093269585828863,0.024892360573296066,0.08592584404707697
369,0.7257929282446675,1.7336359152840557,-0.5554267607875348
370,0.9599562464603906,0.6188745142180395,-0.9957119015432339
371,0.5631237280284891,1.598677367945342,0.21439083098707545
372,0.21340425986723555,0.6570284344118968,-1.3700980479375726
373,-0.1446251459331981,0.5840749406100001,-1.2822384320978297
374,0.06111664080872671,1.8540218360826446,-0.6363362976828222
375,-0.5287585571002007,1.5560061564277263,-0.5428340037211201
376,-0.3538965562984129,1.717935058839291,-0.3171903033010034
377,0.2979649728458329,0.7549100245582157,-1.3846057776051177
378,1.187103293181041,0.8735770005631739,-0.5929270069911461
379,0.7356802604387513,0.7037640187378051,-1.2254389698792727
380,-0.572230857967539,0.27063602915386614,-0.47350289747178753
381,-0.02803485681577863,1.8552907336710573,-0.5408848989407017
382,0.37578394210202987,-0.04181937174751434,-0.08831485380084583
383,1.013593655118424,0.4842059892234993,-0.823706433049633
384,0.9934938336620587,0.27685297170624823,-0.3920774651564509
385,0.17702644533895492,0.5900124415434596,-1.3508575662875837
386,1.0752473959204074,1.1821696310644798,0.0037651070268452935
387,-0.7628328224095462,0.9522063288957123,-0.6376438586617116
388,1.0800921044478617,0.4096658285656987,-0.4476370025526461
389,-0.4363623215324228,1.0912217261844028,-1.1386754697539003
390,1.0557267255078813,1.3725639235000793,-0.1765893757920033
391,-0.05413942567606049,1.8572013195318127,-0.45909464722815857
392,0.679240501360473,0.213173706427382,0.16128514762674584
393,0.6904593531804661,0.7793190710466408,0.4690104094865308
394,0.7814438265627974,1.2712386277924965,-1.1242783809711363
395,-0.6927958943919991,0.8778435924805822,-0.835804560821537
396,0.7175107755971698,0.12379955350572569,-0.7807532390565579
397,0.6806014988799354,0.058024701144276825,-0.6757787817687727
398,-0.6646691165007483,0.5889763533196372,-0.013237033515017427
399,0.8223876212538599,0.9226481185760164,0.3886935658607171
400,1.2010317545563876,0.8082910454053494,-0.456823355357398
401,1.00984904767816,0.9372178208214852,0.19524150229319365
402,0.40936419958018033,0.5893833220548675,-1.3292332519655368
403,-0.06029687227277217,-0.04266105426048106,-0.627046487451884
404,1.092375876312417,0.5587474839529893,-0.07777840126670876
405,0.6832044459224749,1.082345253969737,-1.2570258330404336
406,0.5689361407524537,0.5557665641253008,0.47004497201457807
407,-0.4256309154080465,0.2998782733792307,0.09948048503354562
408,0.5039263921228982,1.7301261902921183,0.06165198961581475
409,0.08440697376297158,0.4348829971148702,0.4816324300545613
410,0.6658849625335745,1.5587163447924532,0.19015127340179355
411,-0.15330272883695945,1.471495546943383,0.33408133971137965
412,-0.38805624274057016,1.671544540034644,-0.6022245819739184
413,0.2188275468945233,1.2518235078318476,0.5350488625510428
414,0.5342467228412868,0.6433535271118627,0.5124518452874145
415,-0.5261252142967201,1.0758423321467858,0.25739774593544196
416,1.1309947384386254,1.2129942907899491,-0.6061550074477907
417,-0.5476390258361864,0.31737514776479014,-0.7137416560637366
418,0.2851096565683916,1.3697180558052355,0.47735251663335393
419,1.118880235960738,0.9737097338422247,0.002662334275333189
420,0.6818537947728175,0.11572194452435727,0.012310283651228583
421,0.5399964391190277,-0.04797995101366431,-0.4439350282136539
422,0.4846517578566106,1.2396458343128347,0.49749901586523776
423,0.3272875837794278,1.138610815254099,0.5634437705624817
424,-0.17241267488467266,0.006789782419574286,-0.663116323579115
425,-0.06019324342301052,0.9066431374176516,0.565206403895396
426,-0.6202549964109703,1.42396502293481,-0.5867042412505035
427,0.03354643439548924,1.765800522730421,0.059146123902193204
428,-0.08628613836157523,0.5885893368573485,0.5077309864614222
429,0.3966229830169352,1.7025552292367205,-0.954811413653575
430,0.8021058298894636,0.53111104807458,-1.1152434803899927
431,0.7574640012080597,0.33379801950150717,-1.0173036609910362
432,0.8499766690704089,0.15722486134336922,-0.6070619649015515
433,0.39308874124067267,1.1907856382946642,-1.3349186231009997
434,0.7205678465135449,0.31732769817797524,0.2366874519474626
435,0.9959525508278172,0.8552097536364971,0.2139446015827127
436,1.0585290758996106,0.3753627592172857,-0.3260821514101682
437,-0.5972934115598466,0.7064027259852635,-0.9633544252437218
438,0.8818499616035687,0.33619891263316765,0.08419646402493051
439,-0.36370398804489584,1.6982833083430666,-0.5644694447670473
440,-0.14071924808432626,1.747919245623109,-0.011583400993088855
441,0.06350161016700509,1.0092985771284833,-1.3814760975290552
442,0.06292869904327948,-0.06700139564458976,-0.6364116622691177
443,1.007358070258022,1.3150787036233154,0.02672697891583653
444,0.34518633887783357,0.1587584262115968,0.26532527941527523
445,-0.6697092316416875,1.2422519491146635,-0.06546933421715717
446,0.0246136784643448,1.8630779049326325,-0.5632685298081472
447,-0.06716151201142576,0.911465820613536,-1.3602110711414852
448,0.5929890820332506,1.0864152766242676,0.5033552719848828
449,0.6690707457224022,1.5468279465275026,0.20086982184115426
450,-0.408860328565726,1.6596948739957997,-0.2124399573340242
451,0.06113642172450931,0.7785882349311266,-1.3812013028137151
452,-0.1627287487773442,0.05577386345113344,-0.8006852517271854
453,1.1962165960620714,0.762381971275843,-0.4533915481367822
454,0.7555726405471483,1.2642332660899829,0.3505173545618332
455,-0.6226393665962497,0.9025755615310145,-0.9576552201434028
456,0.5377513543599496,1.6277677592189506,0.19414541068894964
457,0.5078645492327979,1.5662439017221652,-1.0743229122807474
458,1.1341737438350934,1.0243633874779348,-0.7479806204814854
459,-0.042651784503004136,1.8369213977000276,-0.6180495466912205
460,0.4258469041356085,0.8710339866146068,-1.3738781757562508
461,0.23162031142941567,1.0953067392072204,0.5806101804870156
462,-0.6222836098136619,1.4241169110931293,-0.5771095397742474
463,1.159764445389653,0.7457969508771806,-0.13542845976656748
464,0.8729074455337508,0.23067992798189196,-0.7394573477652353
465,-0.36015983273611607,1.4008181322789264,-1.047972833771515
466,0.7637245288113682,0.9135765051527341,0.4315287636007067
467,-0.14813820869186037,1.8286739568731716,-0.40267951484792075
468,-0.7366725361072097,0.7540831046233815,-0.7004486007967531
469,-0.08977946102382908,1.0806751750526788,0.5381255044072516
470,0.2793012284910418,0.9530574793259827,-1.394084938020984
471,-0.2747882368912938,0.029157550855632708,-0.543930803603428
472,-0.5718613964617207,1.455172236127612,-0.11743751891561449
473,-0.09029676509037668,0.9260483673449396,0.5559070203943254
474,0.4464912444020359,0.9307152770389608,0.571520598361538
475,-0.5773162273673942,0.6440640614251301,0.1702709883908568
476,1.175827008707432,1.046386862866347,-0.20654143284168092
477,-0.5411458872467476,0.2883740795934603,-0.6721057943514244
478,0.6580299605655938,1.4058104435716823,-1.1290645728914437
479,0.14458226004408126,1.7708903595667302,-0.874550622159656
480,0.641799326783631,0.09114935294219029,-0.8064770164614297
481,-0.27118580598826614,1.7716344464781537,-0.36620669402553513
482,0.4341011673370533,0.32330092583934944,-1.1877352408932276
483,-0.6889009447601286,1.1250564052642262,-0.7791797924099558
484,-0.026682166723699052,1.3160825540803007,0.47739158285544775
485,0.6327182513878623,1.7934960166242253,-0.3063434008007443
486,0.4817264130532801,1.6887737162862224,-0.9388389486783844
487,0.5246839609285329,0.03454200819748466,0.0022849034580451483
488,0.7953873220633455,1.70074400626774,-0.4392363598259973
489,-0.4894417072994572,0.6684880509174282,0.28348547653576067
490,-0.6337956595970687,1.0993790400919974,-0.90027723032458
491,0.3780625567010176,0.7149588321792884,0.5702963304829222
492,-0.080785240656455,1.3093949840417032,0.46442835032731333
493,0.6912396581189757,0.07490981760518628,-0.7060965865097424
494,0.235568961091264,1.8372294796717612,-0.7283392259773143
495,-0.745822584105602,0.6125051456999884,-0.27910220052576706
496,0.36077324235052466,0.4938687081065346,0.5050027691322844
497,0.6126208652720935,-0.01754754812020179,-0.3298357176714078
498,-0.689850998654252,1.2785179163602591,-0.17801271030760268
499,0.4288159557447169,0.6642736598824509,-1.346103771783987
500,-0.7702116228403689,0.7994772148846923,-0.20515992823580254
501,0.4716396352426979,1.3152941755669632,-1.2656093111024633
502,0.6262351461120192,0.08329528716996737,-0.807265714555945
503,-0.020961798078032876,1.693122689134381,-0.9545173474157249
504,-0.2825547165822134,1.220414884784922,-1.2073146482522241
505,0.37741531499678704,1.842668330924544,-0.13377460126760565
506,-0.4083224985366305,1.3842153990797414,0.21910948985234435
507,-0.06328494216333613,0.26008405849910476,0.32666246043335606
508,0.5048099459764829,1.832533419293537,-0.570034706278741
509,-0.32188333230603666,1.371205009163019,0.30352044780352483
510,-0.5196359323968608,1.4064330662841975,-0.8566993006955631
511,0.30722367548363205,0.2858348970367513,-1.1861785808254495
512,-0.6421247671333187,1.3972988160502755,-0.5608490295966316
513,0.15894445737577564,1.6677647052532427,-1.0297675204646244
514,-0.5608237421812668,0.27052345650825027,-0.24647930282632358
515,0.3660064075619039,1.8793816135093664,-0.4517122121762751
516,0.03493989613793133,0.2995564568862984,0.38740394733279615
517,1.0573438726772828,1.4021254655342958,-0.530098435709603
518,0.18088698885313395,-0.03659008621495534,-0.03242114842554288
519,0.3805054899890819,-0.08525974806000675,-0.2915414215181593
520,-0.5204812030191674,0.27892517929705235,-0.7047710798836578
521,1.172736444862458,0.6614262662543663,-0.28784560333822734
522,0.7134106824391657,1.160196128572042,-1.2181975898536685
523,-0.7426188440561451,0.7248228747335971,-0.6647666193429708
524,-0.14776849145417287,1.7995305965430832,-0.6307471645690209
525,1.1091104371277825,0.5630536320207236,-0.6738480476087528
526,0.4010175371206446,0.06403175621116025,0.12481166823208281
527,-0.3379844712880951,1.7167346600791036,-0.23674945775390388
528,0.6498965465313224,1.6076831252315331,0.14318104168336943
529,0.060383435055754386,0.6604981128854396,0.5629019368124527
530,-0.19566054148272946,1.806994189138508,-0.33420745958471687
531,-0.26284543027497903,0.8996669172097189,0.4845353427163086
532,-0.49990689586876963,1.3094082880075422,0.174440716789529
533,0.8196373770459875,0.31929930807599893,0.14375567156070887
534,0.5581281774975566,1.3405969686209487,-1.2210179203122555
535,0.7862023671605511,0.10430694511937305,-0.6004416873022973
536,0.41596680067786984,1.7989767952580786,-0.02914506374494319
537,-0.54832821860086,1.3061466614845547,-0.9086551407773451
538,-0.13328232802090004,0.10931275845226157,0.1205766216842696
539,-0.40230306235881486,1.634119603428146,-0.683441201730979
540,0.39168080762652374,-0.08395106905507302,-0.29857864149138047
541,-0.5671029547615427,0.268384990656723,-0.2947306514813519
542,-0.17983211068975324,0.1501580102778366,0.14744234355892386
543,0.3912001286769771,-0.06879219719063367,-0.5974512971178305
544,-0.010979620214217597,0.4423862716360757,0.4670012262888308
545,1.041909822149296,0.5085893033439893,-0.006547445788432572
546,0.6083591554083015,1.456734411107743,-1.1205574087731345
547,-0.1149574365819231,0.0445267910284729,0.02070591398295049
548,-0.1035359103917139,-0.049528221844534426,-0.518462206630441
549,0.42066273490562506,1.8392303990008092,-0.643343794705835
550,-0.4348089662752357,1.6247595122388465,-0.16543752906005926
551,0.8713092620757059,0.7785003931317607,-1.1365041177519442
552,-0.24966204553032673,0.9059323826334935,-1.2883876340369111
553,-0.08249028525506796,1.0091283862612106,0.551855901536791
554,0.6106994877762271,1.3372765069213792,-1.1983408913043383
555,-0.77901241242185,0.7754668110582529,-0.2759532632429458
556,0.9684483368069821,1.387267034736288,-0.8175567675104454
557,-0.5649561834646306,0.9472760975411275,0.2356356634756122
558,0.13105802768462238,1.0523358728451697,-1.3829674836767005
559,1.091749640572137,1.355548600425478,-0.34586706113207444
560,0.9697675353324586,0.34091414620697646,-0.7328067880953636
561,1.1968207789778311,1.018216169969546,-0.4578696247049381
562,1.0254548674703443,0.4658984230850339,-0.01619805130522918
563,1.0125551663724608,0.35116220913236995,-0.6347707901295465
564,0.5239607430787441,0.8221764174029262,-1.3440556526793914
565,-0.13430101204406159,0.5568806087318393,0.4792778859431067
566,0.5078218170564632,0.21431266983400182,-1.0675892674748617
567,0.5369038776486883,1.4808098367857265,-1.1374278514771168
568,0.5429083158859158,0.11279227340254193,0.1278231425852186
569,-0.3577806014606537,0.08980928013376249,-0.5871314347485284
570,-0.6411249204228969,1.3701456877987581,-0.16471990442856183
571,0.10310573028773248,-0.10101352340426982,-0.40025593233537565
572,1.1255792000447506,0.6487690642481967,-0.0900919403497507
573,-0.20852860409887203,0.42430633075176794,0.3809513711118559
574,-0.5310173781567651,1.5163671450621568,-0.1369063382220499
575,0.4274043082676694,0.3120654732105051,0.38437768543961265
576,-0.15455602029855806,1.619391193896927,0.18714410200111797
577,0.868922476374762,1.6060290426865904,-0.16711937397032356
578,0.5200908101214139,1.8337467225112736,-0.5318759741418031
579,0.6999135904531265,0.8127930668446721,0.46744733241305103
580,1.0241400719359226,1.063001325570792,0.1515698152240089
581,0.6882177898238846,0.019091033965575877,-0.45337366945411994
582,0.05203617668046988,0.12578812658014793,-1.0202768011449197
583,-0.2765339273935015,0.37641603656922745,-1.1051080431528715
584,-0.5980284479327684,0.3845926801380852,-0.7047671014840997
585,-0.402037347588185,0.6706725263479154,-1.160165009052208
586,1.1378177070083666,1.117037333794234,-0.6857998439867725
587,-0.7601173325777306,1.013929187251772,-0.17180790885204938
588,0.6741931870494771,1.3143006421475145,0.378784868890535
589,-0.7892977000823969,0.9863803323847219,-0.4015278726461928
590,0.9761124737009034,1.2460179897434325,-0.9308261678235685
591,0.8638490732826525,1.527686925631243,0.008575575892241227
592,0.4562422188074523,0.6385523290915525,-1.3325978622246089
593,0.3948550761175711,0.1470187805878295,0.23947948381103573
594,0.03057248905179838,0.37787715658616283,-1.2370174120191395
595,0.20476234030916457,1.0966461860740826,0.5806571555175769
596,-0.7802647069376607,1.0560502904789353,-0.386738660533358
597,0.6792231410500309,0.015145293885553052,-0.4669212267961697
598,1.1427985277478128,1.2423526386612431,-0.43766436319871155
599,1.1965972840422803,0.8638545380371767,-0.2621431507580403
600,0.993685366689474,1.1750548706820587,-0.9471225446873297
601,0.46540199095770185,-0.015175077141951543,-0.07145238143777637
602,0.9907656355361099,1.3110890690563086,0.06026836962679094
603,0.9194545475890951,0.8362113604403734,-1.0972587171033235
604,-0.6395976416784973,0.39658419271949696,-0.2055233613644579
605,-0.14919856327092662,1.7193855531767968,0.03931469460574455
606,-0.7497912106988126,1.1819037873325449,-0.449743169086262
607,-0.5510374634680847,1.1127934056827935,0.21652430542732526
608,-0.09908524748690786,1.8350576906009604,-0.255642805098405
609,0.889390762759154,1.0124626755386228,0.32216705191175554
610,-0.25205311896168175,0.012349031905980287,-0.28378683033763397
611,0.8217222898196119,1.364662306089795,0.2335407508945554
612,0.4364394970371432,-0.0739895063852621,-0.2947154618191212
613,0.6455835090026546,1.1171396603170893,-1.2686641488311445
614,-0.25329248674203386,0.22238036570816927,-0.9799892963480598
615,0.05813201112130412,0.5331712819183261,0.5223967671646802
616,0.4643864435830517,0.4964695510394274,-1.2792536422069833
617,0.9766180423501906,1.205112765271112,-0.9550507065171829
618,-0.5652235900914758,1.4086524451885438,-0.02518871518064747
619,0.13748771051549263,0.14058721185537362,0.2558276637533949
620,0.9876787447892597,1.4837345612082309,-0.6019130709276036
621,0.14772416841271058,0.33716731460398397,-1.2273126433653405
622,0.5986768091231619,0.2735418561395344,0.2808867438864574
623,0.21538003887188745,0.09756226824073633,0.20661309626106422
624,0.8642910152621984,0.6247495585681007,0.3049465665627995
625,-0.29688037387289334,1.3714464075818698,-1.1185317934153005
626,0.48048447010147255,0.5461131449323908,-1.2952335386647276
627,0.5352754169848086,0.681414297390437,-1.3187326847652505
628,-0.02429418658739918,1.807622032413954,-0.06472604492098544
629,0.17894970428322204,1.8921552536787316,-0.35152283377567917
630,0.8301597695969234,1.3317384069798885,0.24876502193461347
631,-0.3321682178824884,1.5917122646357924,-0.8703747013042687
632,0.4211486350994874,-0.07805365672887687,-0.49698116564740713
633,-0.3189677876478356,1.5164909783210694,-0.9782204222775118
634,-0.26800788486359894,0.13493530658579367,-0.84497144017234
635,-0.5673840855881047,1.457569417010277,-0.6870618580692966
636,1.0847881416696579,1.077797406656011,-0.8395374126370307
637,-0.7364771066228788,1.1369667702632316,-0.17093009702691797
638,-0.2904040005860661,0.07485324408997984,-0.6862525146179413
639,-0.05001272986056285,0.7054058478863983,0.5495469372588483
640,0.32668726004959214,0.25791845624448767,0.36397093138784387
641,-0.14062950817900036,1.7654765766019835,-0.7441696825055383
642,0.09850046382532712,1.766372857947249,0.07760407643508127
643,0.21906817063982295,1.2095891938493453,-1.34720873435332
644,-0.02960814243606391,0.12197956255969411,-0.9891541098877027
645,-0.35244586696349917,1.034580871887448,0.4186962983141562
646,-0.4087823962563155,0.26579167615042754,-0.8753577156910652
647,-0.49609959634815903,1.1287329000044375,0.2732266964528526
648,1.1192922021720662,1.1962641346545424,-0.6724205547159401
649,0.5113821692391405,0.3137112145557829,0.3569050141263542
650,0.11737572201718016,0.9472245094051868,-1.393106314124955
651,0.8654395207924405,0.34465638968362666,-0.9125913488811185
652,-0.43393836785378986,0.13864438470782525,-0.5398280801971992
653,-0.012123686486632007,0.8900198654090168,0.577309328902145
654,0.2494928759038152,1.8176940735669573,-0.7783348743183743
655,0.611252319708786,1.275898972328969,0.4321203044333635
656,0.6485142027810216,1.780687346759976,-0.5314320288033492
657,1.1859741504954033,1.090843190943899,-0.35952680813172844
658,-0.6367049790798692,0.8722830954396175,-0.9358623303514632
659,1.1835468776720512,0.7800493264690539,-0.21891328539386923
660,0.10665686673256365,1.8201447196856466,-0.7613368994390338
661,0.7597427983948061,0.11567269558621869,-0.10091173379218325
662,-0.09347806975498871,1.8273200701851975,-0.5942643561861423
663,0.5505751085049747,0.8406939254429848,0.538888787107845
664,-0.012335431967976512,0.013101287690798213,-0.8190143457220788
665,-0.2246284118177381,0.66693200640975,-1.2719196444826815
666,0.8311834300132014,0.11402912482318192,-0.3556011094641649
667,0.6529197846574318,0.30077848456809214,0.27165170844861225
668,-0.016268114821655383,0.599595775720247,-1.3280150124138896
669,-0.0038474347493890615,0.43864467686633585,-1.2638408653724693
670,0.33630975876976593,-0.03236414035823987,-0.7529785706434576
671,-0.3425105145635807,1.6361982180025867,-0.7823328372626535
672,-0.5727462029972907,0.8060562254956813,-1.0192274451641823
673,0.17174439253307744,0.8273358000502682,-1.3957164044855896
674,-0.4281255087262699,0.12634172433269095,-0.3055091380635348
675,-0.35290813972362123,0.46769185680342906,-1.1096854975937698
676,0.49474613064276146,0.16520967556734517,-1.0200028672327452
677,-0.7275231383961266,1.1283716006802857,-0.128870342024627
678,0.5901603724877796,0.07752086175514272,-0.830575005408903
679,-0.07871921796656178,0.12646928555721726,-0.9731204495763432
680,0.2189474287300911,0.1417755723383642,-1.0577197917114214
681,-0.1793681575997148,-0.0176670443267129,-0.25458378832157047
682,0.1356915388411687,0.5413400661556806,0.5346959219072263
683,0.05360957091518634,1.644816656713988,0.2436561140518192
684,0.28510210807351893,1.106321015839132,0.5754270343906068
685,0.060341901328266404,0.4167627637038214,0.46823507980669454
686,0.04577424481910075,1.278949915283291,0.5101825391524957
687,1.1776091092001004,0.8858155160697124,-0.6365687685113979
688,0.9028714941381435,0.2727924188626196,-0.7583271782649554
689,-0.32780486731059105,1.264388831153866,-1.1582428410842487
690,-0.3840598957147379,0.14010590484792046,-0.6875897875199151
691,-0.3974543942299716,0.6254633903386216,-1.1491563878528113
692,0.5916649641345231,0.029161524100379588,-0.7213860409122144
693,0.10885677780525309,1.88822638656177,-0.43429235696412744
694,-0.06083629670646076,1.6694229674985133,0.17309998546822525
695,-0.16197251808350954,0.41832862762734435,-1.1975130602852957
696,0.9507905879041482,0.49136914168820967,0.13444039721696302
697,-0.08745750485871756,0.026033614232454233,0.0026289933361007753
698,0.27961646531608825,1.1237949652451473,-1.3689125425254698
699,-0.3864982038097918,0.1843389435348659,-0.7798087203764852
700,0.472679877288103,0.9451889017106169,0.5639944847809631
701,-0.48035558412462964,0.9746178506393666,0.32385664873781833
702,-0.5857844471563095,0.57754167392158,0.12354183021129628
703,-0.7393379334811271,1.1270713862997692,-0.6245962961867139
704,-0.2529181040781149,1.014949193646744,-1.2784737086381177
705,-0.2594456525249907,0.7817867178576836,-1.2762931921317717
706,-0.30127763065194135,0.9468198534386636,0.4613929293579835
707,-0.5685477742690593,1.3665968151785746,-0.8177842714474234
708,0.5887626734216842,0.616044320592506,0.4828055087664791
709,-0.7636740607769102,1.1209893884598368,-0.3131316116898829
710,1.136498782827999,0.5330405274680645,-0.4682586438482853
711,-0.7580178779946574,0.7264363085057503,-0.1936633160300463
712,0.8083264921164375,0.10487959643221098,-0.5231436799669268
713,0.6224034852613466,0.7120735920319161,-1.2895658494185127
714,0.3237765107567688,0.8666869549237812,0.5942019529690573
715,-0.12208732718319898,0.08895740102091138,-0.8930835289412391
716,0.7525950372647582,0.8748494561913233,-1.2359577052995834
717,-0.7413122138194743,0.8349431114096442,-0.08479921553691833
718,0.6305985093697736,1.59082182889686,0.17939054825972112
719,-0.04638295946189222,0.11166208816863366,-0.9682744957730192
720,1.1813328996840768,0.7632880524248098,-0.5787715005747828
721,-0.6206681745716822,0.8757837384721863,0.16331763239622876
722,0.7933876598324725,0.5793502290877663,0.3475747873536571
723,0.49474210130907037,0.20748499182429242,-1.0663859434216207
724,0.35822011425250944,1.5865218045381773,0.3063629874786501
725,-0.46321955204835163,1.0710898222325,-1.1197232390172809
726,1.2014882814524692,0.8910775846078,-0.49735403838838776
727,0.14284278146605356,-0.0810787044340522,-0.18429603173649106
728,-0.5137697182983517,0.5659166301558305,0.21301453143525823
729,0.18237189806801157,0.5067107181016081,0.5232794873903414
730,-0.7750083701898778,0.8436356454845142,-0.2131500562284505
731,-0.5591460808086242,0.32762148506283273,-0.09260294574990377
732,1.0782145637685112,1.3046881167590918,-0.13214428293230568
733,-0.5588364487288708,0.7764570341072361,-1.0315275666758248
734,0.622366213419715,1.5586989044059365,0.22168703979850796
735,-0.40001211202741704,1.6734594132924483,-0.5539411315441338
736,0.7681527853002916,0.08600861455744108,-0.21919629935299018
737,0.7506084182540268,1.3066937375326737,0.3316926630925437
738,-0.017331433734030025,1.8260204822355532,-0.6824388676026997
739,0.24422022055268763,0.037932912111201166,0.11756218564343994
740,-0.35523507346834066,0.2202384874619712,0.08222493221635449
741,0.12939889129016224,1.8800795920997715,-0.25359129829362825
742,0.11033878817051623,0.3983430526237081,0.46488100204481375
743,1.1677024479509233,0.6214734052918485,-0.3560789330687403
744,0.8610387262972696,1.6110656590935328,-0.16034112511313053
745,-0.31236311966695873,0.1619418767123953,0.043657671925715374
746,0.13220618798010694,0.49939653681076734,0.5174901150559363
747,-0.02328418437957508,1.8070693602961208,-0.0625239689821463
748,-0.5195700057685125,1.5492964874326056,-0.1909226385585724
749,-0.5398211230282142,1.4845013704995396,-0.7051966837692435
750,0.5910580458198366,0.023776090156983343,-0.7073397975968838
751,0.39283293428066685,0.7424568785871742,-1.3692823532151133
752,0.21649558080536116,0.06572867296489787,-0.9592906013424984
753,-0.10445113090180541,1.8420481195521143,-0.4609332970056406
754,0.8808754936595787,0.21676567586015544,-0.6933258772528997
755,-0.2210862794341203,1.7858850900796004,-0.5439809400644263
756,0.21410196832048556,-0.0902351007447166,-0.5772249528539571
757,-0.3445246453424951,1.2448425100495877,-1.1555851852278567
758,-0.04708116899287937,-0.06141739625167883,-0.5522208267493279
759,1.122801377426512,0.7990179449188171,-0.00963096729402979
760,-0.01004384096055208,1.8698686056245188,-0.40989029015697226
761,-0.055740455957454874,-0.027277106432603303,-0.11006407820654557
762,0.6368728977789024,0.2802689777192142,-1.060683106817024
763,-0.5934067774865788,1.3073920374924073,-0.8334153934220547
764,-0.5660596727817483,0.996485826830108,0.22817697734153808
765,-0.3387688882281397,0.12929941114552077,-0.05414626374598367
766,0.7132348157915711,0.3422979406520321,-1.0611881536834407
767,-0.3368536712624507,0.24378049524181697,0.13305962486935147
768,0.36321203731570617,1.083197171406069,-1.3677825612383572
769,0.2725068628920546,0.1826188338908651,0.3015397594329099
770,1.1834498204343942,0.8034839000506433,-0.2055877097374112
771,-0.6758479072340179,0.8071700488913736,-0.8613180820796069
772,0.27400805537735395,1.2184900836154382,0.5448257196611441
773,0.13028009712462502,0.3931975813514208,0.4639014743967417
774,-0.7197908765461782,1.2547261257998064,-0.2898549333108425
775,-0.31063165880402677,1.7292220580556719,-0.5842293852516832
776,-0.4815628180170232,0.3247953760913703,-0.8492322979591668
777,-0.5704640075968056,0.2725715069920714,-0.2946971952164181
778,0.3042561208089284,1.6270904336688834,0.2741390370577642
779,1.1638162141741306,0.9495249332062673,-0.6817274367916958
780,-0.05633846712090498,1.5258505573922219,-1.1274085977742128
781,-0.2086807739725548,0.008406041663327118,-0.18855618331952223
782,1.0286158738991393,0.3558043629717291,-0.21230075273074667
783,1.1924677745141028,0.9118055737619956,-0.5637944837249265
784,-0.6055349561238155,0.8537083185182462,-0.9809160769578231
785,-0.4021939635980017,0.16905868824945236,-0.07507684160468009
786,0.9908140625485057,1.4868234816774477,-0.21739593855354053
787,1.1190419576768567,0.9357849996304417,-0.8050720935111078
788,0.6161096247972964,0.5866244606004657,-1.257512691499173
789,-0.7047383168077316,0.6632248851170265,-0.7402191081832633
790,0.6795121704124665,0.904402598821225,0.4824115305191805
791,0.04276355175200873,1.4960258657778653,-1.1797704369196729
792,0.18197911604802286,1.4132421314640917,-1.2525761800293673
793,-0.6266713330096771,1.227442663754843,-0.839637703876312
794,-0.4852452386374162,1.30411768055737,-0.9927820834282104
795,-0.27210645333725975,0.6893747122973867,-1.252520762227332
796,-0.7537615997901157,0.6677795207545224,-0.23389305170971292
797,0.3665968227031538,0.15874341042906726,-1.0575057374238461
798,-0.09359299730930568,1.5630712208766813,0.28109141984010866
799,-0.1203029835130287,0.4832138375247841,0.4528487361514869
800,0.4061940586678935,0.06729556562476374,-0.9250515202277563
801,-0.31541807096309127,1.6543970329899509,-0.7844754600506464
802,-0.27901052421719924,0.020674968449879483,-0.44674320735329875
803,0.7418811728934814,1.731038649570392,-0.2889489956958078
804,0.46122888385692207,1.1704537155271049,-1.3250325445043507
805,-0.3489363408369575,1.4756166241075295,-0.9925847386535523
806,-0.47197729537614364,1.481642086450785,0.042016427223201314
807,0.2907583141335064,0.9056203678093422,-1.3948807347805539
808,1.1618057828577741,1.158497235666671,-0.5290004540696369
809,0.4865494018437091,1.730346424834507,0.07204188624836583
810,-0.04650519513655692,0.02559182776241603,-0.8257683801645479
811,-0.05590259044337083,1.3560320951679419,0.4484731478312242
812,-0.14616177180425313,-0.04163405645851809,-0.4297709170007382
813,-0.23653884948293818,0.02733650070951344,-0.1675652970697749
814,1.198553811028035,0.8644401800066691,-0.277051628545668
815,-0.1712302845688022,1.7226107614118997,0.014043396364125105
816,0.31447924320763243,1.750450613629401,0.10565105886782566
817,0.5215266539487485,0.7381244700848475,-1.3347359127107241
818,-0.33023445344670066,1.265604931004294,-1.1559326646505579
819,-0.36334681813730496,1.7153884889434687,-0.4097901841106561
820,0.5071214428878605,1.4224567052711488,0.3951497679431032
821,-0.437554936446533,0.6780243253363281,-1.1325816153811474
822,1.035839790585582,1.45204994846546,-0.3849367805941601
823,-0.06802887463096968,1.8510946956789367,-0.48779527417652707
824,1.1495694981074225,1.1819501726572954,-0.23334010565699514
825,-0.4113478943991569,1.6636294872142787,-0.5582502209282069
826,0.24171362015229267,1.6289069094809814,0.2783349236180428
827,-0.19761755871739822,1.3584223571398326,0.38936127889109223
828,-0.1856269410039226,0.4018965240173028,0.37898772078179627
829,-0.31363452647295353,1.6648527724369675,-0.03136291765135313
830,-0.5228532745886727,0.35257448826150195,-0.817396286739275
831,0.37999127982485315,0.509827973436662,-1.3054650962814303
832,0.9293152564125233,0.28460117579004646,-0.07224975868570806
833,-0.13692382666854153,-0.03133382346358199,-0.5615090694929821
834,0.07631448496513554,1.2271356733897902,0.5352158864843476
835,-0.6314877724216411,1.4202387354248722,-0.5422374924223842
836,0.6990569253981751,1.7284914536119707,-0.6440693344753919
837,0.3787931502830301,1.7469146608812105,0.09361349241493666
838,0.495861272084189,1.8340102901250537,-0.219903362453379
839,-0.6423045921144391,1.1088995118117924,-0.8816159414102518
840,-0.29985958864106166,0.35376999239047663,-1.071018987272424
841,-0.06504326342631932,0.09430262920256977,0.13756899561395894
842,0.8397606266986861,1.15261933495307,-1.127741939466567
843,-0.19488019122502265,0.5588092080571465,0.45405089264019693
844,0.48272159689777017,1.1453595975810618,0.5289919832828032
845,-0.013460265149582151,0.5693289779798745,-1.318567845825956
846,-0.07004336326816936,1.1714453865525924,0.5214861932533732
847,0.7029354859772703,1.7590162058463017,-0.46604126744083296
848,0.22415139062924985,1.0862532921407415,-1.3796317115824097
849,0.8613110978686634,0.7796568622869762,-1.1455685386438004
850,1.1337650386360676,0.6175960945561213,-0.14598546705291926
851,0.09833520834121504,-0.09071471868792298,-0.2593199170273
852,0.44634224977351084,1.7864073190793257,-0.7798097516871407
853,1.1231443773274357,1.2081274850723902,-0.6447969780991041
854,0.4340807756057683,0.8111390970448096,0.5717135877782159
855,-0.6436168966324892,1.1397629185774383,0.0672220021051474
856,-0.6366175479028148,0.38464276137862086,-0.2245448663040862
857,-0.03588742989092991,1.0553208350108731,0.5581221695708012
858,-0.47009991404701146,0.44677797514160167,-0.9839082263479718
859,0.31965116324503595,0.5393230320602805,0.5297235328887784
860,-0.5792324405966839,0.7313210482073415,0.1985196276995046
861,0.7941925285061784,0.4741194276866165,-1.0902484635680725
862,0.8243989477931316,0.2338279988202634,-0.825969187997691
863,-0.21152571664635278,1.6796780630916988,-0.8540266692812924
864,0.08695696067631786,1.7435600627373682,-0.911711454828498
865,-0.3716904255142443,0.1835929093014737,0.003554852600611058
866,0.980608440939793,0.6889870317177538,0.20039799106043593
867,-0.5285214209114908,0.9086431437326214,0.2794811007945722
868,0.6503394401757412,0.5472765835445765,0.42788432280762756
869,-0.07646406653722647,1.354308228352573,0.4427764322909322
870,0.5566969204978206,0.8765487621183893,-1.3349965930571956
871,1.1053704057054847,1.2476005208184477,-0.6564721350232605
872,0.6442297411746533,1.2393648284793841,-1.2284380695711956
873,-0.21550407005784322,1.5876023195567646,-0.981973112846039
874,0.4090007924643007,0.09072208072876199,0.16208446391635678
875,0.49474417435194296,0.27012597827146595,-1.125212589770317
876,0.543256837445122,0.119649180063777,0.13763649586413443
877,1.0282222890614519,1.427863731291041,-0.20055381624314983
878,-0.43522551715573904,1.503460199231366,-0.8637581589531574
879,0.49674132794434045,1.2256419316192804,0.4989601267088659
880,1.0694664975103407,1.2297064614895201,-0.7755495540441198
881,1.1655350834721523,1.0357079391053925,-0.15387090387707342
882,1.1801045326407498,0.7857254197639856,-0.19794213419691042
883,-0.5444661558669172,0.6277749761133676,-1.0031138065969372
884,0.6500702209586138,0.9616727134470963,-1.2921161631340365
885,-0.6569321633235495,1.004393645379301,-0.8908714760175257
886,0.8970672692773108,1.359766428627999,-0.9514064833694444
887,-0.12675034012552241,1.2953656906663904,0.45449577663006596
888,1.1007601557651383,0.7749990088677984,0.03278562685827943
889,-0.569384281185723,1.3723990189253412,0.012534767553558757
890,-0.767097634030112,0.759886676448741,-0.21294644337440147
891,0.8348746175068062,0.12956986178695898,-0.25289678522820014
892,-0.2927423234327196,1.5298106606881305,0.18982872341676038
893,0.6722733809585311,1.6832931850201067,-0.7977599284454931
894,1.1058364080677066,0.5767719151281597,-0.09753878974284841
895,0.7645325447051521,0.34498735902836347,-1.0209795468953569
896,-0.7429593258457078,1.205077604437559,-0.44028928604399464
897,-0.26453445467753384,1.6710616702181986,-0.8154634304813446
898,0.9171730709792603,0.8896947923545703,0.30487967281139783
899,-0.19199288244507487,0.2630949625722084,-1.0646335594314489
900,0.6874605183200421,0.9250797796944557,-1.2746350020179473
901,0.39218184104728326,0.42667431979379916,-1.2630565835639609
902,0.6077641486795037,-0.005745691027848526,-0.22529106287120965
903,0.07781558711841435,0.2729616151493466,0.3749357097472263
904,0.4810378122310206,1.1355985190970328,-1.3291213880138466
905,-0.1144445789908555,1.7813405256660153,-0.7287442438479964
906,-0.6429015346349681,1.4181484873883194,-0.3385568368386091
907,0.8867678022400619,0.16423016977684607,-0.32746453786637625
908,0.41728840250675714,0.9014629238525853,0.5789578444176741
909,0.8031492032112291,0.6478482995350643,-1.162366310211164
910,0.1559396455874758,1.8916859052419197,-0.36172845353827165
911,-0.5118104960744729,0.2010326293215714,-0.33150869482766365
912,0.7657245427037787,1.1657615762379325,0.384482722387122
913,-0.11042193470594722,0.8872317698905268,-1.346985821403571
914,0.5942470967370461,0.3265023103245505,-1.1251016758607486
915,1.024728301901455,1.2378116680741438,0.061767088286001304
916,0.19728958696722865,-0.10257426835677234,-0.3120301849053455
917,1.0589372430290587,1.1335352577987516,-0.862854767755989
918,1.1784448561973282,0.7125125522519837,-0.5478468522700843
919,-0.4980209472152026,1.6009762923690642,-0.33953084648469145
920,-0.23524046030663248,0.527362274308476,-1.2175465776735868
921,1.2061250125106773,0.9060522629975774,-0.4177896387458698
922,-0.5158297156545476,1.35740950010369,-0.9116625501799088
923,0.9983888164487231,1.5025801028266466,-0.3546688489310925
924,0.493659794550165,0.9689115543956666,0.5563683301811038
925,0.7470190149764041,1.4604288616532206,0.2231447151594561
926,0.38117336008034575,1.8494310935004314,-0.1620700686625567
927,0.3462072334812078,-0.08938870511400226,-0.517307495013988
928,0.7671786528262373,0.07010228148406955,-0.48398229518131197
929,0.8320244368917974,0.19005285957804455,-0.06154939225506441
930,1.0553215629193902,0.5630755656738189,-0.8108781037134294
931,-0.7593426811222217,0.6646465641615973,-0.27633825082343455
932,1.1208416362200377,1.2934793460399576,-0.4609710821356062
933,0.492330500229358,1.6730930557671186,0.1588730242005989
934,1.0365659683007413,0.5126406884816654,-0.8055146336484564
935,0.563538968664356,1.8273664610527989,-0.37417777764057303
936,0.6151532392660805,1.6285212956204145,-0.9396800453411533
937,-0.6713702519346305,1.2749132306703763,-0.10839892590194822
938,0.7681329410914867,0.13777792097281039,-0.7348505563298744
939,-0.7289652553783957,0.7022290346532261,-0.10106647274727992
940,0.3629858156675619,1.5519900338129466,-1.1347577271366491
941,-0.7926582500816688,0.9083272792127648,-0.4396422198541645
942,-0.23214802719179803,1.5447900936281398,0.22090562895915866
943,0.5819587000865383,0.9680515812221586,0.5252830351025133
944,0.6369421948981392,0.04447411262970405,-0.09266674535023289
945,1.1535890097597696,0.8067008169195926,-0.7071475211888589
946,-0.5744243521482256,0.4549311013382141,-0.8433435315008344
947,0.818078250802086,0.10693607217767148,-0.4818030860417333
948,-0.06483260546383683,-0.04471694367061405,-0.18420258911216983
949,0.7753658945294662,0.2784873426128619,0.1472423701368993
950,-0.6319973500386201,0.36076010360072563,-0.5132025699774625
951,1.175962221883345,0.8005326713474787,-0.172118196230037
952,-0.6934666813620077,0.887951441516516,-0.8346714954437884
953,1.1141845274135085,1.148463169953633,-0.06539858738598692
954,-0.06211850673947486,1.0354468204038765,-1.351300768657359
955,1.1303980026026192,1.2150935846182056,-0.6055711482720681
956,-0.7239208188804114,0.5365775717520582,-0.3146471390670713
957,0.35061771143136766,1.708835660725104,0.16241746953713587
958,-0.4113278727120267,0.6422195047788151,-1.1436468873572112
959,-0.23777597735718398,1.772690471110682,-0.22536048855627078
960,-0.02668626772335958,1.3265721106557453,-1.2692902535040669
961,0.7212242773498785,0.20385179642946366,0.11053930893068512
962,-0.4955080208757167,0.356720413543438,-0.8665597459421364
963,-0.43253253017288845,0.7301883980077302,0.35318993656435516
964,0.6332409671632958,1.6745785766143328,-0.8545081832576461
965,1.1706059105833895,0.8958356231757291,-0.13341720049280253
966,0.48953565045093483,0.42030762301183533,0.43561985886788535
967,0.8110690017779698,0.6193907832822584,-1.146281425748247
968,-0.3698288837969865,0.40150040552940564,-1.0510333481428287
969,-0.21829866593971053,0.06800654068804438,-0.0270676228535897
970,1.1293062797348885,1.0522108198735065,-0.047696653400165934
971,0.495893935451006,0.03719725245510713,-0.8259490950690562
972,1.107196338944538,1.1331509242574773,-0.7607021352526637
973,-0.008653209804358072,1.6996376876185217,-0.9499894269946298
974,-0.1599405544528707,0.5779688435975427,0.47678566555845625
975,0.4062550404423533,1.595343631566132,-1.0823757712629065
976,0.47012988669302697,0.7229220721476262,0.5508480292230984
977,-0.5021104352963329,0.18813355014221667,-0.38134188006324776
978,0.7168532942761668,0.5313638448953225,-1.1783792911531408
979,-0.052891708426352685,0.19967976722801495,-1.0702306325589879
980,1.1191008352044138,0.9683164149953701,-0.8002370531065159
981,0.0038436797008388757,1.5990828982965462,0.28068858758899595
982,0.8629965282597544,0.14035288592231546,-0.36073034786418295
983,0.06382835292310451,1.293839406278063,0.506752274143492
984,-0.19100462459814452,1.6683180203670893,0.09336444188395254
985,0.25290338284869873,0.6657813066595177,0.5740648445453365
986,0.43662399423455467,0.6889527823345929,-1.3498834886324083
987,-0.31363020400713554,1.745253636548532,-0.46432475166762066
988,0.6563515610172032,1.6298520832825745,0.10697158607181079
989,-0.5748726537010356,0.7457739316364244,0.20792092647599258
990,1.0693944466637784,1.3053622193614163,-0.10576940949618402
991,0.2258695424356143,1.883846251603088,-0.5367436258787719
992,0.15126291298316005,1.6996494545007803,-0.9878444607090584
993,0.3066235426357513,0.6974437947349068,0.5769102808006839
994,-0.7708646331978801,1.0189290790231136,-0.5696311096598479
995,0.22359240036490394,1.7124579643874438,0.1752728544769171
996,1.18491614262931,0.7770597102544051,-0.5684948602122811
997,-0.4583504154049718,1.5676801785211902,-0.7206813083740522
998,-0.40109899069418015,1.656272552448836,-0.17637671105310426
999,-0.6566737539345439,1.3739984819612194,-0.24238490141402902
1000,-1.1161409885326457,-0.48715430851457076,0.4829038697009723
1001,0.7785486561514152,-1.0393126286096634,0.4916783852322066
1002,0.5016211022071884,-0.20614360921249603,0.23703728294487558
1003,-1.117716132486664,-0.6735757010104467,0.05059064931379198
1004,0.4219531088908023,-0.11751567274791759,0.45165286493913326
1005,-0.029035562359177175,-1.3678625438118375,-0.4638367918892256
1006,0.7738410052378893,-0.8995442154014888,0.2007392197852062
1007,0.6246291300962862,-0.6296817751084854,-0.09111259567762287
1008,0.3249544553781848,-1.3125276790684315,-0.3378280805119671
1009,0.5451676181430459,-1.5533041462523365,0.3965728266537009
1010,0.4265831215117172,-1.0275002804573639,-0.3639962108984411
1011,-0.3408213815475133,-0.44227839768939164,-0.48363978868522095
1012,0.4036278190668626,-1.6759712219148695,0.5243523719320597
1013,-0.5825707957021768,-1.6514406888210138,0.9316412424045182
1014,-0.19106835793449484,-0.019095780139453483,-0.08619069993487707
1015,0.10480930202247316,-0.9336481814433295,1.3480210906251584
1016,-0.8503620623871253,-1.6274211566234742,0.18205110271753094
1017,-0.3867215285086743,0.052275969924398515,0.12883653140685752
1018,-0.6587917575720856,-1.5615075138823682,0.9895172668517478
1019,0.011928844851309975,-1.3834316830578672,1.242579401169105
1020,-1.002218647432934,-1.4728208156374947,0.5751520213352711
1021,-0.1682589498017588,-0.5693753488202082,1.3437170138707057
1022,-0.5401571214543067,-0.47794524694691076,1.2445670148294785
1023,0.5907408097794107,-0.5266250052347013,0.877984832963001
1024,-1.0614035913275284,-0.8997142971405159,0.9170847078220331
1025,0.1052153693929538,-0.02861377308303402,0.005277748174089998
1026,-0.501793086576947,0.06057785105522215,0.3515118057817635
1027,-1.0755900286596034,-0.5783359012139321,0.7794024107787275
1028,-0.5671758579543776,-0.3514806778976434,-0.3603613811618217
1029,-0.03787166386353802,-0.6087567435796978,1.3421525463448385
1030,-0.7118742957520319,-0.29713271645644523,-0.22491246557332395
1031,-0.4117429425293232,-1.7955395870244486,0.7785198016746
1032,-0.40816424988105277,-1.555694090376802,1.1202986148995515
1033,-0.3877674256226449,-0.804160982803092,1.3778525364429823
1034,-0.7112219464914078,-0.08576140132340376,0.0944140778799239
1035,-0.11562607921014971,-0.442971533392074,-0.48954859659416394
1036,-0.2927657691416149,-0.6564443175287696,1.3661331661327747
1037,0.2454838163557128,-1.2032312410126478,-0.4381198608483434
1038,-0.8604533866774784,-0.9081705942026933,-0.35777987581411497
1039,0.5295004310735205,-0.27945856669496466,0.11346874448781819
1040,-0.6791884948218996,-1.5346366436583854,1.0031496758743612
1041,-0.90370133396907,-1.2102057044949757,1.0415876552388954
1042,0.7265100381704077,-1.1683356533040878,0.16561858646310712
1043,-0.9281568626161698,-1.5646680525153291,0.2289104279015413
1044,-1.0987366514881685,-0.4694394925031491,0.24434324935297502
1045,0.36038658479105035,-0.07598897269041259,0.2974323113017222
1046,0.16360061855512434,-0.7219370716873401,1.3115504755649976
1047,0.6360313517406253,-0.3786043265592567,0.24017934151566558
1048,0.7091431024190564,-0.5914983929183688,0.1329710268449312
1049,-0.03707474264287069,-1.6665992796731,1.0099613083162036
1050,0.4394569598204315,-0.3314688396273482,0.9150949802065308
1051,-0.9684891284039425,-1.4133552594167758,0.012390675701661136
1052,-0.4387017081986601,-1.85944515677814,0.5136051854519798
1053,-0.021821864336394103,-1.1954272985985357,-0.5368201357940824
1054,-0.14050639370707962,-0.21367180064004765,-0.3317602887677047
1055,-0.7280816400027054,-1.7077761369228037,0.14354164383425794
1056,0.7161188036909386,-1.278580726926961,0.37023530050595693
1057,0.10544177691707052,-0.7650236174031615,1.3399114009172564
1058,-0.8021287874261235,-0.12901688828731162,0.6443814529137007
1059,-0.9858008779730749,-0.7424323395579602,1.0065087988914905
1060,-0.26491017960191404,-1.8282937655585239,0.749220472430127
1061,-0.05236447356396293,-0.9376973276695628,-0.5885660040695377
1062,0.6681842072637321,-0.47580035007204313,0.1524771435507057
1063,-0.46668039986616106,-1.8527402568319393,0.5097336012408665
1064,0.08163394261494347,-1.2126464709100284,1.301444956161688
1065,-0.02558588384699026,-1.5849074465373119,1.0981296085407342
1066,-0.2663258635774033,-1.5002876045165778,-0.3941875004881848
1067,0.09824102321254248,-0.0021280718376624486,0.7337988073635792
1068,-0.6634011228054544,-0.7287951701294526,-0.475533131924784
1069,-0.4527617259142692,-0.9893188351630471,-0.5659218537805897
1070,-0.8931534486812572,-1.2760874328348542,1.016648319929433
1071,-0.7736533798477719,-1.2020584236361742,-0.36508236240277947
1072,-0.8827626771093244,-0.37230901117464776,0.918839488137255
1073,-0.8760129847595306,-0.22378244003715997,0.0777428712828652
1074,-0.8903645730152758,-1.5688206560134814,0.674748141697543
1075,-1.1144198057976151,-0.5251281927447587,0.5977144768248591
1076,0.35616484159905176,-0.5135782420818322,-0.33570901287894067
1077,-1.1481864927015182,-1.2156891168858739,0.3020936992387271
1078,0.46247980460996607,-1.5745222791784728,0.6968661983268251
1079,-1.0833352931767464,-0.5129898632552532,0.10514006348207852
1080,-0.704462758730133,-0.9301494213011493,1.264883270969106
1081,0.31644931897389983,-1.555929310388339,0.9351842729786864
1082,0.4388489340905536,-0.8945603923802903,1.1625004721311072
1083,0.14790814104905395,-0.5372970493009817,-0.46606026891197244
1084,0.6669497905809655,-1.3705484737302829,0.29933694760088975
1085,0.4316563398562274,-0.636361282362754,-0.3272287477943986
1086,-1.0714703351678505,-0.4689223838612458,0.13159202431465344
1087,-0.2976982572952849,-0.7642804935105219,-0.588866729429542
1088,-0.5693874032084058,-0.036446222630404104,0.03320320036925098
1089,-0.253416190099353,-0.5048806553793082,-0.5216212046138358
1090,0.4580296612278777,-1.3500392008427209,-0.19329794585222948
1091,0.2800554893858474,-1.3990423888783767,-0.3141796152855114
1092,0.4571310062304616,-1.5647603263701018,0.7291788214173102
1093,-1.1382242380073464,-0.8544491525176741,0.7592747325927631
1094,0.2054664152819846,-1.616443697084463,-0.1563930676669285
1095,-0.9974217406014678,-1.1476497385350481,-0.15802714391369305
1096,-0.36456317097376545,-0.24922115578227744,-0.3496184704410164
1097,-0.19797346253740564,0.09651379514296576,0.5382698090617852
1098,0.22097609206181545,-0.480480914709182,1.2026713702560967
1099,0.04482828580303738,-1.337429074462006,-0.4616788025041809
1100,0.3720829075301022,-0.6174195539528431,1.166030894774624
1101,-0.7916385765055072,-1.6702589172219082,0.16540884870761602
1102,0.49777009020602714,-0.31869891294265706,-0.018144323617184127
1103,-0.6413285870674543,-1.2551753249110598,-0.42617348216385553
1104,0.5904524619674996,-0.4001660563791603,0.049904014675564434
1105,0.6011905244409688,-1.3174268110097562,0.8086640353152658
1106,0.14244980924558032,-1.3288679470842426,1.2285101472010924
1107,-0.5941191964790182,-0.7793416783836082,1.3131772587446526
1108,0.6720209578319475,-1.3695539123172236,0.3549156309376304
1109,-0.7072964485149611,-0.09267305833870465,0.7264622282795085
1110,-0.865201637392877,-0.27086671471576884,0.8205626849443486
1111,-0.2141271423376513,0.10621281903937628,0.38301635207449364
1112,-0.234522137364568,-1.501870058106218,1.1917781264308362
1113,-0.21237813539094408,-1.0256271412057454,-0.5927145953286548
1114,0.3254410320751795,-0.7267213122181607,-0.43172091115959166
1115,-0.11456171297582482,-1.0737606893706255,1.3778668235013076
1116,0.6281357150522909,-1.4132610810173973,0.21532070751423793
1117,0.0073581987197148535,0.04251945149829242,0.6776663694027176
1118,-0.6668953866185148,-0.3162854343289146,-0.2757203869858609
1119,-0.9411472516172175,-0.6787198673219803,-0.24486269349770948
1120,-0.3305012212641596,-1.8162699040866523,0.7636820106736211
1121,0.3888514369362894,-1.5589299762013547,0.8491574269335834
1122,-0.5912714551845158,-1.8141784837243338,0.4653619965459068
1123,-0.01715557333766523,-0.07049034758372347,-0.13685129025730683
1124,-0.11477899631134778,-1.86919819182783,0.5982389316911094
1125,0.557889236160851,-0.24933252181084212,0.3710910453404137
1126,0.5874609586843831,-0.94705378334779,1.00428297551111
1127,-0.5057960676165486,-0.8491543482229333,1.3516059461377008
1128,-0.013639894799411523,-0.35255480629393887,-0.42006472136505957
1129,0.30831952368615956,-0.08904777113456891,0.6946811882475232
1130,-0.4175972643277312,0.03918851123333112,0.10658168929630388
1131,0.14595313524307432,-1.7981186143449959,0.6388701415970222
1132,-0.4126126549077062,-0.5370374629047964,-0.5126940569489504
1133,0.3261965937730977,-0.69804398833504,1.2219849193914127
1134,0.06002478175825533,-0.014516831261995045,0.793704306727866
1135,-0.6104087098790609,-1.7859250613637543,0.599986061299203
1136,-0.41107288078022497,-0.1639470822718202,1.050941938488201
1137,-0.08842820877298485,-0.33274817996438666,1.2179627827023256
1138,-0.956883689090986,-0.2655896772079206,0.6042181461663045
1139,0.15669928722947696,-0.09380412320221515,0.876467112009863
1140,0.5272292317689695,-1.4027502280471416,0.8486403561826177
1141,0.5518388139698961,-0.2661660531551485,0.5756412377041438
1142,0.7425197833156397,-1.1558031964255449,0.22289572209268904
1143,0.42118242454582333,-0.42391476913891674,1.0194181478054598
1144,-1.0279656078203805,-1.4636918135587478,0.39162623409875597
1145,-0.016276855749315117,-0.20569345774427644,1.098940656744157
1146,-0.6216306584256195,-0.26142308115812746,1.0526428352047885
1147,0.309007467095934,-0.711014502498473,1.2357857489705364
1148,-0.9825992435663361,-1.2357144059649314,-0.13108424379839423
1149,-0.17339233636031254,0.019301852187577795,0.805278507138832
1150,-0.6284951681515124,-1.3793097839608728,-0.36695366019147513
1151,0.32578220205546515,-0.05160854026072928,0.48673990730382816
1152,-0.7837159077842311,-1.347490387605745,1.0772741343672796
1153,-1.0862813981553652,-0.9998234832003496,0.8616724339069077
1154,-0.21096856113830628,-1.560394505124697,1.1437790566531318
1155,0.6831153389987206,-0.6111376351985731,0.039382956234973066
1156,-1.0809841970731617,-1.0430445860059776,-0.06273922964366982
1157,0.05402964425995409,-1.2755104242040394,1.285285215824508
1158,-0.5278778590965032,-0.8796160853386212,1.3453274876709622
1159,-0.8497761904126336,-0.44071542749628956,-0.21866346137126327
1160,0.6782363762200829,-1.155647233354236,0.012784332288831135
1161,-0.07996491775118755,-1.4974104091620293,1.1855856847227848
1162,-0.028181724921353936,-0.10525668660346843,-0.19029314828416677
1163,-1.0254046895261812,-0.3207936387285,0.36593376000465894
1164,-0.4250399383393678,0.029644089971746224,0.7143397376035288
1165,0.6184497385867308,-0.6256369510055481,-0.09929584243448442
1166,0.4717459302277302,-0.47309294363652193,1.0012432179088404
1167,-0.7347650304803768,-0.08744153082471046,0.6647255358516393
1168,-0.20003107216024538,0.020082179193937958,-0.007778020839795494
1169,-1.0826306703547757,-0.43435108181098825,0.5443087049909116
1170,0.6485097999534953,-0.5128165560378266,0.04620339563663556
1171,0.08151980608639041,-1.3473842966117222,-0.4448218363896348
1172,-1.0392778892990895,-0.5293997577551951,0.8152020285772827
1173,0.7579000008001818,-1.0238965621665082,0.6291294584304922
1174,0.2675011010743002,-1.7739288228592924,0.3758087812814564
1175,0.28654718567596826,-1.5435264054328046,0.9770154796304916
1176,0.5724665977210647,-1.4903601039208945,0.5916696587757007
1177,-0.009744174871790981,-1.8321547304915244,0.6822715336611942
1178,-0.6795080006887222,-0.951725851538378,1.2775990977081544
1179,0.5300246819797149,-0.24148560728392554,0.21853189253825603
1180,0.18088369785388772,-0.14317056953267626,0.9340748938659352
1181,0.1062101450261981,-1.514056533498968,-0.3207606051983142
1182,-1.0992974744638337,-0.9137343078326701,0.8483054322638123
1183,0.38143819258865386,-0.3200402443233443,-0.17196152738670306
1184,-0.8471698967013914,-0.1411407199556705,0.24637510677853908
1185,0.10257843972211585,0.014687336061163236,0.6804520937395178
1186,-1.1332497096359322,-0.7198455324117422,0.06576690811618398
1187,-0.777742855361173,-0.9315980405396336,-0.4213062571206522
1188,0.08432073565163119,-1.653751953255603,0.9796499105828507
1189,0.017489773764918642,-1.6882311821332041,0.9628755143602875
1190,0.7343658268861532,-0.9694182665311227,0.7290328041292606
1191,-0.5329799915984448,-0.011651580153483138,0.05875496955662056
1192,-0.6468735658919698,-0.886183182764311,-0.4992103119463348
1193,-0.16187926515048473,-0.20854410205840476,-0.32857630227904006
1194,-1.0951960061088997,-0.4362227053301134,0.37037427185069416
1195,-0.5680291359284815,-1.6750467536264553,0.9070598328797274
1196,0.47103148020591024,-1.4699930910280723,0.8555925598514316
1197,0.07709160656606105,-1.8157089359357534,0.1350361086195796
1198,-0.13441227060517613,-1.8557726714944773,0.13562178951789616
1199,0.5432858906388082,-0.5136777979007771,0.9403857631064914
1200,0.22207410426465657,-1.7752182878783893,0.20044023010741518
1201,-0.009837624874933648,-0.019253991611722122,-0.04512821397534442
1202,-0.08972478773387838,-1.5418153772160912,1.1510172559942213
1203,0.2497248452037815,-0.882815678031116,1.2883745920840481
1204,0.5456501834158247,-1.4025940721040395,-0.020291431184878972
1205,-0.015965952066818265,-1.3054037213815541,1.2896904565641854
1206,-0.9836228056224574,-0.9538116027941521,-0.2278080762313752
1207,-1.0206519594701533,-0.4297730109381573,0.7475226817556485
1208,-1.1597415277614949,-0.7066102788341422,0.635452223774631
1209,0.55004756020368,-0.9999630898395424,1.0438866953381107
1210,0.2000248608009216,0.018507454916160668,0.3454041456335838
1211,-0.24011133215407465,-1.786085603323202,0.8484053617446664
1212,-0.3817415085891657,-0.260382723629785,1.1523353078883043
1213,-0.9420729758231365,-0.8983730487290491,1.075825438331905
1214,-0.016349208699306617,-0.8501981242143253,-0.58229682396398
1215,-0.11892785103335994,0.1001903482734786,0.46676662635297134
1216,0.2060240144375257,-0.2258936147892195,-0.2211873737158524
1217,-0.9329813932386815,-1.2242972415035653,1.0007853991808173
1218,0.39146781405397413,-0.13612616874730463,0.1363239520095741
1219,-0.8581091681722708,-0.5149066045519676,1.0556503724763642
1220,0.15766354036912147,-1.470494901499469,-0.33271462588021994
1221,0.771488187924555,-1.1028217228119228,0.39795489889875996
1222,0.07914236348576219,-0.5252957194498498,-0.4862399159138945
1223,-1.0603454331965423,-0.4017086102646616,0.22892244576311985
1224,0.2114356405281645,-0.3774357196244219,-0.34911775776353016
1225,0.6986036345255087,-0.8447607696509082,-0.024094481411211677
1226,-0.35131503771332867,-1.0012835160088969,1.3820875257369498
1227,0.3196157511208682,-0.21270286522742515,-0.11103918393022828
1228,0.2836325734068924,-1.1093938500465625,1.2431064287723732
1229,-0.9935439608797442,-1.3678924249827478,0.004225248859531572
1230,-0.4359454897506523,-1.8634616767675416,0.48063711622068356
1231,-0.6703647910593774,-0.6343208315380966,-0.4485238349202437
1232,0.2528716850355164,-0.01201474399314087,0.507251049416437
1233,0.6575017781506091,-1.1343790762310162,0.8409412941544865
1234,-0.5158757641718283,-0.5764887383534054,-0.4979380949786043
1235,-0.9065145934859633,-1.3411540443330219,-0.15785476701552992
1236,-0.34156654858378777,-1.705922833067296,0.9658969977566145
1237,0.21100329799361692,-0.020024144895129492,0.648688545771148
1238,0.5783406977028537,-0.297978176975428,0.2270783736280098
1239,-0.6103547368314501,-0.5460509819031064,-0.44764631960838047
1240,-1.0156736971822338,-1.427972728401338,0.1545065654003679
1241,-1.102066873903095,-1.3379668758484484,0.38035165349929806
1242,-0.9975320577010329,-0.5797525091262233,-0.12642666488628745
1243,-0.008318875427921202,-0.09052969182975396,0.9604678459904848
1244,0.45143998179066586,-1.519403614647493,0.8176589218887853
1245,-0.35358104280891145,-0.4551506606107939,1.2851207467588552
1246,-0.7242743941595298,-1.7170383307731567,0.1665617969472017
1247,0.14039720020519997,-0.2579695967018468,1.088204522862789
1248,0.09787266597569377,-1.6611965530060746,-0.1656429801077659
1249,0.18025537225323549,-1.555852275656241,1.0403735178549287
1250,-0.9232453406982168,-1.5575535591069514,0.18560952204191183
1251,-0.39163750448928114,-0.16137867233712255,-0.2568290436293678
1252,-0.9622225120625062,-0.25719425096216486,0.2447183324075441
1253,-0.42596756755715404,-1.6399109598426767,1.0268972108259529
1254,-0.9263062417695692,-0.3145689901563421,0.01589893329367431
1255,-0.2223545600776363,-0.6290921361243493,-0.5657228329863538
1256,-1.0662848504653364,-0.8854868141751361,-0.11188409555425644
1257,-0.45158139109163165,-1.0475188426472044,-0.5586652898852927
1258,-0.02705731376392606,-1.0083020678325725,1.3756020186144573
1259,-0.3854382750045323,-1.8732337579433929,0.48979402034607283
1260,-0.13457755657375942,0.1005468251215252,0.4787784201441815
1261,0.7623835235897316,-1.0272829594055144,0.6073744739129575
1262,-0.05910935732754691,-0.4174053981523534,1.2654165236453823
1263,0.19486584995819556,-1.3334468820743732,1.2019875869088226
1264,-0.6372900550315065,-0.7845853436217356,1.2943034582452624
1265,-0.5115513654337264,-1.376231564728295,-0.4224431381297349
1266,-0.2475974529719544,-1.7748257946139576,0.8694835085571221
1267,-0.05491901801779711,-1.3779411419072238,-0.46316998183887387
1268,-0.5877620164002887,-1.8148218600567205,0.47579890965976396
1269,0.5739438142369571,-1.0729655577946284,-0.20058419739332417
1270,0.2031177940796539,-1.2109899378418034,1.2538500417831762
1271,0.4639659316297471,-0.430811695065655,0.9785343259688898
1272,-0.22012083767043178,-0.11437353443478748,1.0250642328525457
1273,-0.06293821140466034,-0.17744764598754761,-0.2844859987578423
1274,0.14420039035485846,-0.06693414285889307,-0.041538693111204276
1275,0.7136312041022986,-1.2502853634727327,0.5608975599174828
1276,0.3714025000452452,-1.3807652699856763,-0.25635910705716514
1277,-0.867380787525508,-0.8171341175978601,-0.34796379372494973
1278,-0.2081883688386799,-1.8515001071436732,0.6857380327827625
1279,0.467986085709533,-0.4279390221657924,-0.17449578140717378
1280,-1.0341855841281333,-0.3523618000921075,0.2509652068544218
1281,-0.4938835559586362,-0.3174766855086898,-0.3665864948880707
1282,0.4519761277216685,-1.626305074447572,0.22602336337834417
1283,-0.65675411129652,-0.016036634631861224,0.23423907879913045
1284,-0.12111404102705989,-1.3198150830768602,1.2991296242297337
1285,-1.0037011194059349,-0.9793561504253188,0.995966013533898
1286,-0.3848186462054847,-1.712533191940265,-0.1469828673231881
1287,-0.6754664088731237,-1.7175756442375512,0.08057104549535399
1288,-1.0037178423682556,-0.3434150382328388,0.6465516779983275
1289,0.4464425735786308,-0.4510592351413651,-0.2162477587444636
1290,-0.5284801969805633,-1.7456917433239043,-0.014106569909220101
1291,-0.3168875748014063,0.03224197158377405,0.0372181750035844
1292,0.646841246853925,-0.8591728533244285,0.9189147289441603
1293,0.2814754184162971,-0.5357764888066135,-0.39767590647251955
1294,0.4771413647300622,-0.20113201447541865,0.6292229713353792
1295,0.5517911913689417,-1.5438124094949364,0.34915612942421337
1296,-1.1127774088639262,-0.9140482414137976,0.8204677151557767
1297,-0.6107413015172019,-1.0738881925108812,-0.4981464687486911
1298,0.3641876235454545,-1.6113824885485606,-0.0005871394854619627
1299,0.4665421545824088,-0.17295583010547091,0.23183353714804122
1300,0.04504890593144406,-0.6086006113499947,1.323469042911459
1301,-0.3699833933410461,-0.1795871158977779,-0.282193898395525
1302,-0.20258551706765382,0.1010286424127129,0.29543743820331814
1303,-0.36256535147599595,0.07719511462911918,0.21660228091109265
1304,0.2049718594768149,-0.10276604208449147,-0.05458898487921693
1305,-0.3895934543638624,-0.6895387996191533,1.3601729517975505
1306,-0.23070224629508687,-1.2143243212679755,1.3453913491147453
1307,-0.7619308613266802,-1.3657841400166724,1.0829517240128874
1308,0.6902340543170608,-0.9137223740286193,0.8408596332864502
1309,-1.1611207242268693,-0.5963930201978787,0.40996537533753696
1310,-0.4496139669101746,-0.06022783118617281,0.8947744086714856
1311,-0.318937592134348,0.0993524821948256,0.434633500109993
1312,0.7028448370116571,-0.8940226814859301,-0.01776983988087566
1313,-0.8210631746289114,-0.6539448655565805,1.1499981100181114
1314,-0.2460431953154799,-1.3707288322201228,1.2764767099201453
1315,0.42532360501967015,-1.0415770532066866,-0.36243793269270896
1316,0.09078548842679554,-1.4882379168283326,-0.348567904610684
1317,0.017814000784073053,-0.18880136867365815,-0.27448997179719636
1318,0.2857928789986085,-1.1842842744228022,1.219056197217543
1319,-0.33284830754711736,-1.074361726782242,-0.5768515051598126
1320,0.6099991396452368,-1.4082597351034882,0.13645754572561786
1321,0.7460006208109783,-0.5966406303713963,0.32960244982416664
1322,0.5869072071508168,-0.2940836381753855,0.5044367472314946
1323,-0.38126181535716336,-1.837687622102116,0.11889783615444327
1324,0.3316034853284992,-0.42704810056601483,-0.30352161952954293
1325,-1.173566336805256,-0.6652305703841792,0.5098564068452601
1326,-1.015940781347799,-0.4010533110956678,0.07916708228083426
1327,0.6875342167635148,-0.44576468437487987,0.41623121400163876
1328,-1.1121540688334404,-0.4704194969351857,0.4202983541270009
1329,-1.043491237357859,-0.42675881145491446,0.1134174068486043
1330,0.3504903524627049,-1.6777651855743483,0.6724340338067232
1331,-1.011786443336206,-1.0966941371864363,0.9553853477081501
1332,-0.2678812563287129,-0.2498437458136902,-0.3642061939926902
1333,-0.03315166628875948,0.0759993622125987,0.5711289967622248
1334,0.34842764363161915,-1.5085075157807226,0.9589772116247185
1335,-1.121311201959482,-0.5478121362533136,0.6066536343481491
1336,-0.7050129874348007,-0.04453462855426349,0.5728685113048325
1337,-0.7408805849590883,-0.048464023587267036,0.3985286005578169
1338,0.6016781500416168,-0.36658036859722626,0.6616545187141403
1339,0.5948280968810193,-0.307006662900659,0.5164922643836657
1340,0.24890254321328925,-0.21277251457466403,-0.17518381139292258
1341,-1.1190708119427448,-1.1517224627323244,0.08165613182459025
1342,0.4027300089606864,-0.1869536609833909,0.7584823017818103
1343,-0.6595473143195396,-1.2512084233091547,-0.41805326234898965
1344,0.6874925431944688,-0.8925830602515903,0.8468227122756206
1345,-0.7568877078957915,-1.3163678777100019,-0.3213764555203379
1346,0.08824778598394252,-1.1591606180446536,-0.5194615654189463
1347,0.7216820598065143,-0.6661014869968335,0.10370673612535092
1348,0.3218992798091417,-1.6680812767643678,0.050453811908417356
1349,0.10596509686921127,0.02325930857875315,0.15004962518377346
1350,0.397816079306122,-0.1498970178810166,0.11253161887383695
1351,0.3299866410034057,-0.049795630888374076,0.41381818577923646
1352,0.20680698864325528,-0.6241538283463295,1.26837398844651
1353,-1.1343536575919033,-1.2657402931813142,0.3780594085913829
1354,0.5195874642210802,-0.9387801255167424,-0.28771923331589466
1355,-0.537979917071987,-0.022267266624721505,0.7601277260374693
1356,-0.2698252741417252,-0.8592319136505744,1.3959109292345642
1357,-0.7486643835135678,-0.262407185684487,0.9530316003605552
1358,-0.6132231649066567,-1.6922805734019921,0.8419746964321853
1359,-0.7111977382093176,-1.2479804715965421,1.185669968784075
1360,0.18852874245871698,-1.084399139721844,1.297212255200511
1361,0.4146379686750856,-0.8030991403204912,1.1770617703657837
1362,0.2771521485291534,-0.06391571430448842,0.11967861867411425
1363,-1.1311188155746814,-1.0849121936422623,0.06944937173256743
1364,0.3735098641932696,-1.0132299037456172,-0.40734532143906055
1365,0.051201349659990555,-1.1040131809950897,-0.5445562661185372
1366,0.35640783194472025,-0.38231221133223453,-0.25094910345886623
1367,-1.074886166723072,-0.4140851156528824,0.5239795985980761
1368,-1.1509753637162654,-0.7839974439250489,0.7079266501701452
1369,-0.37782793265585735,-1.4678882314223471,1.1990455940161726
1370,-1.0766939063391134,-0.40931396618958316,0.4879522801358309
1371,0.2788318729214885,-0.35995518780085045,1.0911549824824522
1372,-0.911408960385763,-1.541613662517089,0.6867396156786365
1373,0.5775824094291369,-1.509231330833564,0.31830363135619866
1374,-0.29522191373248186,-0.41879813792012704,-0.4770594642807289
1375,0.009598861110644091,-1.1957171273175091,-0.5299736587586774
1376,0.15666748155585902,-0.8484282144051085,1.3291885397583276
1377,0.3656960071654115,-1.2785368347730155,1.1227919620574547
1378,0.020433117297156217,-0.9469980390510041,1.3709919275061249
1379,0.015908437930408748,-0.9031307075284862,1.3734512884030037
1380,0.3595514100495114,-1.4075449926677006,-0.24616099285290516
1381,-1.0314941286569093,-1.0165237747972986,0.9499695316013511
1382,-0.6837079228407525,-0.4508016818179434,1.157506042892069
1383,-0.9352911415302875,-1.1517638468875746,-0.23557194629790768
1384,-0.11350404244327279,-0.25648993298440026,-0.3666065748456397
1385,0.7857530550791139,-0.9111483378373857,0.27462376967004315
1386,0.43442446837573634,-1.128174945416148,-0.3324752356623779
1387,-0.803352213837093,-1.6176597276654836,0.7440971046184945
1388,0.5895290278370772,-0.3623718501087736,0.6888176067437133
1389,-0.4418844529668301,-0.338752671726796,-0.3993818020315862
1390,-0.5122281527440785,-1.7065769112736895,0.894089214307916
1391,-0.09835381969226786,-0.9697428326970463,1.389748168772662
1392,0.4858779261344347,-1.4675346376431397,-0.03898563638441721
1393,-1.1933001490423445,-0.8645119959297105,0.5571240150582222
1394,0.7363522590562409,-0.6433861868669651,0.6190079462865595
1395,-0.5905380632237616,-1.6351463033012466,-0.15156586120854532
1396,0.3061787228767151,-1.3814353128059933,1.1051500861570085
1397,0.21405405312151918,-1.2849287860935488,-0.42008988638036654
1398,-0.47327463125047303,-1.515937501860329,1.1343944113297018
1399,-0.3718943657515917,-0.10422658395097573,0.9896517203377241
1400,-0.6797323324618492,-1.2376551903205948,-0.4124048911409859
1401,-0.10568645323004992,-1.6169427731612545,1.0816640731527245
1402,-0.9507977193371725,-1.3618209678477942,0.8746041700483188
1403,0.16271685972067879,-1.7913259071919,0.15785989527679112
1404,0.13781448328492066,-1.6503111064042915,0.9543683024650434
1405,-0.7447783071227758,-1.3970560431407388,-0.277281186145785
1406,0.15137883214103498,-1.8123621401477485,0.23134397622062697
1407,-0.8221478088919144,-1.6456482991850114,0.6337176702858259
1408,0.7500847404750395,-1.1400626901561657,0.5548342949691619
1409,-0.9657035567117659,-1.2150848402891303,-0.16726511511312753
1410,-0.42224584647640656,-1.351042491032316,1.261180258985068
1411,0.3812943699397868,-0.4711263165027785,-0.29149203926826417
1412,-0.6937156679118948,-0.21398482493427967,-0.14973742721159283
1413,-0.017862043919745968,-1.812628161449077,0.05223319688823447
1414,-1.0917822375931523,-0.42951197380546247,0.4242982159723291
1415,-1.0517910781973,-1.3923235640818907,0.20719378788026782
1416,-0.5619947377808527,-1.7418436340422712,0.7910604764043099
1417,-0.5918840424912744,-0.07007334733444237,0.8146138298198876
1418,0.5109824330744218,-1.5824459542386666,0.29400875879672633
1419,-0.8351101484810026,-0.12954390337303742,0.5429823770035505
1420,-0.08855709196199313,-1.8442229178257123,0.685750755364591
1421,-0.5839391744576254,-0.5216066149156771,-0.44944882083363014
1422,-0.8823935423542801,-0.2264665950970119,0.08562888908622479
1423,-0.6132689096009527,0.013185168920914259,0.2884220017808197
1424,-0.9520885420596491,-0.9375719220936436,-0.26631257057896246
1425,0.5010405145380323,-0.21956309587821873,0.6110494071464883
1426,0.010733085665573155,-0.04206652352518897,0.8756830204813733
1427,-0.03658135583658137,-0.13974805395331524,1.0331971014524093
1428,0.6227894308485238,-0.7361152599641887,0.9348503183862176
1429,-1.0516423558566899,-0.9489919475765446,-0.13297068408672882
1430,0.10716101289083318,0.04417491419963998,0.24953569584397084
1431,0.6957596151038083,-1.154792790400047,0.7419243929178653
1432,-1.012224606522149,-0.6469975680419268,0.9368453902985352
1433,-0.46823654880420124,-1.579439338947772,-0.2805328180194838
1434,-0.4731916803688892,-1.0124600486430033,-0.5578794790047428
1435,0.0028412110479210384,-0.6050855807186962,-0.5358056162836686
1436,-0.799999490766963,-1.671203450672648,0.6059205721672233
1437,0.11534513650727019,-1.8148780268524765,0.6171573219144549
1438,-0.14366700054843573,-1.8575169137661631,0.1396714026478052
1439,-0.5156383584541402,0.05150050265286507,0.5037755235857257
1440,-1.158116968035196,-0.58696852983767,0.3856337171411449
1441,-0.5867689598594711,-1.1687846808041762,-0.4844335074401471
1442,-0.3898662586093893,-1.8717911318377944,0.4962438744764985
1443,-0.22342072657372652,0.10008789189414652,0.5090651161973438
1444,0.5771022206618943,-0.27841518273567845,0.4859563874805054
1445,0.7371988967388533,-0.7375463400913145,0.6905454261823744
1446,-0.5925356341764261,-0.27898319027476526,1.0863340654924447
1447,0.29063664955688984,-0.6931042827043614,1.2427655169863971
1448,0.20852138516171237,-0.1930661233833193,0.9790790344041724
1449,0.3274794965063869,-1.4467913149967635,1.03805417208296
1450,-0.958978919911101,-1.050874517167069,-0.24092125694469857
1451,-0.8033121856261485,-1.0385728653531519,-0.39057918067344555
1452,0.32393889992576,-1.1986893691219351,-0.3924915668700203
1453,0.7625912588423385,-0.8717581265365187,0.6446908056167631
1454,-0.08127928028012893,-1.403331755077149,1.2497287621807467
1455,0.13680172293656787,-0.38696170246613343,-0.39236788465118816
1456,0.4598154724311907,-1.2038316816364147,1.076716314696911
1457,-0.5140641023113657,-0.7211833576562237,-0.5372140002442987
1458,-1.07634727112882,-1.3110334082022805,0.13593345330806894
1459,-0.03591217498928982,0.011373474035909086,0.008782556047421914
1460,-0.5791679055945965,-1.575902837098798,-0.23040805653323537
1461,-0.8932177360756144,-0.8493798409699027,1.12398780829134
1462,-0.5890286331211426,-0.8667466977114093,1.3220241114098337
1463,-0.12022172419529539,-0.13189806039649243,-0.24361022370452318
1464,-0.8938796544986584,-0.6750120748807829,-0.2939829745866126
1465,-1.001580433627604,-1.17425885453634,0.9360312235682937
1466,-0.32652278124086254,-0.4139241593659846,-0.47064396515139134
1467,0.03556476292180902,-0.07755440962183346,0.9233688474093646
1468,0.24141213809214102,-1.6412192139466433,-0.09198766216017995
1469,0.033553063320024556,-0.9648660309909969,-0.5696525176089002
1470,0.37389395585530416,-0.5422468625025179,-0.3361911252535757
1471,0.5095882135145313,-0.4259289195982655,-0.1197744600399745
1472,0.0983812177377002,-0.0023575383810224802,0.06275555863022833
1473,-0.5981648415949431,-1.72429269479488,0.7941469306013647
1474,-0.18610195702361298,0.10518213609782982,0.3543744020953025
1475,-0.43289454946336586,0.08017275570340054,0.41824467872572124
1476,0.19350820369372798,-1.555364361967223,-0.23567418827143216
1477,-0.06680462654129518,-1.8645948540123247,0.592831254602152
1478,0.19609561409939594,-1.6899735962679343,0.8500216364120573
1479,-1.0633723593795266,-0.7520652637890362,-0.09699644308645208
1480,-0.6057870974906852,-1.6435072692251262,-0.12890452822139198
1481,-0.0478707678893486,-1.1338093861054654,-0.5591818223518601
1482,0.3640808389531886,-0.5461509780568006,-0.3456717838118147
1483,-1.187717880995103,-0.9828281904518402,0.22811813897792452
1484,-0.4161910970501013,-1.7802595585637773,-0.013650475182839905
1485,-0.8685892599013008,-1.0325517019395254,1.134855193827446
1486,0.15763659900227517,-0.31381145248272635,-0.33037704886300484
1487,0.642543112239364,-0.7357476959958181,-0.10584981866392063
1488,0.23425895287306694,0.0033588136077179337,0.36346372190692733
1489,0.4493321442277662,-1.3189412910145941,1.0223353510983464
1490,-0.07364770961013917,-1.8590831444647367,0.6227814341415168
1491,0.43831184652976296,-0.34940971238696455,0.935341352867857
1492,0.7229362114096338,-0.7091686650017958,0.7184062566888464
1493,0.669283442702041,-1.143155104884559,0.8119679884179403
1494,0.30813394292223173,-0.3816848916383701,-0.2893568944824851
1495,0.1749605335836994,-0.9107664986033965,1.322791042764445
1496,-0.1807996430689413,-1.431231981353228,1.2413332396946095
1497,-1.115287641775901,-1.2145579505449655,0.1322273811167656
1498,-0.942609732725363,-0.7635252422592798,1.0626329326581772
1499,0.767378986361351,-1.0916402145387982,0.5106476640771019
1500,-0.1990389591481785,0.1007734564880248,0.5038450184719193
1501,-0.8790016916746941,-0.4957514316945847,1.0224394786128377
1502,-0.8484790812593669,-1.5317437835637038,-0.026380012505622608
1503,0.174345741138832,-0.9653350854653528,-0.523382606800528
1504,-0.14419333818129199,-1.8760421060283958,0.5746211067192636
1505,0.1902682338957654,0.020460300759417627,0.3143162591380707
1506,-0.12775274719397023,-1.520349334253485,1.173791364218914
1507,0.4945835579079236,-0.40384933605743767,0.9169266036694703
1508,0.10247797089980983,-0.2937185007843271,-0.3395193585746389
1509,-0.11051567835815249,0.0681041928757266,0.14188185291542418
1510,0.4851841267384538,-0.44981244655425656,-0.17134828136428937
1511,-0.2894033249068107,-1.4685282029458264,-0.41548939981222055
1512,-0.9086358910695043,-0.39005935371330275,0.9017649186083425
1513,-0.630778037900009,-0.045883179788560435,0.716647689375255
1514,-1.1308216226364696,-1.2747970926122638,0.4103147015039174
1515,-0.12034965402201991,-1.0633662267188129,-0.5832094452167598
1516,-0.9305531487363653,-1.3004283155921754,-0.1583527711297773
1517,-0.21092066033551882,-0.24373952361056112,1.1585266567555135
1518,-0.2021860227650969,-1.241922173314364,1.335897575949247
1519,-0.9792931398506686,-1.1317132440833224,-0.18964581851999665
1520,-0.33400845600960083,-1.8759978887604305,0.26184287852924737
1521,-0.5664934086682679,-0.17722220855105858,-0.19903810638995978
1522,-0.3425348747823658,-1.074527661813685,-0.5755158300098244
1523,-1.0301100377345096,-1.0697394815776504,-0.14043399889331154
1524,0.7034527100923833,-0.47981821005950975,0.42924599228448024
1525,0.21792509666894125,-0.38439855403966156,-0.350237091154743
1526,-0.7143270553852098,-0.29326245991179317,1.0162141030195624
1527,-1.1225942231326298,-1.0557285131223388,0.03205938695924371
1528,-0.6528946043327969,-0.0035624313956861275,0.30687323153314927
1529,0.7149978013795809,-0.833379739032174,0.014568325310790498
1530,0.1738061794819437,-0.6727595272417186,1.2966640125963327
1531,0.30406318289147843,-1.7487478939435672,0.30782513693805125
1532,-0.9621130207285442,-1.3610451026431998,0.8572220893432061
1533,0.1015392838666804,-0.9314955307958777,1.349174769436798
1534,-0.6655028086452279,-0.41002222270769373,-0.3466863947145143
1535,0.5797380248069409,-0.7142317432351127,-0.1929374104316086
1536,0.7430882828805432,-0.9143034077624708,0.7116765398107593
1537,-0.804357253465595,-0.45510876899512176,1.069432251843893
1538,-0.5212170644049587,-0.07243615449220858,-0.07741400938389797
1539,0.7492059175272929,-1.1550253535952673,0.2624419066155524
1540,-0.05713024882856019,-0.8859659398988644,1.3872869372266137
1541,0.2904020344565458,-0.23939271888369162,0.9687500392559361
1542,0.5149351301854592,-0.5292661491054761,-0.19048679878462454
1543,0.42996319368218117,-0.9620477951945487,1.1668785281739837
1544,-0.6287245799944107,-0.05275184280146703,0.0600752994285907
1545,-0.16418009456919683,-0.284936528919791,-0.3937582298749346
1546,-0.8276415604330286,-1.6771234603391214,0.4124051172815764
1547,0.6146981710070331,-0.3337977574560348,0.5098635983903533
1548,0.2782044793694241,-0.17055415667660667,0.890779881459012
1549,-0.7710999611203282,-0.0686761426369086,0.42174891010156523
1550,-0.2045508808050176,0.09974874878366446,0.5133279681713139
1551,0.7135431126169544,-0.5031473143378018,0.363235803486206
1552,0.02100503161182888,0.07911857603215232,0.3533635039565475
1553,0.23422345952287413,-1.73003615302663,0.07248417550611386
1554,-0.667060585057198,-0.5679383765555479,-0.42713349505164167
1555,0.22715713013569167,-1.7775841886525163,0.5736647673876741
1556,-0.08794095048019293,0.09165708485254767,0.27536892022737436
1557,0.7735502167079329,-0.9714511777729893,0.5820024923506253
1558,0.7662640397331489,-0.8402644921986643,0.6245708875367729
1559,0.33912399406449595,-0.30730638828268436,0.9973782688684415
1560,-0.7335504278683801,-0.05128483332955197,0.5105107018208569
1561,-0.6608426642106944,-1.5293300330117274,1.0225097147906226
1562,0.2978355527186005,-1.7219399058157492,0.6427993433497569
1563,0.6661069060392523,-1.3237089479052564,0.1665891472269609
1564,0.6860173185253473,-1.2596003998993766,0.13454120366865463
1565,-1.1975098441482563,-1.023937168019021,0.42495677571499385
1566,-0.5214893695826122,0.04978897014422093,0.2952791965097682
1567,0.425775408584903,-0.34398594554280737,0.9446440741611111
1568,-0.8251448549711553,-1.6668159105182585,0.25947090827191466
1569,0.48299213317956513,-1.031907790054446,-0.31256288038581176
1570,-0.9120734623137032,-1.1410219250863882,1.0624524403024305
1571,0.35205310950997565,-0.07005902883178221,0.299205901908809
1572,-0.19321464968006458,0.09397056650901799,0.24212897610384135
1573,-0.35074566464458645,-0.25358216781491094,1.153164310057835
1574,-0.22772070588986262,-1.7839921144724908,0.8532850882989038
1575,0.10907541679512724,-1.4746438989886483,1.1487943000978065
1576,-1.060085254920016,-0.7907778837936086,-0.11199185028739428
1577,-0.10964900354359457,-1.6083383072175514,1.091225883734002
1578,-1.0402874601661096,-1.1932028631951963,0.8620608978543511
1579,-0.8846517419926379,-0.8848769528311442,1.1332844917426275
1580,0.41240919817964494,-1.5489836575161564,-0.034622640078827094
1581,0.327663387719053,-0.10159508269659087,0.694252714796638
1582,-0.7748224401813064,-0.5821317597207781,-0.36295819257458184
1583,-0.9729435624181814,-1.213912305532452,0.9551295565854034
1584,0.6529794413319672,-1.3626989090630253,0.1948791535238693
1585,-0.13526188231194325,0.09760056691369076,0.5098244941036624
1586,-0.8772212618480641,-0.19089096761352972,0.1615997941427859
1587,0.5117671065568983,-0.6152013039466213,1.0362698976721836
1588,-0.11684728803295935,-0.7134739844905499,-0.5810344947816395
1589,-0.9579722042911939,-1.2998632418710898,0.9182309424621684
1590,0.3774811060833718,-0.7737976373078654,-0.4044359555769416
1591,-0.809353953954074,-1.4292128229402017,-0.1927433881577454
1592,-0.8175251380372687,-0.631157051141176,-0.34821816111326953
1593,-0.9234525258477074,-0.8786065105276224,-0.2983261683860152
1594,-0.8535046232036199,-1.1963998193411967,-0.30117769280805784
1595,-0.8819379185581825,-1.0403416416743438,1.1210900089674314
1596,-0.2715551375540851,-1.869764422924355,0.6057105244643887
1597,-1.0282465777539311,-1.1608781794630862,0.9016389515348366
1598,0.5950805151739191,-0.32014240077074785,0.5680836636502449
1599,0.5126261551158533,-1.1442024140086966,-0.24973772495382107
1600,-1.0440600636640476,-0.5833455922452038,0.8479895782377828
1601,-0.46417276895870263,-0.8365821802055831,-0.5659979376713061
1602,-0.8464671269517626,-1.045897985368371,1.15158877445453
1603,-0.7657400772302929,-0.7459647219075388,1.2141885674418496
1604,0.6244482398945879,-1.4244722150990117,0.23140907606157218
1605,-0.6412497098251794,-0.008260809251022572,0.5628473135401257
1606,0.12874731327968794,-0.9679371013064373,1.3377541779448903
1607,-1.1874679244994666,-0.7209346187448865,0.48601501688579585
1608,0.5879696536154893,-1.4149551258699233,0.08671118304822034
1609,0.237060525202657,-0.3811928530908518,1.1338784618883386
1610,-1.1327032270296948,-0.5797754933697046,0.6069185732622309
1611,-0.08933368200557287,0.06839965759739852,0.1519748856450479
1612,-0.2369084453197225,-0.0800591935861937,-0.1821360626271829
1613,0.4734760013669519,-0.2787420732810809,0.7981298418663416
1614,-1.044741133785687,-1.2701337613810242,0.7927440859790136
1615,0.6855368665279687,-1.2411551850673792,0.1092061696114362
1616,-0.4931841235986224,-1.6115487485430766,-0.2357928496732682
1617,-0.5355801977272739,-0.13793640365097698,0.9646887049868248
1618,0.09934568384483664,-1.399357681289706,1.2052237967984452
1619,-0.360218576757009,-0.16111226132772816,-0.2646132483919974
1620,0.061471441543966845,-0.0018022231069985684,0.7630482273207491
1621,-0.5062688757897094,-1.6298340452083995,-0.208182038236693
1622,-0.7197027957886707,-0.0422541925269872,0.2905603571491633
1623,0.7645987703132202,-1.0637556892181925,0.2304566855157854
1624,-0.9099264453278972,-0.4248921156339279,-0.13562729061811757
1625,-1.0021029633440708,-1.4734081077654464,0.5737408525338454
1626,0.34065636291161544,-0.5906555981961646,-0.38183087915565833
1627,-0.3177118427952225,-0.14963379626857634,-0.26031858399636026
1628,0.1326023456634233,-0.7422337215130052,1.3270455110456767
1629,-0.017952328299203943,-0.281268771524493,-0.3692688312747409
1630,-0.44066296951204587,-1.8475770180206483,0.585904879960174
1631,-1.0604466789124707,-0.4127622981815624,0.20016788978417405
1632,-0.8784473579555728,-1.022001275927003,1.1278046981461425
1633,-1.0029549486797913,-0.5494850470217436,0.8955497063449771
1634,0.05095593438904722,-0.23928174413555092,1.1095691927616427
1635,-0.4955366136038163,-1.4403058163308586,-0.38732276432701157
1636,-0.8354076408169007,-0.4296789122616902,-0.22524193343476936
1637,-0.9609112435858369,-0.3007183990817604,0.6798399356003954
1638,-0.7885064313608453,-0.5454470877689443,1.1332983408235222
1639,0.46884670557358943,-0.8712638935773265,-0.33874537902140556
1640,0.5637103412711615,-0.48865778571751783,-0.094371732222575
1641,-0.33262431333845055,-0.44309879038194555,1.2823054244988277
1642,-0.826517828181386,-1.6033922065082447,0.7327134888653083
1643,0.10034721383698392,-0.8835801003485277,-0.5532234741737226
1644,0.22864935608564235,-0.12325865578914935,-0.06759298925882103
1645,0.1797376728046102,-1.467257950046297,1.1209214109922914
1646,-0.2834585106537059,-1.8189595520086417,0.7697842870445121
1647,0.7009028293901616,-1.1817753912687359,0.09225047533963193
1648,0.4423476730467073,-1.3375346045531664,1.0166584970303638
1649,0.4172609480784266,-1.51165343146933,-0.08014437992376444
1650,-0.3415957749429467,-0.2576265963640144,-0.3612246995242371
1651,-0.8039078615358684,-0.2363416456007157,-0.06075555882960207
1652,-1.113860290838452,-0.8223133465179033,0.812531165739345
1653,-0.061349193467501534,-1.324989865384611,1.2889668593877062
1654,-0.7950291416758085,-1.62617386339509,0.05662476420623058
1655,0.6303563976063912,-1.427804362357451,0.27800097958609665
1656,0.7481171713428991,-0.6987201807965038,0.17284677876301582
1657,0.15155911132694175,-1.10317299525582,-0.5114095111077457
1658,0.17737096199811775,-0.17484532291174162,-0.18119506870199398
1659,-0.4814348479956352,-1.2713744397327207,-0.4855990717874114
1660,-0.9184261942445088,-0.1923479210556578,0.3639514288460166
1661,0.62608559392991,-1.02261662013499,-0.1403251521608616
1662,-0.26532990000748297,-1.5753260115393786,1.1277823613569236
1663,-0.5839913374827045,-1.7040532991381765,0.8464481372299509
1664,0.4547275881982553,-1.544355272886464,0.7720049525363598
1665,-0.14503842434361863,-0.7720915996445272,1.3892064628541507
1666,-0.28307862148765783,-0.3924565590878733,1.2604560538259286
1667,0.0022556792160806083,-1.0192660614651992,-0.5713709564116174
1668,-0.29057080470172203,-0.2884239736167281,-0.39308151707350186
1669,0.4339049074774027,-0.7268007020119611,-0.351275541562016
1670,-0.7470496641697193,-1.363538339638582,1.0962844549348187
1671,-0.37565863922690257,-1.8111127738113222,0.03853819038001516
1672,-0.7683546074820243,-0.17415165516430225,-0.009567506894874622
1673,-0.06847536731963098,0.0464034504384681,0.08658247036334185
1674,0.3510095247955537,-0.40453496560659213,1.0694038392826615
1675,-0.04865476505858675,0.01561039963766402,0.013304978711524995
1676,-1.1452698324287514,-1.196188464838528,0.5627230707841492
1677,-0.02265775659879188,-0.6643150482059939,1.3543711972291577
1678,-0.5338039630425074,-0.8846758391225774,-0.5463193993376083
1679,0.32930304638275143,-0.789932371652122,-0.43950352304381346
1680,0.46279301724866256,-0.6429456384159052,1.0980544974324489
1681,-0.5560854528290867,-0.21973156960462187,-0.2522987903129987
1682,0.29652030139329594,-0.8964675277571879,1.262853591038024
1683,-0.2611816623090776,-1.043583250267016,1.3856929844845989
1684,-0.11999521797700274,-0.9514370128510761,1.3931014136228363
1685,-0.35886258226817536,0.09303310722298261,0.4553814563279577
1686,-1.0622015590495686,-0.38165382892064215,0.4723829996303603
1687,0.18363150518998647,-0.03191457568764661,0.07398901013904075
1688,-0.6494948958438633,-1.1293438899310315,-0.4664084762031872
1689,0.09613079537405653,-1.7687404964183198,0.7762437445785432
1690,0.0949936848146043,-1.0366280482745283,-0.5442026004591203
1691,-1.1772441413470527,-0.6737144022587075,0.4937653916186037
1692,-0.91913285185505,-0.1924398997937124,0.41632385624076673
1693,0.5536208064182628,-0.4195443710707383,-0.04602977119046575
1694,-0.2110068299259936,-0.8731925047821085,-0.6012619762818475
1695,0.5300060418741773,-1.5522289520640196,0.2436609048119761
1696,0.42167219050560273,-0.4739270033950016,1.0537924093431328
1697,0.5467455106855146,-1.3038104362205767,0.9128606514488535
1698,-0.8662482788453123,-1.2690366830686837,1.0494094884310605
1699,-0.14555861517865587,-0.5013641926307874,-0.5193170479765896
1700,-0.6973349687391723,-0.1736891334951599,-0.09203834197624651
1701,-0.6606237528561336,-0.07689357677816405,0.7543269697495977
1702,0.0800083859127226,-1.8054453824500323,0.6927679183227162
1703,-0.353154679244316,-1.4992962284163676,-0.3835535622544471
1704,-0.6602674847996259,-1.6717999439062938,-0.03559658797587928
1705,0.4627460949858464,-0.1898113040277229,0.6370327419949509
1706,0.5855116142323403,-1.303812413328723,0.8509025705516237
1707,-0.58331436994747,-1.7649316731891052,0.0842380970924691
1708,0.6679097309906293,-1.3174268037084471,0.1618623203933558
1709,-0.12473184089769666,-0.517132810610875,-0.5242908743063395
1710,0.20018384417488852,-1.253272373473715,1.2383766260283182
1711,-0.38987189805826206,-1.4203840032375026,1.2285010233882079
1712,0.6020151193071908,-1.4289892852195063,0.15380890362515243
1713,-0.0658106377457298,-0.02374479404123187,-0.07426648873740033
1714,0.050099211566451834,-0.3195314123646058,1.1760896303577866
1715,0.3748406223900034,-1.6692643245805094,0.15239669043946158
1716,-0.4920748444261513,-1.8134896284444335,0.1297169680756015
1717,-0.17858178296100236,-0.6301476083964501,-0.5657431014989064
1718,-0.5894050340065833,-1.685571697824801,0.8740573429009364
1719,0.45545369301119687,-0.8569437754971644,1.1472635797826078
1720,-0.07197347758991579,0.07299932851215352,0.1804658931440474
1721,0.12000125985263194,-0.6503962438437795,-0.5148841323013937
1722,-1.0634804517686405,-1.0380034157053926,-0.09600218874947283
1723,0.6874324265687747,-0.6630155996765006,0.013941783029732369
1724,-0.30377827647220346,0.030936856152419694,0.030173177076077785
1725,-0.4619897120651671,-1.590439173394323,-0.2716566264417585
1726,-0.4765084382259932,-1.1681670933399888,-0.524340319165016
1727,-0.6744842174856455,-1.3749236027902592,1.1396317065293406
1728,-0.9847214378558954,-0.6519930601751625,0.9780051268825605
1729,-0.05351186974264892,-0.16937303514475865,1.0708802701333322
1730,0.2769620441931293,-1.5035677558786074,1.0264972219860318
1731,0.3183444517544699,-1.1181126215859034,1.2196558341102262
1732,-0.08692212451242952,-1.4984402963179702,1.1858816648208435
1733,-0.8852603410631201,-0.5039364531354458,1.020824950812417
1734,0.23347508497127786,-0.7641718278077314,1.2872024187737805
1735,-0.047958705894072695,-0.8991788289268243,1.3858731457650482
1736,-0.2321492496740185,-0.6419990696880655,-0.5689601681129002
1737,0.14950266995160258,-1.7209134941010513,-0.03617198301412505
1738,0.09046593949296894,-0.01920169749892986,0.7822378239034276
1739,-0.7682621866885952,-1.4030968787930824,-0.2532085026174813
1740,-0.52382114878945,0.054625646030958847,0.39269562318127677
1741,0.28853077269295224,-1.7604897795933145,0.4587011547292434
1742,-1.1983797780444554,-1.011574184142624,0.3533213789426407
1743,-0.4159929412230152,-1.7414888874759753,-0.08852680508794275
1744,0.3811433768849151,-0.5371248694114978,-0.3279155244602605
1745,-0.02135227262300586,-0.3271285900228779,-0.4044947330842483
1746,-0.18366578895692318,-1.841544081501605,0.08078260525185388
1747,-0.8572213360447913,-1.6428530448832834,0.5213643158262595
1748,-1.0285882289113366,-0.4351674442885632,0.06118753539829235
1749,-0.16151113736828304,0.09171694573642969,0.563028395251928
1750,0.5190746981644669,-1.5184145480760498,0.10980178466155532
1751,0.39159384886073223,-0.9758685801810085,-0.3987619834393493
1752,-0.19841351765758003,-1.448152204411049,1.2306537702102112
1753,0.29724524657643403,-0.3293625872459346,1.052695734355566
1754,-0.06407987831061197,0.023704579313264307,0.7703150076368552
1755,0.32973379844757894,-0.230848053248292,-0.12424771455937297
1756,0.4972669052022354,-1.2242015883236639,-0.23044679385973876
1757,0.7562146379504427,-1.0807034885295528,0.5944843749993864
1758,-0.1068142785822747,-0.04030047146374714,-0.113245050941834
1759,0.41823398529246136,-0.4954469577367134,1.0703012345235123
1760,-0.2819092119912985,-1.2227264149109098,-0.5427556444305264
1761,0.6819236006857093,-0.6161915762130901,0.03255817528873267
1762,0.006475750869582436,-1.358695005067276,1.2578263298939636
1763,-0.3350901693983336,-0.37523694344608904,-0.44687920703027295
1764,-0.0018112701203535364,-1.7930295701570558,0.01220038661994971
1765,-0.7638803157199002,-1.3089547852483565,-0.3203093803118595
1766,-1.0226054219761982,-0.8912615004058843,0.9762580425877159
1767,0.7084679488959835,-0.5803241680763446,0.6532220409282952
1768,-0.1961050593634259,-1.3577544861200261,-0.4871956552425359
1769,0.6516527887465189,-1.3403048487112394,0.14503416656913737
1770,0.00779504080189411,-1.2361041158748343,-0.516272359258588
1771,-0.7290257985044353,-1.6687533754082817,0.7535454331376986
1772,0.008374215450048267,-1.0083886699222318,-0.5713833762904301
1773,-0.19426948012006218,0.020661862655093424,-0.006340419528291653
1774,0.29616757980665726,-0.8323742272710286,-0.4638533574676253
1775,0.17641754562042833,-1.802455961077532,0.2326621497969632
1776,-0.8973534938736583,-1.0294101403983125,-0.31150425754047556
1777,-1.112446993541589,-0.7168348999665368,0.7829630647521328
1778,0.6259949223681851,-1.4389842572258336,0.4971866341888263
1779,0.41845244981883556,-1.6696750951793304,0.3128467047298936
1780,-0.748261411073434,-1.5484160553592972,-0.12839481159524202
1781,-0.8738790600737805,-1.6380262855090186,0.3800761127063971
1782,0.5873711572327335,-1.3399209413660564,0.8117705753712022
1783,-1.1620953457301497,-1.1141730901604534,0.5934207846620495
1784,0.6636445590163139,-0.9635400838959189,0.8865319174786719
1785,0.6460544270634482,-0.8370714831875579,0.918270756426542
1786,-0.7648128749525452,-1.1413716108308825,-0.393181751869111
1787,-1.1402495244705861,-0.6403504468861239,0.14603431916605514
1788,0.7490865779570328,-1.1634300537318936,0.27901753464321766
1789,-0.16459540774191256,-0.2645869751156385,-0.377722200437585
1790,0.09284741651436546,-0.5797818581873113,1.2996027940856232
1791,-0.18793197031715536,-1.8254852365136764,0.03613957911787913
1792,0.23542728257846482,-0.18170564748929813,-0.14733244639856796
1793,-0.38964670767701104,-0.6897885954856484,-0.5631791036532576
1794,-0.1094414255987143,-1.8750652290367942,0.5640482737303856
1795,0.5601744108025764,-1.2955216551247435,0.8993887268424504
1796,-0.3089062422170226,-1.8429213291324447,0.6957545386797572
1797,-0.11980659117115353,-0.9635807756993433,-0.5952681394247353
1798,-0.8856514085021974,-0.5059092241221651,1.0216299538702842
1799,0.4032144969544211,-1.3165565238824604,1.0689839729228097
1800,-0.9526025030680915,-1.531813532579537,0.5879765798166893
1801,-0.609331599820135,-1.196266744950672,-0.46522443048038487
1802,0.15479141240665023,-0.30763913338277205,1.1238844531232972
1803,0.4407308093723391,-0.6827583524990342,1.1311626381150484
1804,-0.10108974371737474,-1.2239905284576493,1.336483643563255
1805,-0.7035210200204897,-1.747625099852258,0.24501588188640616
1806,-0.4070063455247973,-1.4731720897627663,-0.39134959475489556
1807,-0.8863690570337445,-0.20958141141223086,0.13452333775542935
1808,0.5610871295414596,-1.2022644131048703,-0.1633814550835746
1809,-0.6608062946532968,-0.44411033512592873,1.1675629160591783
1810,-0.628804181223232,-0.3846196692609851,-0.35145878942042585
1811,0.4901895170951406,-0.6145441655211765,1.059492762590354
1812,-1.1633692057797966,-1.0880359372532726,0.6139149087690692
1813,0.544493803634292,-0.24762077533995033,0.5357763470275574
1814,0.5838620438387768,-1.451547163693324,0.14505928174810845
1815,-1.0470556788894296,-0.40016146080148884,0.17545028695184958
1816,-0.5748190961786669,-1.8012609527146903,0.19732871989413675
1817,-0.025406488555280396,-1.8595524364706904,0.21344198496696243
1818,-0.18888891177556486,-0.6868468385753874,-0.5797104610314587
1819,-0.7982979531763001,-0.6282833553746652,-0.3625531315073207
1820,0.7365406700939623,-1.1281458927325674,0.16210451657093794
1821,0.2990240402866307,-0.20441597146390728,-0.12064747800007045
1822,0.7189073165868053,-0.6384551986861012,0.6790734152184533
1823,-0.606666149062034,-0.16077524597463183,0.9486917716671053
1824,-0.2690474611747829,-1.1704965786861754,1.3573835970267594
1825,-0.6324668487606335,-1.7913579986773172,0.5105619753485624
1826,0.696849892105543,-1.1238478134589496,0.7606849750800323
1827,-0.6519907232115624,-1.70673862228489,0.7730899624855165
1828,-1.088072988909075,-1.1080826117362519,-0.021772447529796235
1829,0.563781473956332,-0.2901975704597045,0.6051582576422543
1830,0.3087326655689391,-1.0674850901557384,-0.440783607903449
1831,0.06919747920393801,-0.33007448270690976,1.1772673165921337
1832,-0.41903468986396314,-0.28082979625858756,-0.36256546058515277
1833,-1.0314693535972705,-1.3667253877988979,0.08960430761545529
1834,0.7152149654408426,-1.1880119543946108,0.65148425725588
1835,-1.2025260099708528,-0.9779908823051546,0.42287227835996927
1836,-1.0538645866561254,-0.8035960389559689,-0.12462190855713765
1837,-0.1133733388383118,-0.4402391077747775,1.2849598802260922
1838,-0.6336173189772949,-1.6502577330575674,-0.09645651516234333
1839,0.4161664618638021,-0.11255633782942245,0.4468823739220037
1840,-0.8059278929373077,-0.6226383138690811,-0.35454962464136563
1841,-0.6994923540304477,-0.03117570569045655,0.2844643673233443
1842,-0.8603030791775119,-0.7116956165122518,-0.3358467758482433
1843,-0.46069888038076423,-0.7994112749109921,1.3610397070564053
1844,0.23083380815974971,-0.660277791146701,-0.47003258259961195
1845,-0.09549000319194043,-0.3491273074399788,-0.43287254140858283
1846,-1.029413578483312,-0.5979698766336257,-0.08646567143395378
1847,0.2853838373944735,-1.663830397215903,0.8046745692430672
1848,0.27268407236511194,-1.1280475197204356,1.2444154237735037
1849,0.1223223342918327,-1.7539232761650907,0.008829647928042306
1850,-0.5126854250440371,-0.0986299167833456,0.9221073058434051
1851,-0.8353442603314531,-1.6363144659476505,0.16863998646548256
1852,-1.1614027983515918,-0.8605087063144837,0.693219679214936
1853,-1.0041965862833615,-0.5985340289642482,0.924270517133873
1854,-0.3424960760233489,0.044628466978888615,0.7165314394901033
1855,-0.5073140004871715,-0.9331087811999257,1.3513485522182658
1856,-0.421058128659792,0.011213977304485867,0.7661611629813232
1857,0.4701500660547671,-0.895592007524638,1.1349235865987484
1858,-0.040000352270847916,-1.7644037173406253,-0.06417016284450627
1859,-0.9853370102648699,-0.5768351705746964,0.9396973311011515
1860,0.2508888093219383,-0.8388318918296735,1.2861525509353222
1861,-0.20523076122475814,-0.981089055492887,-0.5976497215732793
1862,-1.203447375742062,-0.8403850235094338,0.4536222123203214
1863,0.3500107157502667,-1.493274083748588,0.9737192892017522
1864,-0.5405402329852397,-1.010829660143166,1.3337231600482735
1865,-0.8906394531781183,-0.72265086859709,-0.3103987233329908
1866,0.6868658316157585,-1.339451625809738,0.45637432299991276
1867,-0.09438590962912749,0.08836755224227258,0.5505792057035476
1868,-0.8474692572555579,-1.6603069391531708,0.4336164695610884
1869,0.6094825028036444,-0.4075089622206045,0.7116239231065995
1870,-1.159193161998594,-0.9081659802712364,0.09528432958634064
1871,-0.06947143846932416,-1.8836818865820804,0.3658815580727383
1872,-0.7389722458165284,-0.7650463123725243,1.2350697353209776
1873,-0.6914079367668706,-1.105929877410425,1.2468621611219382
1874,0.7689967779527104,-0.7262949289621489,0.25491638931809135
1875,-0.9076230758787582,-0.35336718361795577,-0.0666456644842246
1876,-0.5611519034262009,0.04131877819004853,0.3986010767503211
1877,-0.25609903184101296,-1.6000617687492091,1.104558661077259
1878,-0.9906717975705804,-0.8945742421320548,-0.22188293464836167
1879,-0.5205402667339203,0.05192943183333788,0.3135934822973431
1880,-0.782973304181878,-1.5160305623991401,-0.1307977254545139
1881,0.04312268849627365,-1.338393737154824,1.2587136774593537
1882,-0.5566914942852532,-1.1020530356628901,1.3116722774010323
1883,0.06753928530509637,0.04309811517949361,0.18059369911225526
1884,-0.5853613132514702,-1.758436405662703,0.727913518409339
1885,-0.9833602651619355,-0.6453002533744876,0.9770013815868315
1886,0.35711825758831683,-1.586502448925817,0.848405522335281
1887,0.0580417218009341,-1.2820550140506553,1.281246228191166
1888,0.08277932295076858,-1.8269514418220762,0.6113719190275997
1889,-0.34945976483031094,-1.0479168887552435,1.376131839604263
1890,-0.6052623246248321,-1.803683214517106,0.2857569773391959
1891,-0.600684801220931,-1.618445696177204,-0.1664438947734374
1892,0.1234466177118412,-1.7928011771602472,0.1109193989138445
1893,0.08620263968450419,-1.1426571470413376,-0.5247258453868173
1894,-0.14831106427340274,0.00659912756894355,-0.03299282737390199
1895,0.06430861174016686,-0.6935792508222742,1.3401660040957077
1896,0.4303436753982602,-1.1961618362035993,1.1077797761755626
1897,-1.0297854621196025,-1.3671767317826662,0.7112106599699088
1898,-0.32103332739599466,-1.748171992043293,0.9051014677894138
1899,-0.05275520725513966,-1.3177763122150234,1.2909884665399622
1900,-0.6842640851837619,-0.6911265184365427,1.253283655427697
1901,-0.5109646550678354,-0.4756223079052104,1.254378497708779
1902,0.3404931281122339,-1.1140226323496305,1.206201104194054
1903,-0.09416787430390239,-1.290360969230211,-0.5125342530158701
1904,0.7307740715269021,-1.2261524276257634,0.504164672089143
1905,0.47828865487971745,-1.0553724628018064,1.1091939385020595
1906,0.5256454057706929,-0.8477037289942302,1.0782370365965428
1907,-0.7372983497269674,-1.3375400104121538,1.1203799428100796
1908,0.12007830716301218,-0.8077194544051138,1.3398142785652734
1909,-0.18876829013198237,-0.5618410626370013,-0.5446682596559476
1910,-0.7938938328454596,-1.6986885817793427,0.4805471496136681
1911,-0.9230360084140351,-1.5174927982646567,0.7103185660554172
1912,0.3510092964608019,-0.09135850539260568,0.6121946893739159
1913,-0.01771929172405909,-0.538063586917641,-0.5168895960781638
1914,0.5035951590286508,-0.41815644457755563,0.9179818798609094
1915,-0.3580360854678185,0.028462312583196425,0.7545176918144725
1916,-0.6728262225835238,-0.1357423751603241,0.85462232490493
1917,0.6048411513768032,-0.8210727714124892,-0.18169024154501628
1918,-0.8546075289111434,-1.243756408346559,1.0747044388514182
1919,0.34327597146707006,-0.42229870358079213,-0.291198904143055
1920,-0.4307919651271539,-1.3012682832276536,1.2836621516175404
1921,-0.6695768332021419,-1.727054396637109,0.6999673055560256
1922,-0.02832491404045917,0.08902656829654365,0.45014962646184964
1923,-0.8386435197660017,-1.6556353065588791,0.2584776553032243
1924,-1.0201555327379903,-1.4625777312567683,0.27982290333694493
1925,0.42264142064833476,-0.5909847466600632,1.114565690022153
1926,-0.8578326455274196,-0.5581029368823668,-0.2819494906917911
1927,0.20275711143721492,-1.7115413103723194,-0.005997518621500331
1928,-0.4469954931185589,-1.7563346155466935,-0.04629721318024649
1929,-0.53360098110327,0.05131334852105507,0.3990226694879823
1930,-0.31942287846789463,-1.610796948841435,1.086199062790541
1931,-0.6145438813199773,-1.7157070614892138,0.0015176614888168238
1932,-0.6233356438931945,-1.1682207445955903,1.2649814422790577
1933,-0.614151577728201,-1.7919227429693934,0.23477601861652386
1934,-0.7237539939243434,-1.2664330096652843,-0.3717773237386467
1935,0.6893654199589291,-1.2560299430274038,0.1410352193287393
1936,0.6274916384398723,-1.4202528926739801,0.5638085128958575
1937,-0.8360648317631378,-1.006736618829028,1.1670984193684069
1938,-0.2474845565873944,-1.5464118578859323,-0.3579181241953092
1939,-0.03480324512895824,0.002208141080384868,-0.011384213013167208
1940,-0.49142604438542037,-0.9276783357976766,-0.5593931337581282
1941,-0.16185883382781918,-1.8565851260005064,0.6645036849553945
1942,-0.8354157996493004,-0.9658241307046262,-0.37550543818473386
1943,-0.007172378246678365,-1.8481463056494252,0.1766505370659628
1944,0.03674488853999344,-1.5248283039257826,-0.33801686602778425
1945,0.38765468366604916,-0.5730755888650869,-0.33928505952273585
1946,-0.9399269446631298,-0.6424121507224172,1.0300295262114751
1947,0.7189659971843886,-0.6682791720932341,0.703369382557935
1948,0.0439568382272842,-1.739801930172861,0.8689783081393442
1949,0.6861178982001792,-0.44305846244178027,0.37820852070343175
1950,0.46685454014061306,-1.4988355962687956,-0.026310423548761563
1951,-0.6926494161015548,-1.420421021022848,1.0956899932257955
1952,0.09861616365361642,-0.27177320480578027,1.1198074080613711
1953,0.4229755884384951,-1.6448068774647557,0.19940623890167541
1954,0.24427655133172338,-0.05414058019641613,0.09496062453080369
1955,-0.4051545532363071,-1.8703140258029558,0.31731553880611807
1956,0.13154147711731756,-0.1626423653055531,-0.19431430536577482
1957,0.642270079205325,-0.41626495031996946,0.17071216102164613
1958,-0.2701146710722335,0.06865782443136317,0.6629562971761119
1959,-0.346595705549793,-0.34502693145593233,-0.4257198921056856
1960,0.6832118100877616,-0.5951471666552922,0.05280704374335149
1961,-1.1012560040975332,-1.0991905160103412,0.7946984635032869
1962,0.5265530471321626,-0.2635243055443881,0.14208976625356168
1963,-0.9421422628256858,-1.1384157178866412,-0.23294724862965027
1964,0.16708560171014372,-0.766302728970748,1.3173782766692705
1965,-0.1807316270733234,0.08027089065483883,0.6240068204367049
1966,-0.8856489167949476,-1.0767632047122453,1.1092005224711525
1967,0.3247227214511148,-0.29911800162436664,-0.20519408102558837
1968,0.3302260719831414,-0.051035227283422205,0.3530465090817478
1969,-0.1335870733789948,-0.3971728968630739,1.2635174070440245
1970,-0.8481552642221989,-0.1951674226700142,0.7151801321014527
1971,-1.1510541940711678,-1.2203427324749678,0.42799416587899325
1972,0.020979067597800244,-1.8673456626968172,0.41251375046537747
1973,-0.5581970188052485,-0.13843585428121855,-0.15456520476038044
1974,-0.980747225442765,-0.7574265250937318,1.0164294842859183
1975,-0.9418059114979337,-1.4695588916715514,0.04148296346398439
1976,-0.7011186191585967,-1.5050416163630824,-0.2190785317884677
1977,0.5277763941280333,-0.22197244148918444,0.2991726878664141
1978,-0.5987400966220562,-0.7776242450113788,1.310987906531653
1979,0.36024174775998447,-1.6990295918863536,0.5725120933820393
1980,-1.1035141034173144,-1.1251810179996815,0.022284629555452323
1981,-0.7400104190135929,-1.3809579958668527,1.0897239686841689
1982,0.26701773387957817,-0.05518921616860056,0.6685042642522818
1983,0.5473681013566316,-0.8520235332323531,-0.25731726595376375
1984,-0.5711892977939285,-1.1846155056074643,-0.4859314416419544
1985,0.4084126126153156,-1.0382803328031383,1.17382393911794
1986,0.03712418423975501,-0.9547235433094878,-0.5694539471321631
1987,0.3882409318840347,-1.6823161763074546,0.24230719462432482
1988,-0.6340481729861337,-0.38463331559472674,-0.3484902218640491
1989,0.5930965161373832,-0.31048476715596385,0.2544412296447801
1990,-1.1796316300488514,-0.9295184528315119,0.6254742561366997
1991,-0.9958068044808794,-1.2864435878423406,-0.07320263737012372
1992,0.3009608212953131,-0.8075036137342094,-0.4589071055266204
1993,-0.31862268054075893,-0.3488004084259866,-0.4324788606544191
1994,0.7362507704107208,-0.6075242506048265,0.5704833662536245
1995,-0.2823040457857863,0.04292210316743172,0.05632884926407411
1996,0.5543382354639902,-0.24993597916763555,0.315182874708894
1997,0.4168654971004103,-0.7355539366739324,1.1643936863954947
1998,-1.1828206868058244,-1.0106728717612505,0.579850775033897
1999,0.5156232412359405,-0.4376720093014592,0.9188988891271109
2000,0.6056237343212336,1.4829052465704806,-1.0065452357503117
2001,0.7523501514862887,-1.2506215782106986,1.4861314673833577
2002,-1.8529771355520044,0.2584485979833535,-0.8313059076088409
2003,-1.412133755028282,0.4965069976297114,0.28924249510696853
2004,0.9735180875278391,-0.205676670189046,-1.4578114869497578
2005,-0.3349721311848022,-0.8457717807715679,-0.7342864011944537
2006,-0.6039790568769425,-0.7737827224721188,-1.1683189607092728
2007,-0.8094225232772003,0.07682340629017848,-0.8846565853552071
2008,-0.48122380595662806,-1.5203394118232176,-1.1509879071775617
2009,-1.9296182680279497,1.4428648836642681,0.38166393305014124
2010,-1.7243778384965367,0.3084915303849942,-1.7470436475501492
2011,0.9785003042420746,0.24946553121530934,0.44381521683781333
2012,1.948804683405314,-0.9562271993104394,-0.29513838917227764
2013,-0.06068002609342349,-1.470395363310986,1.842222748222882
2014,1.8143358570428432,1.827628483061614,0.7802837228364359
2015,0.5477353729714016,0.6992262933434743,1.0512796197408978
2016,-1.1597921843425052,0.4938821250181493,1.5469182009009304
2017,0.21822095117859286,-1.590127744817352,0.8117716565314339
2018,1.2419468696745426,0.7963508067206226,0.513072498873222
2019,-0.714217893682322,1.2933250003479282,0.26882458263810793
2020,1.4613734095975812,0.031157027066380127,0.5743189727920055
2021,0.6916293426253648,1.8395898192368882,-1.3989806913918175
2022,1.0120702655985525,1.4721202139491907,-1.274618229213209
2023,-1.2226449410509446,-0.4052556090931625,1.824605280308678
2024,-0.4583669455003574,-0.8515191240336266,-1.331826414775965
2025,0.6313304200652925,1.0481360892545073,1.7374974265770033
2026,0.9871026132310736,0.8467641449154062,-0.6501470339083308
2027,1.4787481364237518,-0.5346081415219501,1.2030844753049288
2028,0.39523925939533244,-0.14222970000241242,0.42881105181242374
2029,-0.42924937834147237,-1.1736097575373372,1.5218916455601095
2030,1.1230572647779251,1.6024739103702994,-0.09996382986143715
2031,1.7696659474934147,-1.056447401120617,0.6929131335088465
2032,-0.678710858622777,1.9416312452762923,-1.4820416103914953
2033,-1.0747023737595716,-1.059798073347634,1.8097232296709156
2034,-1.8871596282176664,-1.0383336057758354,0.689377386907851
2035,0.8808405757636883,-1.5522581442775967,1.0387673134853892
2036,1.9548793791479748,1.0446349101914358,0.25987091518650063
2037,1.3063993172007131,1.904946606791325,-0.9144157262036172
2038,1.7417288332501366,-0.538716734943665,0.4530430708640609
2039,-0.9764355420000284,1.7970037143044597,-0.2739627880175659
2040,1.8275513311395746,-0.7101002347751058,0.868610815280833
2041,1.869575347963397,1.6163181988648838,1.3614209011050011
2042,0.5868178860063904,0.46853967945124175,0.11317322756549109
2043,-0.7180437462980773,0.7719664128368025,-1.9195154848119502
2044,1.8041649624963347,0.986435613811953,0.40941423256878284
2045,-1.135321433830201,0.07938128293895508,1.9149003495630366
2046,1.6756658728661011,1.8843008725920383,1.851770456168084
2047,1.561077982217372,1.4306946051275489,0.6286416628828393
2048,1.7712410796252076,0.9843600379802786,0.5679272379064249
2049,1.4980694320381618,-1.3659908408060195,-1.9576001857478342
2050,-1.6060327790601092,0.10665166415352845,-1.6594553190091492
2051,-0.9269486689627215,0.878504624176339,0.5366263560117224
2052,-1.3675374537746223,1.284244371015057,-0.6917891342886988
2053,-1.5941212173869723,0.24457129738411965,-0.1610743370336336
2054,-0.5037149927059095,-0.24838185850113437,0.8481205182023261
2055,-1.8785738235625353,-0.5340757918333536,-0.8156479270210126
2056,0.21542602480254924,1.111079277933833,0.5645323131599165
2057,0.23933686094813345,-1.1633374517262283,1.46488770742849
2058,-0.9065960666288184,-0.1501780775339543,0.8604560508536974
2059,0.8028711206739367,-0.410966780340023,-0.16298641598906416
2060,-0.39484877094304194,-1.9101955855072918,-0.8892690749649477
2061,1.6098544079161048,0.9121256741341734,-1.5460551768358162
2062,-0.814892178989389,0.4237882665481103,-0.7751530145660182
2063,1.0433165624509426,-0.2673536967030863,1.5919267500831507
2064,-1.7876650101804992,0.7040137917150115,-1.0354355236593045
2065,-0.031045746852385037,-1.2132143846879733,0.31692813566475886
2066,-1.1976102731241989,-1.764537061517553,-0.45264428001763957
2067,-1.7495587562571355,1.062703563756307,0.020183344111214918
2068,-0.43118231998091305,-1.6023154155275603,-0.16704617370784725
2069,-1.885317275479108,0.852254920001434,0.8972307357228182
2070,-0.10020438043790492,-1.2501142188144057,0.8409619851572003
2071,0.29737584966472097,-0.28436999764850857,-1.619810502822824
2072,-1.2460660556756786,-0.9165591474872041,-1.3560305140301923
2073,1.2893668425865479,0.6127913237421074,-1.1558634728701596
2074,-1.1719002659995943,0.31436701578927595,1.6780675066986404
2075,0.08392442597187211,-0.4904977630337677,-0.2881074165253512
2076,1.9413923463036187,1.246361166864332,0.04346622795638577
2077,1.5701901921596026,1.3152373838251763,-1.292720618050378
2078,-1.462369417034394,-0.39969625908395434,-0.014427249898883332
2079,0.8614468711685355,-1.6417100128101874,1.1573039165761454
2080,-1.1168697348656473,1.4085442579152057,1.4998433312344868
2081,0.0007725182264275432,-1.8094256448209975,0.7163286303736593
2082,0.11267738270905303,-1.7187499011492422,0.5193939813007988
2083,-0.18302650355123662,0.24092417387950027,-0.8075099419943101
2084,1.9844796799506326,-1.226301185905755,-1.4120970311033347
2085,-0.760135746386708,1.854230045510346,1.6571218773540264
2086,-0.37651273140874597,1.5797894611282897,-1.6661240617333393
2087,0.0977382680651635,0.9658257533767807,-0.5197121622423593
2088,-0.5757525846088698,1.759902334327005,-0.47359031043676536
2089,-0.01000418109020762,1.5904963224587418,1.5914917003855802
2090,-1.4627026766254931,0.8689582712150652,-1.9836656967246307
2091,0.6475180212777834,0.23748326217069815,0.8514518078474778
2092,1.3739399663304117,-0.8055983643371922,0.04503356990482743
2093,-0.30868537326323464,0.05285026391994352,-1.4286400726043227
2094,1.7176148721136477,1.1503760583823373,0.5341969966847762
2095,-0.5174557021719637,0.838539581317487,1.1409377523246724
2096,1.8160675566609665,1.473867909780247,0.013036566208650235
2097,-0.4120495977312486,-1.852070724861354,0.6547389920813882
2098,1.167481179937106,-1.953631524611568,0.7658109965751732
2099,-0.756590692982432,-1.570076494622577,0.12802598662106268
2100,-1.7183949981729318,-1.6199510781174027,-0.35541164197527664
2101,1.470984081287701,1.5347444873516367,-1.6340597606012524
2102,-1.9874025241386413,0.7834157283165339,1.8620292816728194
2103,-0.28509907551941405,-1.702348792669445,1.9801915307529252
2104,1.4157557116472153,0.6240336323415643,1.4598810920440042
2105,-0.4238299333800035,-0.5080106770273161,-1.3496269404685104
2106,1.8167661596263898,-1.6845792182495458,0.320383977156379
2107,1.7137030998907927,0.11819887506041704,-1.6127489277307019
2108,-1.0801861855552044,1.912257247170909,1.7598647443073991
2109,-0.025224333594837667,-0.09204367575195471,0.4391047191118793
2110,0.5145837551462651,1.3306683641717876,0.545902655686807
2111,-1.2726175535720312,-1.273146293445611,-0.2180268384957471
2112,-0.09432028006170601,1.6833326137337226,0.14993415363897578
2113,0.871070747560271,1.3741820958428845,1.0425083079734794
2114,1.6491140070025656,1.0580396566290746,0.22318355795217126
2115,0.591507005225862,1.7741064738318855,-0.6945137514550535
2116,1.1774193004984292,-1.763585118777359,-1.7052637180099328
2117,1.859480915465359,-0.9476726473818782,1.994050338204675
2118,-0.2987288349361563,1.8726877542014853,1.3598402781539143
2119,0.8115410487501027,0.007952823414233201,0.32614522801202694


==> Data/wedges_spheres_rerotated.csv <==
,x,y,z
0,0.3140973746776581,-0.7227671146392822,-0.08308292925357819
1,1.1624857187271118,0.8827569484710693,0.43743476271629333
2,0.43507885932922363,0.2893083691596985,-0.7778757214546204
3,0.41326451301574707,-0.6586728692054749,-0.47489672899246216
4,1.6624690294265747,-0.7388818860054016,-0.12362417578697205
5,0.16037441790103912,0.47364526987075806,-0.27202123403549194
6,0.5156205892562866,-0.8300750851631165,0.26933884620666504
7,0.7647110223770142,-0.1860041320323944,-0.9586576819419861
8,1.4348620176315308,0.8322855830192566,-0.3503478765487671
9,1.1906919479370117,-0.04963018745183945,0.975521981716156
10,0.5869512557983398,0.15749669075012207,0.8922841548919678
11,1.9711987972259521,-0.15271303057670593,-0.187067449092865
12,0.09038786590099335,-0.2070528268814087,0.35496950149536133
13,1.9905356168746948,0.09865738451480865,0.09120732545852661
14,1.4588608741760254,-0.054268620908260345,0.8819653987884521
15,0.512961745262146,0.08500772714614868,-0.8741445541381836
16,0.9932478666305542,0.9981871247291565,-0.07561385631561279
17,1.2141485214233398,-0.920508623123169,0.31993818283081055
18,0.17780163884162903,0.5696579217910767,0.01296880841255188
19,1.6920640468597412,0.5441854000091553,-0.4798851013183594
20,1.9864130020141602,-0.06790705025196075,0.14435529708862305
21,1.061249852180481,-0.4628462791442871,-0.8887768983840942
22,0.8234360218048096,-0.5665513277053833,0.7995508909225464
23,0.6263055205345154,0.8793558478355408,0.2924148142337799
24,0.8622633218765259,-0.15043321251869202,-0.9837033152580261
25,0.9308618307113647,0.7605339288711548,-0.6512868404388428
26,0.24035334587097168,-0.4851996898651123,-0.4370827376842499
27,1.0435898303985596,-0.9640468955039978,0.25464144349098206
28,0.034438297152519226,-0.06141585856676102,-0.25752580165863037
29,1.593663215637207,-0.02725289948284626,0.7993852496147156
30,1.2001407146453857,-0.6912909746170044,0.6887531280517578
31,1.1966612339019775,-0.5085020661354065,0.8330295085906982
32,1.2224476337432861,-0.5294579267501831,0.8133506774902344
33,0.582480788230896,0.8898141384124756,0.18277087807655334
34,1.5456976890563965,0.5349246263504028,-0.6504532098770142
35,1.8710711002349854,0.25850731134414673,-0.4228755235671997
36,1.654610276222229,0.7455830574035645,-0.13385248184204102
37,0.8583945035934448,0.9519878625869751,-0.27876242995262146
38,0.48375481367111206,-0.3587850332260132,-0.78217613697052
39,1.245529055595398,-0.31145575642585754,-0.9225795865058899
40,1.4926759004592896,-0.7976844906806946,-0.3509731888771057
41,0.7370549440383911,-0.28057703375816345,-0.9277312159538269
42,0.5434373021125793,0.47526657581329346,0.7477383017539978
43,0.17189571261405945,0.5460494160652161,0.125076562166214
44,1.0578502416610718,-0.6287672519683838,0.7700213193893433
45,0.09955073893070221,-0.0477888286113739,0.42743849754333496
46,0.580571174621582,-0.4446273446083069,-0.795881986618042
47,0.3295890688896179,-0.11638963967561722,0.7278671264648438
48,0.46318793296813965,0.66269850730896,0.51826012134552
49,1.6401607990264893,0.48119261860847473,-0.6042693853378296
50,0.021654624491930008,-0.0801660418510437,-0.19541606307029724
51,0.2224869430065155,0.5362721681594849,-0.3344913721084595
52,1.943158745765686,-0.30605778098106384,-0.13257646560668945
53,0.6140133142471313,0.7937142848968506,-0.47619420289993286
54,1.8991365432739258,-0.35922133922576904,0.24411731958389282
55,0.7350913286209106,-0.22374162077903748,-0.9426226615905762
56,0.619145929813385,0.2579401731491089,0.883307933807373
57,1.7737855911254883,0.6021469831466675,0.193964421749115
58,0.8247908353805542,-0.6706210374832153,-0.7249795198440552
59,1.1117419004440308,0.3613865375518799,0.9211410284042358
60,0.6121715307235718,-0.27178001403808594,-0.8853697776794434
61,1.1627568006515503,0.9313905239105225,0.3228166699409485
62,1.3564008474349976,0.07035952806472778,-0.9365634322166443
63,1.4787555932998657,0.45285773277282715,-0.7573971152305603
64,1.4682639837265015,-0.6273577213287354,0.6166477203369141
65,0.7081725597381592,0.9571698307991028,-0.011437594890594482
66,0.9609928131103516,0.37762540578842163,0.9205958843231201
67,1.4758752584457397,-0.8690714836120605,-0.1352097988128662
68,0.19217351078987122,0.3105313181877136,0.4966151714324951
69,0.1841859221458435,0.412135511636734,0.40161702036857605
70,0.1212204098701477,0.3072546422481537,0.3609563708305359
71,1.0360897779464722,-0.950986921787262,-0.3097180128097534
72,1.3520727157592773,-0.9235436320304871,-0.15240442752838135
73,0.011754903942346573,0.13392433524131775,-0.0800098404288292
74,0.7239818572998047,0.8301767110824585,-0.49044597148895264
75,0.4280983805656433,-0.8160601854324341,0.07142314314842224
76,1.4336183071136475,-0.8502318859100342,0.29156047105789185
77,0.39706188440322876,0.04622600972652435,0.7916638851165771
78,1.906769871711731,-0.23969954252243042,0.3415001332759857
79,1.3206161260604858,0.7968264818191528,-0.518067479133606
80,0.9994251132011414,-0.9969589710235596,-0.07295483350753784
81,0.8202322721481323,-0.1461314857006073,-0.9775225520133972
82,1.6608408689498901,-0.6046357154846191,0.43881163001060486
83,1.4743773937225342,0.5235194563865662,-0.7130947113037109
84,0.7812345623970032,0.41164812445640564,0.8801990151405334
85,0.2191603183746338,0.5942081809043884,-0.19996890425682068
86,1.0705989599227905,-0.6034791469573975,0.7888664603233337
87,0.8212500810623169,0.7560250163078308,-0.635360836982727
88,0.9297918081283569,0.8740049004554749,0.4772888422012329
89,1.9966206550598145,0.0698065459728241,-0.04900002479553223
90,1.5440869331359863,-0.44581541419029236,-0.7151609063148499
91,1.9911696910858154,0.03034159541130066,-0.13399267196655273
92,0.2655079960823059,0.4460814595222473,-0.5168797373771667
93,0.7127327919006348,0.9578905701637268,-0.040959179401397705
94,1.9174259901046753,-0.0808633416891098,0.38459253311157227
95,1.4449816942214966,0.7969569563865662,0.40502500534057617
96,1.276991844177246,0.793192982673645,-0.5482049584388733
97,1.760800838470459,-0.4796156585216522,-0.44123247265815735
98,0.03152070567011833,0.2318120300769806,0.08826038986444473
99,1.2159463167190552,-0.34340494871139526,0.9089176654815674
100,0.7190690636634827,-0.8645304441452026,-0.42007994651794434
101,1.9544936418533325,0.2127743363380432,-0.21448010206222534
102,0.38379967212677,-0.6036093831062317,0.5002402663230896
103,1.0701721906661987,0.2826797068119049,-0.9616890549659729
104,0.5560364127159119,0.8923338651657104,-0.09387391805648804
105,0.6164414882659912,0.7999165058135986,-0.46762317419052124
106,1.8143913745880127,-0.30391478538513184,0.4890764355659485
107,1.2530006170272827,-0.4086546301841736,0.871749997138977
108,0.1289013922214508,0.08152057230472565,-0.48927101492881775
109,0.14905333518981934,-0.12140119075775146,0.5060444474220276
110,1.630422830581665,0.7102010250091553,-0.3197716474533081
111,1.1908793449401855,0.5853923559188843,-0.793323814868927
112,0.3670930862426758,-0.7381935715675354,0.22636570036411285
113,1.1901862621307373,-0.4360802173614502,-0.8840562105178833
114,0.052485790103673935,0.18564118444919586,0.25601619482040405
115,0.8482770323753357,-0.7273565530776978,-0.6733330488204956
116,0.28922566771507263,-0.14488831162452698,0.6833633184432983
117,1.5723488330841064,0.8071831464767456,0.1435478925704956
118,1.5946307182312012,-0.7153253555297852,0.3607925474643707
119,1.7728363275527954,-0.4057033658027649,-0.4922017753124237
120,0.7235702276229858,0.2631019949913025,0.919691801071167
121,0.9551613330841064,-0.677575945854187,-0.7382558584213257
122,1.5045764446258545,0.625937819480896,-0.6002250909805298
123,0.07773496210575104,-0.18636304140090942,0.33347010612487793
124,0.27787721157073975,-0.2475898414850235,0.6408431529998779
125,0.7065082788467407,-0.8976744413375854,0.32190826535224915
126,1.1777266263961792,0.95430588722229,0.23822778463363647
127,0.13302823901176453,-0.4213770031929016,0.26014938950538635
128,0.9956734776496887,0.9336578249931335,0.3551725149154663
129,1.7986658811569214,0.22807936370372772,-0.5619878768920898
130,0.30320101976394653,0.6899474263191223,0.19378778338432312
131,1.1628692150115967,0.380270779132843,-0.915553092956543
132,0.30092325806617737,-0.7104650735855103,-0.07917618006467819
133,1.1631170511245728,0.8516577482223511,-0.5041238069534302
134,0.848737359046936,-0.016453489661216736,0.9835125207901001
135,1.8613948822021484,-0.506071150302887,-0.03865253925323486
136,1.6696947813034058,0.5697829723358154,0.4723018705844879
137,0.0609474815428257,0.20866364240646362,0.2689566910266876
138,0.09857753664255142,0.39298588037490845,-0.18809665739536285
139,0.5211507081985474,0.871130108833313,-0.11927938461303711
140,1.5541493892669678,-0.8198205232620239,-0.14491254091262817
141,1.2582281827926636,-0.6726096868515015,0.6879448890686035
142,0.027030158787965775,0.1869022697210312,0.13187134265899658
143,0.8554465174674988,0.9170165657997131,0.3686692416667938
144,0.8933635950088501,0.9629904627799988,0.24549156427383423
145,0.25712305307388306,0.29565635323524475,-0.6058026552200317
146,1.9868149757385254,-0.14769460260868073,0.0595630407333374
147,1.9051908254623413,-0.1599246859550476,-0.39828306436538696
148,0.3873710632324219,-0.6987501978874207,0.3631935715675354
149,1.810559868812561,-0.4419248104095459,0.3786260485649109
150,0.7260419726371765,-0.9024943113327026,0.32556116580963135
151,1.987426996231079,-0.0691504180431366,0.13688182830810547
152,0.572285532951355,-0.1774446964263916,-0.891021728515625
153,1.3413360118865967,-0.5453430414199829,-0.7698822021484375
154,0.4112779200077057,-0.2908915877342224,0.7490785121917725
155,1.2872638702392578,0.7956029772758484,-0.5392778515815735
156,1.6667442321777344,0.7096916437149048,0.2249329686164856
157,0.7107937932014465,-0.40126797556877136,0.863943338394165
158,0.4279690980911255,-0.4051494300365448,0.7079533338546753
159,1.5294764041900635,-0.6501984596252441,-0.5488468408584595
160,1.6411079168319702,0.6369273066520691,0.4243551790714264
161,1.3427317142486572,0.9340842962265015,0.10172110795974731
162,0.921155571937561,-0.783507227897644,0.6106141805648804
163,1.136328935623169,-0.25310057401657104,0.9527609348297119
164,0.6618303656578064,0.8117571473121643,0.4725179076194763
165,1.9199435710906982,0.3639797568321228,-0.15222126245498657
166,0.6988109350204468,0.5752190947532654,0.7562447190284729
167,0.6285253167152405,0.6386973857879639,0.6697011590003967
168,0.433631032705307,0.7583777904510498,-0.3291662633419037
169,1.6421641111373901,-0.7463668584823608,0.16684827208518982
170,0.27119842171669006,0.25817447900772095,-0.6393275856971741
171,1.3335270881652832,0.9050118923187256,0.2616320848464966
172,1.9252474308013916,0.3696008622646332,-0.09326905012130737
173,1.4988397359848022,0.5335299372673035,0.6787295341491699
174,0.7936651706695557,0.6362230777740479,-0.7488529086112976
175,0.822475016117096,-0.975504994392395,0.11957474052906036
176,1.3362176418304443,-0.5704562664031982,0.7439720630645752
177,1.5173536539077759,-0.8542355895042419,0.03241674602031708
178,0.6317819356918335,0.0756944864988327,0.9218822121620178
179,0.6573323011398315,0.054964736104011536,0.9330596327781677
180,0.5103894472122192,0.7100491523742676,-0.5119264125823975
181,1.749312400817871,0.3662383258342743,-0.5570186376571655
182,0.17444296181201935,0.5292409658432007,0.19300130009651184
183,1.7320563793182373,-0.23907285928726196,-0.6424673795700073
184,1.72270929813385,-0.10325103998184204,-0.6881086230278015
185,1.4715150594711304,0.35918501019477844,0.8008732795715332
186,0.9865776300430298,0.9180247187614441,-0.40278929471969604
187,1.4849509000778198,-0.3916259706020355,0.7767529487609863
188,1.0609952211380005,-0.7343472242355347,0.6704124212265015
189,0.07668431848287582,0.07946576923131943,-0.38074517250061035
190,0.42573022842407227,-0.49040621519088745,0.6501657962799072
191,1.682042121887207,-0.7293637990951538,0.03739604353904724
192,0.1962844580411911,0.4044457674026489,-0.44194352626800537
193,1.8722877502441406,-0.40923410654067993,0.2616870105266571
194,0.006608348339796066,0.02830430492758751,0.10668148100376129
195,1.910315990447998,0.39481478929519653,-0.13128948211669922
196,1.7910394668579102,-0.37083718180656433,0.4811553657054901
197,0.6395885944366455,0.053669273853302,0.9264599084854126
198,1.8652141094207764,-0.3264550566673279,-0.38475751876831055
199,1.640710711479187,-0.7455434203147888,-0.18530189990997314
200,1.7120670080184937,-0.022106360644102097,0.6968950629234314
201,0.7761847972869873,-0.4782276749610901,0.8440024256706238
202,0.35555359721183777,-0.7497320771217346,-0.15156035125255585
203,0.10931926220655441,0.4364001154899597,-0.13479703664779663
204,1.6546982526779175,-0.25624895095825195,0.706027090549469
205,0.7604198455810547,-0.9691645503044128,0.03915231674909592
206,0.21367418766021729,0.32828855514526367,0.5190056562423706
207,1.7711321115493774,0.44464030861854553,-0.46119964122772217
208,1.8164770603179932,0.3667599558830261,0.4416630268096924
209,0.22293299436569214,-0.5310220718383789,-0.3416392207145691
210,0.9212243556976318,-0.66419517993927,0.7379223704338074
211,0.6706249117851257,-0.42539918422698975,0.8377478718757629
212,0.9509145617485046,-0.6718485355377197,0.7335740327835083
213,1.5335029363632202,-0.8192155361175537,-0.21236979961395264
214,1.2690565586090088,-0.5063470005989075,0.8139992952346802
215,1.0193721055984497,0.5842798948287964,0.8070034384727478
216,0.4696953594684601,0.8467512726783752,0.050097107887268066
217,0.352653831243515,0.24774424731731415,-0.725900411605835
218,1.4255036115646362,-0.610421895980835,-0.6722502708435059
219,1.238478183746338,0.9465384483337402,-0.22516506910324097
220,0.26095619797706604,0.6654542684555054,0.10451722145080566
221,1.9288957118988037,-0.2749541401863098,-0.2520905137062073
222,0.831381618976593,0.7643337249755859,0.6184338331222534
223,1.8599284887313843,-0.23942092061042786,-0.4552072584629059
224,1.5845165252685547,0.05639341473579407,-0.8142944574356079
225,0.7898622751235962,0.5478898882865906,-0.8150500059127808
226,0.9554932117462158,-0.8605982065200806,0.5012834072113037
227,0.9307047128677368,-0.9522395133972168,-0.2999125123023987
228,0.005458306521177292,0.004528511315584183,0.09954993426799774
229,1.8682043552398682,-0.40460091829299927,0.2813790440559387
230,1.7739653587341309,0.5562824606895447,-0.3086545467376709
231,0.43584758043289185,0.5334679484367371,0.6259773373603821
232,1.2172585725784302,0.9177525639533997,0.32959237694740295
233,0.07529288530349731,0.37677714228630066,0.05448262393474579
234,1.3858648538589478,-0.4482797682285309,0.8010822534561157
235,1.8990839719772339,-0.02697347104549408,0.43204182386398315
236,0.5520409345626831,-0.6869038343429565,-0.576252818107605
237,1.0622844696044922,-0.1888042688369751,-0.9847321510314941
238,1.6382986307144165,0.36242419481277466,0.6746724843978882
239,1.2555034160614014,0.31697991490364075,0.9087802767753601
240,1.9391530752182007,-0.255798876285553,0.22357091307640076
241,0.361175000667572,0.3515513837337494,0.6798803806304932
242,0.1805010288953781,-0.5707083940505981,0.03889990597963333
243,1.293793797492981,-0.8822979927062988,0.3611733317375183
244,1.6837553977966309,-0.7278259992599487,0.036232203245162964
245,1.4611269235610962,-0.8857952952384949,-0.042852550745010376
246,0.8680946826934814,0.22072160243988037,0.9617077112197876
247,1.670004963874817,0.24694176018238068,0.6954888105392456
248,1.5066258907318115,-0.14994236826896667,-0.8537271022796631
249,1.395086646080017,0.18939757347106934,0.8942198753356934
250,1.7567930221557617,0.4541959762573242,0.4659152030944824
251,1.302884817123413,-0.662660539150238,0.6794050931930542
252,1.7185832262039185,0.45470958948135376,0.5219614505767822
253,0.6041916608810425,-0.1431538164615631,0.9021644592285156
254,1.8059282302856445,0.2537899613380432,0.5303444862365723
255,0.07804536819458008,0.0738026425242424,-0.38520297408103943
256,1.9843839406967163,0.1575801819562912,-0.08458065986633301
257,0.3231644928455353,-0.30147239565849304,0.666426420211792
258,1.5869736671447754,0.4877249002456665,0.6419060230255127
259,0.9861614108085632,-0.9377890825271606,0.3401491641998291
260,0.5264626145362854,-0.27662932872772217,0.8311396837234497
261,0.1561974436044693,0.39627552032470703,0.35786643624305725
262,0.8306866884231567,0.03524374961853027,0.9801255464553833
263,0.31530287861824036,0.7240698933601379,-0.09409976005554199
264,0.20872542262077332,-0.5908192992210388,-0.15971063077449799
265,1.32926607131958,0.0932268500328064,-0.9445242285728455
266,0.6410125494003296,-0.8496074080467224,0.3799816966056824
267,1.3786524534225464,-0.43602561950683594,0.8111740350723267
268,0.09100435674190521,-0.40689507126808167,-0.09201225638389587
269,0.3167378008365631,-0.12167370319366455,-0.7246878147125244
270,0.02585173025727272,0.04375842958688736,0.2169898897409439
271,0.5559186339378357,-0.06886401772499084,0.888452410697937
272,1.5452579259872437,0.6361292004585266,-0.5515819191932678
273,0.29028427600860596,-0.387783408164978,0.5828623175621033
274,1.439774513244629,0.8501051664352417,0.2869352698326111
275,0.8168497681617737,-0.18157169222831726,-0.9708727598190308
276,1.8616477251052856,-0.2994172275066376,-0.4140547513961792
277,1.5275322198867798,0.7216267585754395,-0.45426422357559204
278,1.054638147354126,-0.3422222137451172,-0.9426000118255615
279,1.7117270231246948,0.2350856065750122,-0.6670268774032593
280,1.1400138139724731,0.14460214972496033,0.9748041033744812
281,0.467983603477478,-0.5401877164840698,-0.6562879085540771
282,0.403450608253479,-0.2515292465686798,-0.7667489051818848
283,1.0387141704559326,0.43102923035621643,0.8970156908035278
284,0.12362254410982132,-0.47943246364593506,0.03309665620326996
285,1.4845679998397827,-0.6171191930770874,0.6144077181816101
286,0.1061345636844635,-0.14094306528568268,0.42055743932724
287,1.5540924072265625,0.4320531189441681,-0.7168158292770386
288,0.9689197540283203,-0.1484992802143097,-0.9931502342224121
289,0.07343152165412903,0.3109688460826874,-0.21752536296844482
290,0.33929651975631714,-0.6447075009346008,0.37845736742019653
291,1.0409306287765503,-0.9984434843063354,-0.004627477377653122
292,1.9786841869354248,-0.2012770175933838,-0.041613101959228516
293,1.9283562898635864,0.3723736107349396,-0.0026343464851379395
294,0.4917292892932892,0.3057413697242737,0.8005439639091492
295,0.561290442943573,-0.8132561445236206,0.3759418725967407
296,0.2741539776325226,-0.09070263803005219,0.6769335269927979
297,1.9794262647628784,-0.17560476064682007,-0.10287326574325562
298,0.13218969106674194,-0.16299036145210266,-0.47400954365730286
299,1.8871465921401978,0.07903449237346649,0.44993752241134644
300,1.4508473873138428,-0.8890935182571411,0.06560471653938293
301,1.6845214366912842,0.6321336030960083,-0.36915290355682373
302,0.1979367882013321,-0.013030946254730225,-0.6019311547279358
303,1.0634206533432007,-0.9799894690513611,-0.1897369623184204
304,0.31702589988708496,-0.5754908323287964,0.44410449266433716
305,1.833160400390625,0.5386239290237427,-0.13321226835250854
306,0.46896862983703613,-0.4175962209701538,0.7320727109909058
307,0.6250296235084534,0.7258552312850952,0.572731614112854
308,0.7253682017326355,-0.1321907937526703,-0.9571570754051208
309,0.932023286819458,-0.9520428776741028,0.29118549823760986
310,1.9529496431350708,0.11906495690345764,-0.2838653326034546
311,0.043022651225328445,0.24692842364311218,-0.15844982862472534
312,1.5910706520080566,-0.7430391311645508,0.3073313236236572
313,0.9394782781600952,-0.9422816038131714,-0.33208027482032776
314,0.7715274691581726,0.8234376311302185,0.5156830549240112
315,1.3422112464904785,0.9107077121734619,0.2292642593383789
316,1.9333328008651733,0.346956729888916,0.0899658203125
317,0.5134565234184265,0.8732739686965942,0.03913390636444092
318,0.3134358525276184,0.1837509721517563,0.6988312602043152
319,0.1086365208029747,-0.1793946623802185,-0.4208291172981262
320,1.4954795837402344,-0.764722466468811,-0.41542989015579224
321,1.793797254562378,-0.5069605112075806,-0.3396916687488556
322,0.0388941615819931,-0.11016754806041718,-0.2578221559524536
323,0.010907139629125595,0.009959544986486435,-0.15191768109798431
324,0.700994610786438,-0.9515280723571777,0.05705341696739197
325,1.8330196142196655,0.4650830924510956,-0.3055386543273926
326,1.744080662727356,-0.17495942115783691,-0.6493986248970032
327,0.22678381204605103,0.6057091355323792,-0.19494210183620453
328,0.8744345903396606,0.293783962726593,-0.9526466727256775
329,1.0358213186264038,-0.9085986614227295,0.409725159406662
330,0.07240170240402222,0.3238309323787689,-0.19240213930606842
331,1.2253398895263672,-0.22731810808181763,-0.9520488977432251
332,0.44893884658813477,0.8330375552177429,0.055072933435440063
333,0.5392245054244995,0.386972576379776,-0.803898811340332
334,0.05729478597640991,0.10332345217466354,0.3126583695411682
335,1.3627207279205322,-0.930909276008606,-0.027101069688796997
336,0.6855853199958801,-0.8947253227233887,-0.3200036287307739
337,1.0087025165557861,0.9381921291351318,0.34311172366142273
338,0.471962571144104,-0.4643813967704773,0.7057090997695923
339,0.507037878036499,0.6831395626068115,-0.5445572137832642
340,1.770715355873108,-0.29293590784072876,-0.5702955722808838
341,0.7366181015968323,0.7119626998901367,0.6469076871871948
342,0.07701626420021057,-0.20600052177906036,0.31980475783348083
343,0.8597893714904785,-0.5405383110046387,-0.8339213132858276
344,0.3953840434551239,-0.6981222629547119,0.3773648738861084
345,0.7634770274162292,-0.3656603693962097,-0.9047391414642334
346,0.2529776096343994,0.6115297079086304,0.25762447714805603
347,0.888599693775177,-0.9648826718330383,0.23012959957122803
348,1.8973551988601685,-0.08769704401493073,0.4275035560131073
349,0.46299654245376587,-0.7423601746559143,-0.4041767120361328
350,1.7481679916381836,0.26434338092803955,-0.6137087345123291
351,0.7328609228134155,-0.7018703818321228,0.6547210216522217
352,1.5938512086868286,-0.8034845590591431,-0.029026716947555542
353,0.8949579000473022,-0.7201146483421326,-0.6899389028549194
354,0.14580705761909485,-0.4427092671394348,0.26672959327697754
355,0.38165539503097534,-0.7746708393096924,0.12337084114551544
356,1.114659070968628,-0.7738065123558044,0.6172293424606323
357,1.7869646549224854,-0.4419655501842499,0.4249337911605835
358,0.4941437542438507,0.8600431084632874,-0.08021247386932373
359,0.11148308217525482,-0.11320067942142487,0.43966710567474365
360,1.3819546699523926,-0.7010578513145447,-0.6061757802963257
361,1.098418951034546,-0.32582393288612366,0.9352098107337952
362,1.8453776836395264,-0.14493221044540405,-0.5187427997589111
363,1.616957187652588,0.769452691078186,-0.1733449101448059
364,0.3579960763454437,-0.09318296611309052,0.756105363368988
365,0.6608303785324097,0.21682214736938477,-0.9204055666923523
366,0.41790682077407837,-0.4727168381214142,-0.665924608707428
367,1.963373064994812,0.056328341364860535,0.25745877623558044
368,0.052012111991643906,-0.3175354599952698,-0.01232907921075821
369,1.9210349321365356,-0.38081690669059753,0.07329759001731873
370,1.1441818475723267,-0.4933193027973175,-0.8622342348098755
371,1.4632552862167358,-0.5198843479156494,0.7123532891273499
372,1.1724739074707031,0.33950814604759216,-0.9297500848770142
373,0.9988957643508911,0.6358718872070312,-0.7772188186645508
374,1.9241316318511963,0.2722393572330475,0.26393234729766846
375,1.4990721940994263,0.7702691555023193,0.3935456871986389
376,1.591118335723877,0.5331959128379822,0.6009984016418457
377,1.283252239227295,0.2713431715965271,-0.924901008605957
378,1.2602503299713135,-0.8393539786338806,-0.48079872131347656
379,1.264674186706543,-0.19623175263404846,-0.9488424062728882
380,0.3114413022994995,0.7193373441696167,-0.10224953293800354
381,1.8693164587020874,0.31996485590934753,0.3724594712257385
382,0.07459986209869385,-0.31855520606040955,-0.20909178256988525
383,0.9667763710021973,-0.613288402557373,-0.7934359312057495
384,0.6067662835121155,-0.7640227675437927,-0.5152729749679565
385,1.0973823070526123,0.3627757430076599,-0.931887686252594
386,1.278469204902649,-0.9392098188400269,0.1926102638244629
387,0.9474770426750183,0.9915726780891418,0.11946213245391846
388,0.765434980392456,-0.8171899318695068,-0.5302016735076904
389,1.3366097211837769,0.8798853158950806,-0.34210318326950073
390,1.5160949230194092,-0.8449934720993042,0.13083578646183014
391,1.833420991897583,0.3142116665840149,0.45026153326034546
392,0.2669987082481384,-0.6790737509727478,0.019855104386806488
393,0.6551258563995361,-0.7737157940864563,0.5255642533302307
394,1.7425183057785034,-0.2468903660774231,-0.6271994709968567
395,0.9733763337135315,0.9956369400024414,-0.10193204879760742
396,0.5661488771438599,-0.37263303995132446,-0.8248293995857239
397,0.45826455950737,-0.38034749031066895,-0.7540500164031982
398,0.3961605429649353,0.652138888835907,0.4545603096485138
399,0.8422916531562805,-0.8593246340751648,0.48040667176246643
400,1.1509836912155151,-0.9056962132453918,-0.39931297302246094
401,0.9701336622238159,-0.9614655375480652,0.2659272849559784
402,1.136054515838623,0.1390705406665802,-0.9858255982398987
403,0.1965656876564026,0.2844718098640442,-0.5282808542251587
404,0.7557056546211243,-0.9570244550704956,-0.15667349100112915
405,1.605450987815857,-0.11651274561882019,-0.7920261025428772
406,0.4294912815093994,-0.6727081537246704,0.4653046429157257
407,0.14190737903118134,0.3739372789859772,0.34787672758102417
408,1.6290390491485596,-0.40200552344322205,0.6600791811943054
409,0.21704205870628357,-0.23328855633735657,0.5715653896331787
410,1.4581390619277954,-0.6084231734275818,0.6425032615661621
411,1.1548821926116943,0.09475409239530563,0.9786117672920227
412,1.6548992395401,0.6673932671546936,0.35102516412734985
413,0.9553889036178589,-0.3359302282333374,0.9357399940490723
414,0.4840999245643616,-0.6516174674034119,0.55042964220047
415,0.7540673613548279,0.4488663077354431,0.8546345233917236
416,1.5579627752304077,-0.7650203108787537,-0.3246922492980957
417,0.45306196808815,0.7872735857963562,-0.29154354333877563
418,1.0973607301712036,-0.37021204829216003,0.9187082052230835
419,1.1011459827423096,-0.9899855256080627,0.08612587302923203
420,0.2389679253101349,-0.6316845417022705,-0.14945447444915771
421,0.24301838874816895,-0.3405144214630127,-0.5621107816696167
422,1.0139257907867432,-0.5695491433143616,0.8165073394775391
423,0.8650813102722168,-0.452872097492218,0.8761067390441895
424,0.2320326566696167,0.4043678045272827,-0.5021384358406067
425,0.576951265335083,-0.1056300699710846,0.8950159549713135
426,1.379281759262085,0.8646008372306824,0.3265913724899292
427,1.565289855003357,0.03747471049427986,0.8192312717437744
428,0.3093481659889221,-0.07653923332691193,0.714226245880127
429,1.9829621315002441,0.07013759016990662,-0.1749604344367981
430,1.080237865447998,-0.3072802722454071,-0.9528301954269409
431,0.8557122349739075,-0.3119600713253021,-0.9436720609664917
432,0.5548524260520935,-0.5578083992004395,-0.7047643065452576
433,1.6736536026000977,0.1870550513267517,-0.7199933528900146
434,0.33906692266464233,-0.7398520708084106,0.11656956374645233
435,0.8864460587501526,-0.9596407413482666,0.24976204335689545
436,0.6823601722717285,-0.843641459941864,-0.4363073706626892
437,0.8897190093994141,0.9451128244400024,-0.31460654735565186
438,0.4492342472076416,-0.8325344920158386,-0.05341479182243347
439,1.6689735651016235,0.6322625875473022,0.38709723949432373
440,1.541331171989441,0.224378764629364,0.80567467212677
441,1.4616892337799072,0.5009039044380188,-0.7373951077461243
442,0.2037850171327591,0.17226025462150574,-0.5850359797477722
443,1.3745152950286865,-0.8778210282325745,0.2916436195373535
444,0.10857641696929932,-0.40997374057769775,0.1867835819721222
445,1.0008827447891235,0.7094699740409851,0.7006232738494873
446,1.8959375619888306,0.27971524000167847,0.34076055884361267
447,1.3388142585754395,0.6093901991844177,-0.7222701907157898
448,0.8966315984725952,-0.6801340579986572,0.7202578783035278
449,1.4439198970794678,-0.6159325242042542,0.6452947854995728
450,1.4863601922988892,0.5427125692367554,0.6805014610290527
451,1.25443696975708,0.4911902844905853,-0.8383160829544067
452,0.33212852478027344,0.4484912157058716,-0.5993616580963135
453,1.107518196105957,-0.9048375487327576,-0.4152071177959442
454,1.1495791673660278,-0.7657617330551147,0.6197713017463684
455,1.0579833984375,0.9765899181365967,-0.21533411741256714
456,1.4920778274536133,-0.48739033937454224,0.715998113155365
457,1.930838942527771,0.0038412809371948242,-0.3702203631401062
458,1.4455567598342896,-0.72545325756073,-0.5284214615821838
459,1.8802748918533325,0.3609825372695923,0.30388158559799194
460,1.409328579902649,0.15460622310638428,-0.9041439890861511
461,0.7998597025871277,-0.37257957458496094,0.9010344743728638
462,1.3752187490463257,0.8629624843597412,0.3353666365146637
463,0.959831953048706,-0.9888110160827637,-0.14346900582313538
464,0.6775518655776978,-0.5266348123550415,-0.7909215688705444
465,1.5938398838043213,0.7916131019592285,-0.15256565809249878
466,0.8052217364311218,-0.8210799098014832,0.5306230783462524
467,1.7663071155548096,0.3792729377746582,0.5142537355422974
468,0.800143301486969,0.9802470207214355,-0.029017269611358643
469,0.7374328374862671,-0.05929045379161835,0.9582153558731079
470,1.460641860961914,0.3023008108139038,-0.839606761932373
471,0.1840425580739975,0.4567202031612396,-0.3602144122123718
472,1.2322043180465698,0.6486369967460632,0.7206153869628906
473,0.591810941696167,-0.07326574623584747,0.9050659537315369
474,0.7001796364784241,-0.5771608352661133,0.7542253732681274
475,0.39112502336502075,0.5063470005989075,0.6064147353172302
476,1.2604178190231323,-0.9621789455413818,-0.07558494806289673
477,0.4120067358016968,0.7644438743591309,-0.2712939381599426
478,1.8395779132843018,-0.12365612387657166,-0.5336248874664307
479,1.9607254266738892,0.2781212627887726,0.0007788538932800293
480,0.5314791798591614,-0.29454562067985535,-0.8374917507171631
481,1.675543189048767,0.47718188166618347,0.557845413684845
482,0.8470204472541809,0.05043116211891174,-0.9918138980865479
483,1.1732959747314453,0.9838432669639587,0.05372387170791626
484,0.9852091073989868,-0.08348308503627777,0.9915054440498352
485,1.857336163520813,-0.382966548204422,0.3383004665374756
486,1.9818154573440552,-0.01545935869216919,-0.19392067193984985
487,0.1378951072692871,-0.48622453212738037,-0.14512844383716583
488,1.8600772619247437,-0.4898594617843628,0.13509833812713623
489,0.3864385783672333,0.38436025381088257,0.6853656768798828
490,1.2093583345413208,0.9759136438369751,-0.0766492486000061
491,0.49333298206329346,-0.5242197513580322,0.6790818572044373
492,0.9732071161270142,-0.02882365882396698,0.9943708777427673
493,0.4875270426273346,-0.3782075047492981,-0.775417685508728
494,1.9812171459197998,0.1432517170906067,0.12506705522537231
495,0.5053550601005554,0.8264954090118408,0.2661454677581787
496,0.3174762725830078,-0.4954637885093689,0.5318046808242798
497,0.24023036658763885,-0.44835996627807617,-0.47504374384880066
498,1.0735907554626465,0.7714284658432007,0.6280862092971802
499,1.2137858867645264,0.1310495138168335,-0.9729786515235901
500,0.6386739611625671,0.8315085172653198,0.4185325503349304
501,1.774007797241211,0.09499898552894592,-0.6309364438056946
502,0.5215554237365723,-0.2802065908908844,-0.8368097543716431
503,1.8885577917099,0.45726048946380615,-0.049701690673828125
504,1.51100754737854,0.7689427733421326,-0.390436589717865
505,1.7808771133422852,-0.2068922221660614,0.5843275189399719
506,1.0695996284484863,0.3693590760231018,0.9221278429031372
507,0.0911940485239029,-0.04809938371181488,0.4095451533794403
508,1.9699546098709106,-0.1652056723833084,0.17302846908569336
509,1.0424405336380005,0.25738489627838135,0.9607334136962891
510,1.490689754486084,0.8696050643920898,0.06033569574356079
511,0.7867656946182251,0.16574251651763916,-0.9677997827529907
512,1.3407082557678223,0.8740299940109253,0.3433556854724884
513,1.9324878454208374,0.3166077435016632,-0.1799277663230896
514,0.2241954803466797,0.6252251863479614,0.0853695422410965
515,1.9367448091506958,-0.07746051251888275,0.3363052010536194
516,0.12279899418354034,-0.15962260961532593,0.44774749875068665
517,1.6822558641433716,-0.7149364352226257,-0.15433233976364136
518,0.017188025638461113,-0.15789370238780975,-0.09941938519477844
519,0.1167682632803917,-0.25040143728256226,-0.4008919298648834
520,0.4206670820713043,0.7567903995513916,-0.3093695640563965
521,0.9470047354698181,-0.9491037130355835,-0.31310534477233887
522,1.6660892963409424,-0.15485727787017822,-0.7342895865440369
523,0.7586458921432495,0.9711440801620483,-0.010048389434814453
524,1.8301794528961182,0.46133726835250854,0.30919259786605835
525,0.9979660511016846,-0.7530653476715088,-0.6619537472724915
526,0.09059084206819534,-0.4149688482284546,0.009340867400169373
527,1.5616052150726318,0.4887688457965851,0.663292646408081
528,1.5172293186187744,-0.5737931728363037,0.629515528678894
529,0.3821622133255005,-0.2293323576450348,0.7470754384994507
530,1.7101279497146606,0.3970974087715149,0.5770470499992371
531,0.5608443021774292,0.11184528470039368,0.8866835236549377
532,1.0013731718063354,0.46699562668800354,0.8798035383224487
533,0.39783039689064026,-0.7975471615791321,0.008527465164661407
534,1.7968740463256836,-0.0004114806652069092,-0.6089624762535095
535,0.49173223972320557,-0.5037398934364319,-0.7028298377990723
536,1.7084217071533203,-0.283412367105484,0.6412255167961121
537,1.4154409170150757,0.9102249145507812,-0.0188329815864563
538,0.02298891916871071,0.08498676121234894,0.19105221331119537
539,1.6504619121551514,0.7085826396942139,0.27050507068634033
540,0.12301170825958252,-0.2581216096878052,-0.4096977114677429
541,0.24000927805900574,0.6486961245536804,0.04573069512844086
542,0.039416901767253876,0.12041420489549637,0.24611583352088928
543,0.2543032765388489,-0.14695309102535248,-0.6545628309249878
544,0.2099226713180542,-0.13895878195762634,0.5920637249946594
545,0.672324538230896,-0.9389393329620361,-0.10322244465351105
546,1.8716291189193726,-0.07806146144866943,-0.48860645294189453
547,0.008091835305094719,0.10139617323875427,0.07266304641962051
548,0.13872359693050385,0.28432145714759827,-0.4264889657497406
549,1.9875534772872925,-0.059766680002212524,0.14027589559555054
550,1.4312052726745605,0.5477261543273926,0.7126856446266174
551,1.3244421482086182,-0.3510500490665436,-0.8828936219215393
552,1.2680306434631348,0.7521311044692993,-0.6077696681022644
553,0.6694310903549194,-0.0747712105512619,0.9359282851219177
554,1.7957674264907837,-0.05773445963859558,-0.6075929999351501
555,0.6432635188102722,0.8644936084747314,0.3510301113128662
556,1.7639853954315186,-0.527413010597229,-0.3754899501800537
557,0.6395007967948914,0.4863448143005371,0.7915425300598145
558,1.5147147178649902,0.44093143939971924,-0.7405434250831604
559,1.5749856233596802,-0.8170382976531982,-0.0303860604763031
560,0.7935828566551208,-0.6133706569671631,-0.7666028738021851
561,1.3385698795318604,-0.8906567692756653,-0.3061862885951996
562,0.6345059871673584,-0.922296404838562,-0.12511266767978668
563,0.7729134559631348,-0.6886374950408936,-0.6927480697631836
564,1.3739774227142334,0.05003923177719116,-0.9309544563293457
565,0.282291054725647,-0.023114904761314392,0.6911134719848633
566,0.717188835144043,-0.06779250502586365,-0.9615632891654968
567,1.8851561546325684,-0.004279196262359619,-0.4700784683227539
568,0.16224810481071472,-0.5453218817710876,-0.010482542216777802
569,0.23834019899368286,0.5527725219726562,-0.3441401422023773
570,1.1604423522949219,0.7259876728057861,0.6646720767021179
571,0.08848801255226135,0.046341679990291595,-0.4135960042476654
572,0.848021388053894,-0.9787152409553528,-0.13756059110164642
573,0.18703892827033997,0.0751887857913971,0.572719156742096
574,1.3030897378921509,0.6210088133811951,0.718608558177948
575,0.21587249636650085,-0.5222594738006592,0.3293171525001526
576,1.345022439956665,0.15754133462905884,0.9205623865127563
577,1.683087706565857,-0.6630860567092896,0.29969847202301025
578,1.9591407775878906,-0.19336877763271332,0.2009742259979248
579,0.6876696348190308,-0.7802053689956665,0.536105751991272
580,1.1029561758041382,-0.9522307515144348,0.28027382493019104
581,0.33728617429733276,-0.4712279736995697,-0.5862917900085449
582,0.5255511999130249,0.3334537446498871,-0.8198167681694031
583,0.7159481048583984,0.6825551986694336,-0.6789404153823853
584,0.49937599897384644,0.8341974020004272,-0.23871374130249023
585,0.9754312634468079,0.8343958854675293,-0.5565385818481445
586,1.5048072338104248,-0.746967613697052,-0.4362547695636749
587,0.8196964859962463,0.8208434581756592,0.5382030010223389
588,1.166555643081665,-0.6980397701263428,0.6908624172210693
589,0.8795741200447083,0.9310336112976074,0.34159550070762634
590,1.6836869716644287,-0.5000901222229004,-0.5356325507164001
591,1.5426132678985596,-0.7270182371139526,0.4146401286125183
592,1.1910600662231445,0.09930017590522766,-0.9814469814300537
593,0.11845874041318893,-0.4471825361251831,0.14446744322776794
594,0.8323832750320435,0.44601720571517944,-0.8843891620635986
595,0.7955199480056763,-0.3475915789604187,0.9099739193916321
596,0.9380078315734863,0.920772135257721,0.38202357292175293
597,0.33724310994148254,-0.4580949544906616,-0.5966614484786987
598,1.520269751548767,-0.8364596962928772,-0.1734772026538849
599,1.1231024265289307,-0.9703519940376282,-0.20944562554359436
600,1.6301581859588623,-0.5140430927276611,-0.5861313343048096
601,0.11024144291877747,-0.40660205483436584,-0.21084657311439514
602,1.3543092012405396,-0.8749585747718811,0.3232628107070923
603,1.370563268661499,-0.407234787940979,-0.8392488956451416
604,0.304776668548584,0.6897499561309814,0.19990018010139465
605,1.493965744972229,0.21206718683242798,0.8385628461837769
606,1.0818403959274292,0.9220975637435913,0.37511318922042847
607,0.7981569170951843,0.48892396688461304,0.8442356586456299
608,1.7241487503051758,0.2799651622772217,0.625731885433197
609,0.9627398252487183,-0.8924647569656372,0.44331473112106323
610,0.07111435383558273,0.33905187249183655,-0.15557891130447388
611,1.2992465496063232,-0.7790069580078125,0.5451422333717346
612,0.1396126002073288,-0.3005898594856262,-0.41589075326919556
613,1.633472204208374,-0.07552063465118408,-0.7748245000839233
614,0.5334286689758301,0.6070647835731506,-0.6487797498703003
615,0.28361350297927856,-0.21885836124420166,0.6574298739433289
616,1.0444364547729492,0.06484252214431763,-1.001785397529602
617,1.6566991806030273,-0.4937416613101959,-0.5742548108100891
618,1.1555355787277222,0.6061573624610901,0.7757096886634827
619,0.05334857106208801,-0.21456849575042725,0.23501011729240417
620,1.7693449258804321,-0.6196591854095459,-0.15722423791885376
621,0.8161740303039551,0.33159199357032776,-0.9304337501525879
622,0.25736701488494873,-0.6451809406280518,0.17216360569000244
623,0.05022060126066208,-0.2709865868091583,0.15046633780002594
624,0.6170759201049805,-0.8826700448989868,0.26535797119140625
625,1.6083515882492065,0.7573134303092957,-0.24453580379486084
626,1.0985126495361328,0.05831548571586609,-0.9983001947402954
627,1.2402342557907104,0.023013710975646973,-0.9752898216247559
628,1.6396905183792114,0.13888728618621826,0.7512685656547546
629,1.870241641998291,0.060012638568878174,0.4841894507408142
630,1.2654883861541748,-0.7941266894340515,0.5408142805099487
631,1.7005796432495117,0.7100613713264465,0.07264792919158936
632,0.2125595510005951,-0.2121932953596115,-0.5833020210266113
633,1.6784253120422363,0.7336283922195435,-0.05548083782196045
634,0.39885279536247253,0.5665827989578247,-0.5691332817077637
635,1.459810733795166,0.8541504144668579,0.24055582284927368
636,1.5193588733673096,-0.6431843042373657,-0.5666558146476746
637,0.9344204664230347,0.8048688173294067,0.5859640836715698
638,0.2778657078742981,0.5259137153625488,-0.4550662934780121
639,0.40495914220809937,-0.11962170898914337,0.7898098826408386
640,0.15471100807189941,-0.4240114092826843,0.31937485933303833
641,1.8458530902862549,0.4946907162666321,0.19642198085784912
642,1.5718787908554077,-0.029593830928206444,0.8149362206459045
643,1.6595697402954102,0.35411104559898376,-0.6682081818580627
644,0.49308860301971436,0.3976137936115265,-0.7700312733650208
645,0.6892274022102356,0.22616194188594818,0.9185310006141663
646,0.49910691380500793,0.7151632308959961,-0.4933893084526062
647,0.8013763427734375,0.41787266731262207,0.882034420967102
648,1.5666922330856323,-0.7306341528892517,-0.38426870107650757
649,0.24543866515159607,-0.5900396108627319,0.28092873096466064
650,1.4217455387115479,0.45198482275009155,-0.7912681698799133
651,0.8463579416275024,-0.4501765966415405,-0.8840903043746948
652,0.24778252840042114,0.6085805296897888,-0.25917667150497437
653,0.5671714544296265,-0.15556421875953674,0.882997989654541
654,1.98628830909729,0.14771583676338196,0.07002687454223633
655,1.0981950759887695,-0.6611872315406799,0.7382926940917969
656,1.9378371238708496,-0.31548476219177246,0.13818970322608948
657,1.3626302480697632,-0.9130461812019348,-0.18793457746505737
658,1.0193672180175781,0.9800820350646973,-0.20600664615631104
659,1.0283108949661255,-0.9784274697303772,-0.20600998401641846
660,1.9524215459823608,0.27420681715011597,0.12960976362228394
661,0.29956552386283875,-0.6623534560203552,-0.2689253091812134
662,1.8518508672714233,0.3989318013191223,0.3353959321975708
663,0.6538021564483643,-0.6664026975631714,0.6547912359237671
664,0.33204495906829834,0.3134145438671112,-0.6801659464836121
665,1.0526015758514404,0.7105972170829773,-0.7071894407272339
666,0.4131740927696228,-0.6350753307342529,-0.5062481164932251
667,0.29655471444129944,-0.690752387046814,0.1596342772245407
668,1.0572283267974854,0.5343307852745056,-0.848623514175415
669,0.8903136253356934,0.49095284938812256,-0.8694966435432434
670,0.33695709705352783,-0.036910802125930786,-0.7524797916412354
671,1.7035967111587524,0.6895528435707092,0.1696408987045288
672,1.0060536861419678,0.9479762315750122,-0.3252478837966919
673,1.3265607357025146,0.3963291347026825,-0.8632289171218872
674,0.14559179544448853,0.5163548588752747,-0.06906628608703613
675,0.7838128805160522,0.759821891784668,-0.6188613772392273
676,0.651759147644043,-0.07567104697227478,-0.9391258955001831
677,0.9119824767112732,0.7806429266929626,0.6148209571838379
678,0.5181556940078735,-0.23843315243721008,-0.8478312492370605
679,0.48069462180137634,0.4375433325767517,-0.7393530607223511
680,0.5889420509338379,0.193074569106102,-0.8959234356880188
681,0.04765734076499939,0.2592869997024536,-0.16672426462173462
682,0.302025705575943,-0.29497623443603516,0.6474031209945679
683,1.388311743736267,-0.05522133782505989,0.9149901270866394
684,0.8227624893188477,-0.4197652339935303,0.8849891424179077
685,0.20114515721797943,-0.20694388449192047,0.5597244501113892
686,0.953916072845459,-0.16471989452838898,0.9803097248077393
687,1.2864644527435303,-0.8138579726219177,-0.5092118978500366
688,0.7288715839385986,-0.5453583598136902,-0.7974854111671448
689,1.521751880645752,0.7951547503471375,-0.31569159030914307
690,0.317590594291687,0.6167019605636597,-0.3984045386314392
691,0.9315379858016968,0.8237770795822144,-0.5686497688293457
692,0.4321063458919525,-0.2824726700782776,-0.777694582939148
693,1.8849406242370605,0.15533895790576935,0.43442925810813904
694,1.4146394729614258,0.07825284451246262,0.9018375873565674
695,0.8134655356407166,0.612326979637146,-0.7736929059028625
696,0.5825933218002319,-0.9070847034454346,0.03609883040189743
697,0.004305275157094002,0.08156679570674896,0.04076513648033142
698,1.6037214994430542,0.30148687958717346,-0.743104875087738
699,0.3930624723434448,0.6551544070243835,-0.45578253269195557
700,0.7214944362640381,-0.5979666709899902,0.7461773753166199
701,0.6466070413589478,0.376741498708725,0.8517453670501709
702,0.3482171297073364,0.5279949307441711,0.5403023958206177
703,1.1037981510162354,0.9739087820053101,0.20040500164031982
704,1.3611047267913818,0.757086992263794,-0.5502700209617615
705,1.150049090385437,0.7504114508628845,-0.6493812203407288
706,0.6043035984039307,0.15845519304275513,0.8999051451683044
707,1.429612398147583,0.8986635208129883,0.09064805507659912
708,0.482530415058136,-0.6927254796028137,0.49653756618499756
709,0.9705722332000732,0.8816142082214355,0.46756047010421753
710,0.8956712484359741,-0.8556609153747559,-0.5105344653129578
711,0.5712226629257202,0.8122192621231079,0.3921871781349182
712,0.4663231670856476,-0.5526877045631409,-0.644321084022522
713,1.2741100788116455,-0.06704223155975342,-0.9641386270523071
714,0.6086603999137878,-0.47484517097473145,0.7830126881599426
715,0.40662914514541626,0.4464460015296936,-0.6750966906547546
716,1.425546646118164,-0.1993103325366974,-0.8873805403709412
717,0.6289383172988892,0.7622144818305969,0.5266216993331909
718,1.483885645866394,-0.5700589418411255,0.6585344076156616
719,0.4721680283546448,0.4049795866012573,-0.7518138289451599
720,1.154693603515625,-0.8448488116264343,-0.5157967805862427
721,0.5925164222717285,0.5610160231590271,0.7162990570068359
722,0.5450310707092285,-0.8348438739776611,0.3031437397003174
723,0.7079099416732788,-0.056440532207489014,-0.9595189690589905
724,1.3739924430847168,-0.36409398913383484,0.8478288650512695
725,1.3055851459503174,0.896818995475769,-0.326724112033844
726,1.241209864616394,-0.8869726657867432,-0.3970293700695038
727,0.029384277760982513,-0.06897774338722229,-0.23520518839359283
728,0.3173385560512543,0.4276222586631775,0.5882446765899658
729,0.2851025462150574,-0.33589011430740356,0.6080554127693176
730,0.6803922653198242,0.8411616086959839,0.4327879846096039
731,0.2150295525789261,0.5699835419654846,0.2396591752767563
732,1.4423983097076416,-0.8856968283653259,0.13133598864078522
733,0.9872481226921082,0.9380712509155273,-0.35298097133636475
734,1.4367467164993286,-0.5796193480491638,0.6825169324874878
735,1.6351239681243896,0.6608298420906067,0.3962332010269165
736,0.3213491141796112,-0.6281667947769165,-0.3842451572418213
737,1.194012999534607,-0.7520543336868286,0.6242039203643799
738,1.9010967016220093,0.36060237884521484,0.23700672388076782
739,0.03783903643488884,-0.26805660128593445,0.04021391272544861
740,0.09184297919273376,0.3108486235141754,0.27639806270599365
741,1.8106356859207153,0.06937477737665176,0.576662003993988
742,0.19624534249305725,-0.2530732750892639,0.5332992076873779
743,0.9370790719985962,-0.9213737845420837,-0.3866572380065918
744,1.6833066940307617,-0.6580019593238831,0.3100700080394745
745,0.0636395812034607,0.2822473645210266,0.2049105018377304
746,0.2705208361148834,-0.2875575125217438,0.6154679656028748
747,1.6385349035263062,0.13711115717887878,0.7525666356086731
748,1.3562318086624146,0.6319366693496704,0.6841171979904175
749,1.4967492818832397,0.83660888671875,0.22864991426467896
750,0.42162078619003296,-0.2873520255088806,-0.7680554986000061
751,1.2855582237243652,0.17698699235916138,-0.946841835975647
752,0.48151978850364685,0.15524953603744507,-0.8458517789840698
753,1.8102302551269531,0.36082524061203003,0.45758476853370667
754,0.6485416889190674,-0.5517153739929199,-0.7606795430183411
755,1.7686829566955566,0.49679332971572876,0.3989206552505493
756,0.19071830809116364,0.008938610553741455,-0.5922138690948486
757,1.4997589588165283,0.808700442314148,-0.31691300868988037
758,0.152986079454422,0.2437153458595276,-0.4776344299316406
759,0.9503185153007507,-0.9980451464653015,-0.002586161717772484
760,1.8344364166259766,0.25581789016723633,0.4836544692516327
761,0.007494423538446426,0.09084635227918625,-0.08749809116125107
762,0.8000745177268982,-0.18677690625190735,-0.9665409326553345
763,1.377631425857544,0.924464225769043,0.05902808904647827
764,0.6862934827804565,0.4926319122314453,0.8073337078094482
765,0.06752530485391617,0.3410726487636566,0.11629395186901093
766,0.8715329170227051,-0.25431591272354126,-0.9631955623626709
767,0.09667075425386429,0.2762864828109741,0.3239209055900574
768,1.584094762802124,0.22137749195098877,-0.7859412431716919
769,0.10073383897542953,-0.3545941710472107,0.2503029704093933
770,1.0440295934677124,-0.9820400476455688,-0.1844083070755005
771,0.9236116409301758,0.9856696128845215,-0.15987223386764526
772,0.9330196380615234,-0.392466276884079,0.9121838808059692
773,0.19612160325050354,-0.2714911699295044,0.5240333080291748
774,1.0902116298675537,0.839152455329895,0.5326485633850098
775,1.7153856754302979,0.5918393135070801,0.3677009344100952
776,0.5267000198364258,0.7761467695236206,-0.4228160083293915
777,0.24305522441864014,0.652018666267395,0.04864738881587982
778,1.4119410514831543,-0.3000595271587372,0.8552989363670349
779,1.3584976196289062,-0.7811784744262695,-0.5148426294326782
780,1.7996039390563965,0.5451465845108032,-0.25823503732681274
781,0.03895939886569977,0.26354774832725525,-0.09053456783294678
782,0.613840639591217,-0.858725905418396,-0.3398653268814087
783,1.2841126918792725,-0.8530950546264648,-0.44104090332984924
784,1.0268958806991577,0.9667648673057556,-0.26179563999176025
785,0.0983523279428482,0.40969550609588623,0.13584455847740173
786,1.6211843490600586,-0.7638645172119141,0.16700725257396698
787,1.385607123374939,-0.6949353218078613,-0.6109397411346436
788,1.1478108167648315,-0.07941088080406189,-0.9905965328216553
789,0.7409989833831787,0.960577130317688,-0.11251431703567505
790,0.7596360445022583,-0.7620792984962463,0.5954752564430237
791,1.8139005899429321,0.47086939215660095,-0.3461610674858093
792,1.7970638275146484,0.3641582131385803,-0.48710107803344727
793,1.3016319274902344,0.9535461068153381,0.02877134084701538
794,1.4597526788711548,0.8824983835220337,-0.11009418964385986
795,1.0552979707717896,0.7486914396286011,-0.6662540435791016
796,0.5354139804840088,0.8200645446777344,0.3310858905315399
797,0.6344075798988342,0.056776612997055054,-0.93392413854599
798,1.2700728178024292,0.06349611282348633,0.9559540748596191
799,0.22959984838962555,-0.03015962243080139,0.6319928169250488
800,0.5084214210510254,-0.033394694328308105,-0.8750056624412537
801,1.7263120412826538,0.6661180257797241,0.16749227046966553
802,0.13726623356342316,0.4244539141654968,-0.2808036208152771
803,1.816973328590393,-0.49391645193099976,0.2915993332862854
804,1.6655514240264893,0.11911168694496155,-0.7417248487472534
805,1.641314148902893,0.7646453380584717,-0.0763583779335022
806,1.2135921716690063,0.4985943138599396,0.8356973528862
807,1.4208192825317383,0.28952810168266296,-0.8647699356079102
808,1.485067367553711,-0.8247995376586914,-0.2933109402656555
809,1.6215686798095703,-0.389682412147522,0.6743022799491882
810,0.33887165784835815,0.3482639491558075,-0.6697680354118347
811,1.0263864994049072,-0.04366990178823471,0.9938318133354187
812,0.10207153856754303,0.2916753590106964,-0.335121750831604
813,0.04191537946462631,0.2826600670814514,-0.0558786615729332
814,1.1299059391021729,-0.9666541814804077,-0.22234798967838287
815,1.5022876262664795,0.24198457598686218,0.8255192041397095
816,1.5909576416015625,-0.24125567078590393,0.7647143602371216
817,1.2945141792297363,0.04456868767738342,-0.9594707489013672
818,1.5214312076568604,0.7966229319572449,-0.3124573826789856
819,1.623396396636963,0.5759045481681824,0.524810254573822
820,1.2226414680480957,-0.5434034466743469,0.8040900230407715
821,0.9638425707817078,0.8576020002365112,-0.5190743803977966
822,1.6653342247009277,-0.7458159327507019,-0.0033789873123168945
823,1.8364094495773315,0.3373531103134155,0.42768993973731995
824,1.387014389038086,-0.9210026860237122,-0.030165761709213257
825,1.6256873607635498,0.6724368333816528,0.39176976680755615
826,1.3990577459335327,-0.2434414178133011,0.87898188829422
827,1.0226974487304688,0.10977566242218018,0.9889422655105591
828,0.17244718968868256,0.053500697016716,0.5540845394134521
829,1.4391767978668213,0.3879496455192566,0.8058234453201294
830,0.5305460095405579,0.8041938543319702,-0.37096351385116577
831,1.0493860244750977,0.15352684259414673,-0.9918543696403503
832,0.4744419753551483,-0.8216935396194458,-0.2226416915655136
833,0.16512642800807953,0.3320879638195038,-0.4443795680999756
834,0.9039137363433838,-0.20493656396865845,0.9690634608268738
835,1.3561066389083862,0.8584814071655273,0.3658701777458191
836,1.9458726644515991,-0.323647677898407,0.0046422481536865234
837,1.6057559251785278,-0.29672175645828247,0.7331199049949646
838,1.8314205408096313,-0.28562432527542114,0.47132667899131775
839,1.2087810039520264,0.9774363040924072,-0.054096341133117676
840,0.6774306893348694,0.6905128955841064,-0.6530159711837769
841,0.016872823238372803,0.014609742909669876,0.17762520909309387
842,1.6496185064315796,-0.3058328330516815,-0.7005399465560913
843,0.28150999546051025,0.042509838938713074,0.6894588470458984
844,0.916658341884613,-0.5841683149337769,0.8019897937774658
845,1.0269701480865479,0.5266993641853333,-0.8549020290374756
846,0.8293558955192566,-0.06684774160385132,0.9781817197799683
847,1.9038357734680176,-0.3911776542663574,0.1668563187122345
848,1.5629175901412964,0.3550061285495758,-0.7515535354614258
849,1.326995849609375,-0.3383733630180359,-0.8869239091873169
850,0.8438135385513306,-0.9673495292663574,-0.20093217492103577
851,0.04117728769779205,-0.000548049807548523,-0.288877010345459
852,1.9993094205856323,-0.03611117601394653,-0.005925655364990234
853,1.567221760749817,-0.7437653541564941,-0.35695695877075195
854,0.5904425978660583,-0.5718294382095337,0.7054208517074585
855,0.862136960029602,0.6311852335929871,0.7590431571006775
856,0.3021908104419708,0.6933692693710327,0.17768506705760956
857,0.7179175615310669,-0.11798132210969925,0.9471884965896606
858,0.6914093494415283,0.8212904930114746,-0.4859161376953125
859,0.33999407291412354,-0.4640507698059082,0.5854182243347168
860,0.4577558934688568,0.5022004842758179,0.6693318486213684
861,1.0177085399627686,-0.31204497814178467,-0.9544997811317444
862,0.7045020461082458,-0.44961005449295044,-0.8473852276802063
863,1.7977299690246582,0.5965372323989868,0.08794301748275757
864,1.9390473365783691,0.34389597177505493,-0.024761080741882324
865,0.08664602041244507,0.353191614151001,0.19904999434947968
866,0.7397384643554688,-0.9489187598228455,0.16969400644302368
867,0.5951017141342163,0.43440955877304077,0.8001372814178467
868,0.4552389979362488,-0.7332133650779724,0.4008665382862091
869,1.022861123085022,-0.02257181704044342,0.9946333169937134
870,1.4258396625518799,0.019095182418823242,-0.9094403386116028
871,1.6035281419754028,-0.7209475636482239,-0.3438597321510315
872,1.7268199920654297,-0.0828058123588562,-0.686551570892334
873,1.7648706436157227,0.6425858736038208,-0.05924350023269653
874,0.10144717246294022,-0.4347264766693115,0.05004889518022537
875,0.7872094511985779,-0.03159576654434204,-0.9813999533653259
876,0.16459348797798157,-0.548904538154602,0.0007024779915809631
877,1.5694220066070557,-0.8078103065490723,0.14358238875865936
878,1.5977354049682617,0.7987957000732422,0.07112723588943481
879,1.0032910108566284,-0.5820282101631165,0.807813823223114
880,1.6270577907562256,-0.6447227001190186,-0.4409414529800415
881,1.2279746532440186,-0.972545862197876,-0.03275841474533081
882,1.024420976638794,-0.9826554656028748,-0.18477676808834076
883,0.8458204865455627,0.9066662788391113,-0.39915621280670166
884,1.5043801069259644,-0.07901641726493835,-0.8646193742752075
885,1.1158119440078735,0.9890733957290649,-0.10351717472076416
886,1.7774406671524048,-0.41330626606941223,-0.4782804846763611
887,0.9551070928573608,0.016789257526397705,0.9940293431282043
888,0.9075527191162109,-0.9944137334823608,0.02934805303812027
889,1.107336163520813,0.5942875146865845,0.7927572727203369
890,0.6069203615188599,0.8294553160667419,0.39352789521217346
891,0.38736867904663086,-0.6754888892173767,-0.41403019428253174
892,1.2353169918060303,0.28027018904685974,0.9260104894638062
893,1.9604637622833252,-0.24455532431602478,-0.1364695429801941
894,0.782407283782959,-0.9613302946090698,-0.16951966285705566
895,0.8686370849609375,-0.316598117351532,-0.9440130591392517
896,1.100275993347168,0.9134626984596252,0.3911955952644348
897,1.7639141082763672,0.6311267614364624,0.13301336765289307
898,0.865296483039856,-0.9181839227676392,0.36594560742378235
899,0.615865170955658,0.5833721160888672,-0.7210490703582764
900,1.4723970890045166,-0.12203586101531982,-0.8776231408119202
901,0.9606904983520508,0.12235137820243835,-0.9966309070587158
902,0.20859326422214508,-0.48170536756515503,-0.38028281927108765
903,0.11270518600940704,-0.19620580971240997,0.4122390151023865
904,1.6400138139724731,0.1004398763179779,-0.7666885256767273
905,1.8593649864196777,0.4655162990093231,0.20831871032714844
906,1.2715998888015747,0.7940436601638794,0.5400161147117615
907,0.4584764540195465,-0.6944646835327148,-0.47757697105407715
908,0.6650423407554626,-0.5542800426483154,0.7566044330596924
909,1.203594446182251,-0.2849389910697937,-0.9412870407104492
910,1.8691142797470093,0.08510704338550568,0.48250508308410645
911,0.20554211735725403,0.6074410080909729,-0.03209128975868225
912,1.0500715970993042,-0.7927224040031433,0.6017501354217529
913,1.3030006885528564,0.6434504985809326,-0.7084517478942871
914,0.8581186532974243,-0.12113624811172485,-0.9871906638145447
915,1.2950619459152222,-0.9107937216758728,0.2816588282585144
916,0.07167311012744904,-0.07364045083522797,-0.36911728978157043
917,1.5731630325317383,-0.6077519655227661,-0.553682267665863
918,1.0964277982711792,-0.8561424016952515,-0.5112819671630859
919,1.465532898902893,0.669242799282074,0.5751168131828308
920,0.9039679169654846,0.6933043003082275,-0.7197495698928833
921,1.2242133617401123,-0.9197806119918823,-0.3248422145843506
922,1.4692251682281494,0.8837813138961792,-0.008780717849731445
923,1.6909666061401367,-0.7195923328399658,0.05601221323013306
924,0.7500627636909485,-0.6134262084960938,0.7437409162521362
925,1.3737709522247314,-0.7009214162826538,0.6017871499061584
926,1.798861026763916,-0.19962623715400696,0.5623212456703186
927,0.19501353800296783,-0.13571535050868988,-0.5822438597679138
928,0.4112761616706848,-0.530669629573822,-0.6139689087867737
929,0.3655334711074829,-0.7401378154754639,-0.2252873331308365
930,1.0409443378448486,-0.6527137756347656,-0.760710597038269
931,0.5481918454170227,0.8407003283500671,0.29568183422088623
932,1.5707401037216187,-0.8048827648162842,-0.16373565793037415
933,1.5372449159622192,-0.4299229681491852,0.7203587293624878
934,0.9897979497909546,-0.6398542523384094,-0.7726641893386841
935,1.9001944065093994,-0.29204803705215454,0.31752851605415344
936,1.9556035995483398,-0.14211636781692505,-0.262511670589447
937,1.0467199087142944,0.7284764051437378,0.6794056296348572
938,0.5709816217422485,-0.4358048439025879,-0.7956571578979492
939,0.5190106630325317,0.7499423027038574,0.45049411058425903
940,1.9121121168136597,0.1598590612411499,-0.3825957179069519
941,0.8239917755126953,0.9441798329353333,0.276066392660141
942,1.2489405870437622,0.21334481239318848,0.9400539398193359
943,0.7796967029571533,-0.684017539024353,0.6898667216300964
944,0.2072964906692505,-0.5550143718719482,-0.2554360628128052
945,1.2384815216064453,-0.769641637802124,-0.5961602330207825
946,0.6218585968017578,0.8668600916862488,-0.3316612243652344
947,0.453873872756958,-0.5768446922302246,-0.6116127967834473
948,0.019228242337703705,0.12566883862018585,-0.15482601523399353
949,0.3507983684539795,-0.7598140835762024,0.007135950028896332
950,0.3955329954624176,0.7940458059310913,-0.07739624381065369
951,1.0266536474227905,-0.9875514507293701,-0.1552075892686844
952,0.9818458557128906,0.996360182762146,-0.09630650281906128
953,1.2835443019866943,-0.951643705368042,0.1074310839176178
954,1.4473938941955566,0.607775866985321,-0.66157466173172
955,1.559490442276001,-0.7645735740661621,-0.3230888247489929
956,0.4558568000793457,0.8153500556945801,0.19590425491333008
957,1.5387333631515503,-0.2978217303752899,0.782965898513794
958,0.941523551940918,0.83548903465271,-0.5523183941841125
959,1.627837061882019,0.3944028615951538,0.6665962934494019
960,1.683124303817749,0.5596097111701965,-0.47490280866622925
961,0.2872822880744934,-0.6998635530471802,-0.03998664766550064
962,0.5592604279518127,0.797102689743042,-0.41899675130844116
963,0.4259280860424042,0.30903780460357666,0.7537133693695068
964,1.967003583908081,-0.18788498640060425,-0.17603659629821777
965,1.095664381980896,-0.9919373393058777,-0.07887018471956253
966,0.3054027557373047,-0.5932567119598389,0.40105393528938293
967,1.1733914613723755,-0.2996658384799957,-0.9427576065063477
968,0.6979239583015442,0.7505679726600647,-0.5934615135192871
969,0.026712462306022644,0.2161213606595993,0.07476525753736496
970,1.1934571266174316,-0.9771223068237305,0.07515561580657959
971,0.46083489060401917,-0.1546754539012909,-0.8325820565223694
972,1.5424717664718628,-0.6901576519012451,-0.482748419046402
973,1.8951388597488403,0.4445001184940338,-0.04681885242462158
974,0.2968926429748535,0.0026867538690567017,0.7062586545944214
975,1.9391921758651733,0.10263422131538391,-0.3327195644378662
976,0.5270578861236572,-0.6021392345428467,0.6377389430999756
977,0.21562540531158447,0.6161067485809326,-0.08275741338729858
978,1.0878269672393799,-0.20488733053207397,-0.9795188903808594
979,0.5898613929748535,0.4530344009399414,-0.796797513961792
980,1.4128532409667969,-0.6951035261154175,-0.5925197005271912
981,1.322518229484558,-0.02497927099466324,0.941376805305481
982,0.4453149735927582,-0.6613784432411194,-0.5087841749191284
983,0.9723167419433594,-0.17945854365825653,0.9784112572669983
984,1.4183228015899658,0.22838568687438965,0.8744635581970215
985,0.4220689535140991,-0.41191694140434265,0.6992553472518921
986,1.2389869689941406,0.12645360827445984,-0.9676786661148071
987,1.6818645000457764,0.55133455991745,0.47669097781181335
988,1.5526872873306274,-0.5653313994407654,0.606813371181488
989,0.4678923487663269,0.4954338073730469,0.6822834610939026
990,1.4307925701141357,-0.8871756196022034,0.15657483041286469
991,1.945455551147461,0.08416100591421127,0.3100142180919647
992,1.9429439306259155,0.3099495470523834,-0.1281636357307434
993,0.46035173535346985,-0.46122050285339355,0.699016273021698
994,0.9787829518318176,0.9774251580238342,0.2086920440196991
995,1.5107990503311157,-0.18442657589912415,0.8346865177154541
996,1.163715124130249,-0.8512511253356934,-0.5021686553955078
997,1.5941075086593628,0.770919680595398,0.2271391749382019
998,1.4706742763519287,0.5220646262168884,0.7069612741470337
999,1.1913117170333862,0.7691921591758728,0.6057746410369873
1000,-0.8561570644378662,0.8337204456329346,0.5368348360061646
1001,-0.9647338390350342,-0.9569263458251953,-0.2857217490673065
1002,-0.17497533559799194,-0.5634889602661133,-0.046576857566833496
1003,-0.8530545830726624,0.9846763014793396,0.09090562164783478
1004,-0.19656270742416382,-0.5639341473579407,0.19795440137386322
1005,-1.0483872890472412,0.1275784969329834,-0.9857204556465149
1006,-0.7258199453353882,-0.8383737802505493,-0.4675689935684204
1007,-0.3997196555137634,-0.5786594152450562,-0.5480326414108276
1008,-0.975725531578064,-0.24461232125759125,-0.9646643996238708
1009,-1.4356244802474976,-0.731561005115509,-0.5206084251403809
1010,-0.6892073154449463,-0.3147560954093933,-0.8922699689865112
1011,-0.2755841612815857,0.4717208743095398,-0.4972020387649536
1012,-1.624967336654663,-0.6534306406974792,-0.42338037490844727
1013,-1.9662668704986572,0.11364871263504028,0.23554092645645142
1014,-0.02240600436925888,0.208130344748497,-0.021916531026363373
1015,-1.346139907836914,-0.640995979309082,0.6905620098114014
1016,-1.7043200731277466,0.6392654180526733,-0.30231156945228577
1017,-0.08345489203929901,0.3143388628959656,0.25122004747390747
1018,-1.9241917133331299,0.16772964596748352,0.3475775122642517
1019,-1.7265604734420776,-0.5389921069145203,0.43186241388320923
1020,-1.7520086765289307,0.6435620784759521,0.1440037488937378
1021,-1.07427978515625,-0.36723291873931885,0.9322753548622131
1022,-1.0297459363937378,0.019216388463974,1.0041923522949219
1023,-0.6963791847229004,-0.898422360420227,0.3241276741027832
1024,-1.3856027126312256,0.6020601987838745,0.7033751010894775
1025,-0.006082844454795122,-0.10109511017799377,-0.040738824754953384
1026,-0.1874486356973648,0.33968839049339294,0.4780181050300598
1027,-1.046372890472412,0.6823301911354065,0.7337327003479004
1028,-0.2893770933151245,0.6411805152893066,-0.28325971961021423
1029,-1.0821361541748047,-0.48973348736763,0.8732322454452515
1030,-0.32383185625076294,0.7284824252128601,-0.10042372345924377
1031,-1.9998688697814941,0.003993988037109375,-0.009896636009216309
1032,-1.9190174341201782,-0.11278286576271057,0.38275808095932007
1033,-1.3431663513183594,-0.18800103664398193,0.9252433776855469
1034,-0.2602372467517853,0.6212247014045715,0.2616526186466217
1035,-0.2275843322277069,0.26477259397506714,-0.5721468925476074
1036,-1.1867015361785889,-0.2643352150917053,0.9512187242507935
1037,-0.8546260595321655,-0.12833790481090546,-0.9762793183326721
1038,-0.8493340015411377,0.8840361833572388,-0.43620264530181885
1039,-0.1862068623304367,-0.5476692914962769,-0.19164621829986572
1040,-1.9096888303756714,0.1830277442932129,0.3772345781326294
1041,-1.6803840398788452,0.3939457833766937,0.6223303079605103
1042,-0.9624741673469543,-0.795266330242157,-0.6012070178985596
1043,-1.682572364807129,0.6974691152572632,-0.21106940507888794
1044,-0.7426737546920776,0.9062270522117615,0.33836013078689575
1045,-0.11122924089431763,-0.4479130506515503,0.10545484721660614
1046,-1.1300389766693115,-0.6713292598724365,0.7351539134979248
1047,-0.30306529998779297,-0.69826740026474,-0.16166986525058746
1048,-0.43647515773773193,-0.7376072406768799,-0.36859267950057983
1049,-1.8985848426818848,-0.42241406440734863,0.12606239318847656
1050,-0.5672953724861145,-0.7616232633590698,0.4883630871772766
1051,-1.4699758291244507,0.8223121762275696,-0.3141228258609772
1052,-1.9582276344299316,0.12320759892463684,-0.2528875768184662
1053,-0.8636771440505981,0.15655502676963806,-0.9732686877250671
1054,-0.08950261771678925,0.2415638566017151,-0.33030110597610474
1055,-1.7359817028045654,0.5357856750488281,-0.4080560803413391
1056,-1.1440191268920898,-0.8665335178375244,-0.4743513762950897
1057,-1.1917682886123657,-0.6299691200256348,0.7580026388168335
1058,-0.5344604253768921,0.5010982155799866,0.7338500618934631
1059,-1.2644269466400146,0.5070192813873291,0.8247576355934143
1060,-1.9874756336212158,-0.12323355674743652,-0.09445840120315552
1061,-0.6186974048614502,0.2171400934457779,-0.8935842514038086
1062,-0.3489477336406708,-0.7008320689201355,-0.2884010076522827
1063,-1.956446886062622,0.1509523242712021,-0.24453219771385193
1064,-1.5824557542800903,-0.6166245341300964,0.5352964401245117
1065,-1.8578029870986938,-0.46133431792259216,0.23283898830413818
1066,-1.243239164352417,0.31549495458602905,-0.912138819694519
1067,-0.27096593379974365,-0.3612651824951172,0.5866697430610657
1068,-0.6017360091209412,0.7535785436630249,-0.5171160101890564
1069,-0.7561694979667664,0.577923595905304,-0.7734503746032715
1070,-1.72739839553833,0.3899548351764679,0.5689694881439209
1071,-1.0918617248535156,0.7910895347595215,-0.5989875793457031
1072,-0.8771515488624573,0.4625467360019684,0.882499635219574
1073,-0.4111722409725189,0.7732962965965271,0.23763751983642578
1074,-1.8542670011520386,0.4981572926044464,0.15088701248168945
1075,-0.935075044631958,0.7879433631896973,0.6162253022193909
1076,-0.2544895112514496,-0.23347677290439606,-0.6197099685668945
1077,-1.4440534114837646,0.8926993012428284,0.07274222373962402
1078,-1.5899999141693115,-0.7663429975509644,-0.2514950633049011
1079,-0.7236457467079163,0.9409070611000061,0.19712768495082855
1080,-1.4765894412994385,0.14114978909492493,0.8724310398101807
1081,-1.69730544090271,-0.7174769043922424,0.0025987625122070312
1082,-1.1693315505981445,-0.8808927536010742,0.44824695587158203
1083,-0.2671623229980469,0.006621122360229492,-0.6755426526069641
1084,-1.2085587978363037,-0.7995075583457947,-0.5594653487205505
1085,-0.3522966206073761,-0.3129722476005554,-0.6901429295539856
1086,-0.6921605467796326,0.9224154949188232,0.23519566655158997
1087,-0.5136726498603821,0.4539111852645874,-0.7413626909255981
1088,-0.1627790778875351,0.5145776867866516,0.18800397217273712
1089,-0.2987208962440491,0.40133607387542725,-0.5838736295700073
1090,-1.0389432907104492,-0.4232565760612488,-0.9006736278533936
1091,-1.0717722177505493,-0.21605274081230164,-0.9690645933151245
1092,-1.5950922966003418,-0.7727640271186829,-0.21831601858139038
1093,-1.298641324043274,0.7337559461593628,0.6142221689224243
1094,-1.3440388441085815,-0.21597152948379517,-0.9091112017631531
1095,-1.1707420349121094,0.9254664778709412,-0.33135896921157837
1096,-0.16036385297775269,0.4543432593345642,-0.2917298674583435
1097,-0.16642315685749054,-0.009261593222618103,0.5571897029876709
1098,-0.8590426445007324,-0.6721886396408081,0.7323377132415771
1099,-1.006793737411499,0.05976216495037079,-0.9933124780654907
1100,-0.9361999034881592,-0.8060164451599121,0.5942621231079102
1101,-1.7240604162216187,0.5886721611022949,-0.3534108102321625
1102,-0.17599856853485107,-0.4718005955219269,-0.3100031614303589
1103,-1.0881586074829102,0.6879850625991821,-0.7148287296295166
1104,-0.25674426555633545,-0.5870558023452759,-0.3173406720161438
1105,-1.3752633333206177,-0.9230993986129761,-0.08671271800994873
1106,-1.6453092098236084,-0.652208149433136,0.4037337303161621
1107,-1.3378584384918213,0.02865225076675415,0.9455681443214417
1108,-1.2285339832305908,-0.8246107697486877,-0.5137868523597717
1109,-0.5147669315338135,0.3847145736217499,0.7896920442581177
1110,-0.7439356446266174,0.4875871539115906,0.8390972018241882
1111,-0.099856898188591,0.06334611773490906,0.4357166290283203
1112,-1.8632869720458984,-0.2975441813468933,0.4130120277404785
1113,-0.728717565536499,0.3627331554889679,-0.8864099383354187
1114,-0.41388046741485596,-0.18054020404815674,-0.7851924896240234
1115,-1.5285043716430664,-0.45546796917915344,0.7216832637786865
1116,-1.2216789722442627,-0.7347490191459656,-0.637078583240509
1117,-0.2275284081697464,-0.25394877791404724,0.587226152420044
1118,-0.3117140233516693,0.7044313549995422,-0.16558566689491272
1119,-0.7049025893211365,0.9291630983352661,-0.21481479704380035
1120,-1.9958887100219727,-0.06703898310661316,-0.05667906999588013
1121,-1.6511995792388916,-0.7532068490982056,-0.09357446432113647
1122,-1.9300256967544556,0.28492772579193115,-0.22633108496665955
1123,-0.012722901999950409,0.0626639649271965,-0.1410774290561676
1124,-1.933739185333252,-0.20917750895023346,-0.28611963987350464
1125,-0.25493741035461426,-0.6672569513320923,0.029843419790267944
1126,-1.1234359741210938,-0.9633574485778809,0.2458438277244568
1127,-1.3973851203918457,-0.07106289267539978,0.9197803735733032
1128,-0.15301910042762756,0.14914853870868683,-0.5052477717399597
1129,-0.29022014141082764,-0.5463747978210449,0.45035436749458313
1130,-0.09275221824645996,0.3505229949951172,0.23624879121780396
1131,-1.8324898481369019,-0.46256768703460693,-0.301166296005249
1132,-0.36376893520355225,0.5442148447036743,-0.5413098931312561
1133,-1.039907693862915,-0.7881228923797607,0.6199760437011719
1134,-0.31353291869163513,-0.34845423698425293,0.6434725522994995
1135,-1.9617189168930054,0.2546180486679077,-0.09455472230911255
1136,-0.6456239819526672,-0.013333767652511597,0.9398564696311951
1137,-0.7963410019874573,-0.3829805850982666,0.9061681628227234
1138,-0.6727747917175293,0.6525676846504211,0.6875851154327393
1139,-0.3973056972026825,-0.4727174639701843,0.6482551693916321
1140,-1.4826531410217285,-0.8735020756721497,-0.0678454041481018
1141,-0.35189083218574524,-0.7377488613128662,0.19655174016952515
1142,-0.9705352187156677,-0.8305599689483643,-0.5523866415023804
1143,-0.6949828863143921,-0.7877650260925293,0.5410512089729309
1144,-1.6767805814743042,0.7354483604431152,0.0014358758926391602
1145,-0.6207836866378784,-0.39968299865722656,0.8397178649902344
1146,-0.776890754699707,0.17654740810394287,0.9633769392967224
1147,-1.060499668121338,-0.7779041528701782,0.6311885118484497
1148,-1.2571992874145508,0.8972854018211365,-0.3521433472633362
1149,-0.3357839584350586,-0.1342608481645584,0.740360677242279
1150,-1.2200571298599243,0.6479308605194092,-0.7237433195114136
1151,-0.171126589179039,-0.48417675495147705,0.2863594591617584
1152,-1.7927591800689697,0.26238858699798584,0.5546420812606812
1153,-1.4585462808609009,0.6404190063476562,0.6201938390731812
1154,-1.8919475078582764,-0.3047509789466858,0.3394564390182495
1155,-0.4225260019302368,-0.6800181865692139,-0.44803327322006226
1156,-1.1317808628082275,0.9733520150184631,-0.17906402051448822
1157,-1.6380703449249268,-0.5882677435874939,0.5024645328521729
1158,-1.4267354011535645,-0.04981011152267456,0.907871425151825
1159,-0.48325610160827637,0.8468719124794006,-0.1159096211194992
1160,-0.9007863998413086,-0.6935731768608093,-0.7093863487243652
1161,-1.8250802755355835,-0.4385392665863037,0.3619552254676819
1162,-0.02506515383720398,0.09078158438205719,-0.1980280727148056
1163,-0.6423800587654114,0.8010194301605225,0.48372161388397217
1164,-0.3424021303653717,0.13336876034736633,0.7461852431297302
1165,-0.39414098858833313,-0.5697045922279358,-0.5512267351150513
1166,-0.7214757800102234,-0.8305426836013794,0.4883853793144226
1167,-0.49139147996902466,0.43319714069366455,0.7485054135322571
1168,-0.02006419748067856,0.1896114945411682,0.06419596821069717
1169,-0.826175332069397,0.7827208042144775,0.6015018224716187
1170,-0.3442573845386505,-0.6453647613525391,-0.38816455006599426
1171,-1.0148134231567383,0.018984556198120117,-0.9948621988296509
1172,-1.0091859102249146,0.6379507184028625,0.7742607593536377
1173,-1.0093510150909424,-0.9875298738479614,-0.1567661166191101
1174,-1.682140827178955,-0.4774104952812195,-0.5496320724487305
1175,-1.708831787109375,-0.7044674158096313,0.052555978298187256
1176,-1.450535774230957,-0.8254558444023132,-0.33694741129875183
1177,-1.9120912551879883,-0.33571597933769226,-0.23148101568222046
1178,-1.4957990646362305,0.11219796538352966,0.8658922910690308
1179,-0.19349953532218933,-0.5848620533943176,-0.08655577898025513
1180,-0.4592623710632324,-0.5188908576965332,0.6674899458885193
1181,-1.2079375982284546,-0.05810888856649399,-0.9716208577156067
1182,-1.3788386583328247,0.661827802658081,0.6509804725646973
1183,-0.14048060774803162,-0.30727413296699524,-0.4041527807712555
1184,-0.39768990874290466,0.6887114644050598,0.4072313904762268
1185,-0.23398341238498688,-0.3448069989681244,0.5478256940841675
1186,-0.9036759734153748,0.9911475777626038,0.08805890381336212
1187,-0.8282756805419922,0.829412579536438,-0.5256357192993164
1188,-1.8501743078231812,-0.5233175754547119,0.06865507364273071
1189,-1.8881845474243164,-0.45686113834381104,0.0599750280380249
1190,-1.0047707557678223,-0.9996421337127686,-0.0412900447845459
1191,-0.14315760135650635,0.4726439416408539,0.20921070873737335
1192,-0.7299849987030029,0.7388877868652344,-0.6116735935211182
1193,-0.09055806696414948,0.2604990601539612,-0.31874358654022217
1194,-0.7618720531463623,0.8582768440246582,0.4580760598182678
1195,-1.9747332334518433,0.10798183083534241,0.1999155879020691
1196,-1.557178258895874,-0.8273234367370605,-0.07430118322372437
1197,-1.6637965440750122,-0.21418684720993042,-0.7119576930999756
1198,-1.7433911561965942,-0.020078439265489578,-0.6637299656867981
1199,-0.7191343307495117,-0.876654863357544,0.3970786929130554
1200,-1.6235058307647705,-0.3707861602306366,-0.6838430166244507
1201,-0.0014799460768699646,0.02474975399672985,-0.04346620291471481
1202,-1.8532356023788452,-0.41903364658355713,0.31625133752822876
1203,-1.2473058700561523,-0.7510013580322266,0.6179476976394653
1204,-1.136204719543457,-0.5709432363510132,-0.8052824139595032
1205,-1.6809718608856201,-0.5264297127723694,0.5146260261535645
1206,-0.9667690396308899,0.9482462406158447,-0.3087954521179199
1207,-0.8894384503364563,0.6506535410881042,0.7554961442947388
1208,-1.1218290328979492,0.8068516254425049,0.5818832516670227
1209,-1.1941313743591309,-0.9458974599838257,0.2674059271812439
1210,-0.07845856994390488,-0.31183314323425293,0.23719364404678345
1211,-1.9836674928665161,-0.18058529496192932,4.2498111724853516e-05
1212,-0.7659443616867065,-0.08280250430107117,0.973588764667511
1213,-1.4224451780319214,0.43293824791908264,0.800743579864502
1214,-0.535388171672821,0.1858733594417572,-0.8608049154281616
1215,-0.11869548261165619,-0.05616080015897751,0.4741417169570923
1216,-0.07280335575342178,-0.12148033827543259,-0.3497712314128876
1217,-1.6829416751861572,0.43542009592056274,0.5908014178276062
1218,-0.09520088881254196,-0.42058199644088745,-0.06640130281448364
1219,-1.0537440776824951,0.38202953338623047,0.9271215796470642
1220,-1.1536284685134888,-0.09925452619791031,-0.978367805480957
1221,-0.986128568649292,-0.9191434383392334,-0.39051714539527893
1222,-0.26259320974349976,0.07850565016269684,-0.6659656763076782
1223,-0.6680336594581604,0.8797215819358826,0.3434074819087982
1224,-0.15700557827949524,-0.08719950914382935,-0.5261098146438599
1225,-0.6035872101783752,-0.6830047369003296,-0.6094551086425781
1226,-1.5139142274856567,-0.23349320888519287,0.8304823637008667
1227,-0.08105672150850296,-0.2667916417121887,-0.286318838596344
1228,-1.4254481792449951,-0.7774278521537781,0.46927499771118164
1229,-1.4311842918395996,0.8509055376052856,-0.29317229986190796
1230,-1.948263168334961,0.13257093727588654,-0.2832793593406677
1231,-0.5291891098022461,0.7549437284469604,-0.4504939913749695
1232,-0.15873344242572784,-0.42200058698654175,0.34367311000823975
1233,-1.2124468088150024,-0.9778873920440674,0.0038872957229614258
1234,-0.4261507987976074,0.6326437592506409,-0.5143610239028931
1235,-1.325453758239746,0.8310945630073547,-0.44478875398635864
1236,-1.9790310859680176,-0.12550610303878784,0.16577821969985962
1237,-0.23026728630065918,-0.4355677366256714,0.47220534086227417
1238,-0.23753952980041504,-0.6357573866844177,-0.11925186216831207
1239,-0.4381319284439087,0.703421413898468,-0.42933768033981323
1240,-1.5487889051437378,0.8130932450294495,-0.18629293143749237
1241,-1.5749510526657104,0.8148314952850342,0.07038456201553345
1242,-0.6745296120643616,0.9430109262466431,-0.0539216548204422
1243,-0.4614061117172241,-0.35023725032806396,0.7714930176734924
1244,-1.5905117988586426,-0.7977077960968018,-0.1220083236694336
1245,-0.9869606494903564,-0.16776522994041443,0.9906968474388123
1246,-1.7525697946548462,0.523308277130127,-0.3939366340637207
1247,-0.6311715841293335,-0.5438759326934814,0.7591243982315063
1248,-1.4025969505310059,-0.11496207118034363,-0.9033814668655396
1249,-1.7666971683502197,-0.6297173500061035,0.13335299491882324
1250,-1.6581212282180786,0.709202229976654,-0.2459145337343216
1251,-0.12382115423679352,0.44984251260757446,-0.16641592979431152
1252,-0.524641752243042,0.7902035713195801,0.3901761770248413
1253,-1.9612962007522583,-0.06620395183563232,0.27241241931915283
1254,-0.4784541726112366,0.8380956649780273,0.16101855039596558
1255,-0.386213481426239,0.3823624551296234,-0.6854774951934814
1256,-0.968255341053009,0.9858473539352417,-0.1554214060306549
1257,-0.8109197616577148,0.5711793899536133,-0.7934057712554932
1258,-1.4509897232055664,-0.532529354095459,0.7216143608093262
1259,-1.9502437114715576,0.08180789649486542,-0.29550701379776
1260,-0.12632805109024048,-0.046031102538108826,0.48925650119781494
1261,-1.00288724899292,-0.9838629364967346,-0.17797046899795532
1262,-0.8848512172698975,-0.4319920539855957,0.8996782302856445
1263,-1.6281812191009521,-0.6913522481918335,0.36316001415252686
1264,-1.3439898490905762,0.07540979981422424,0.9407117366790771
1265,-1.1713874340057373,0.5599228739738464,-0.8052923679351807
1266,-1.983429193496704,-0.18081238865852356,0.02508258819580078
1267,-1.062998652458191,0.15084929764270782,-0.9816028475761414
1268,-1.9339947700500488,0.27779698371887207,-0.21891099214553833
1269,-0.7640559673309326,-0.5140171647071838,-0.8203084468841553
1270,-1.5372381210327148,-0.7118247747421265,0.4583636522293091
1271,-0.6762502193450928,-0.81280118227005,0.49033868312835693
1272,-0.5517655611038208,-0.17856955528259277,0.8808851838111877
1273,-0.05974487215280533,0.15400761365890503,-0.2984852194786072
1274,-0.013939881697297096,-0.12203042209148407,-0.10914965718984604
1275,-1.1943416595458984,-0.9329146146774292,-0.30051201581954956
1276,-1.0594152212142944,-0.321200430393219,-0.9405547380447388
1277,-0.77308189868927,0.8915166854858398,-0.3855900168418884
1278,-1.9715787172317505,-0.15373241901397705,-0.1757175326347351
1279,-0.21834060549736023,-0.3922213613986969,-0.4807092547416687
1280,-0.6271430253982544,0.8498498797416687,0.3756714463233948
1281,-0.24139820039272308,0.5771614909172058,-0.2961583435535431
1282,-1.4529428482055664,-0.5860320925712585,-0.6676537990570068
1283,-0.2417023479938507,0.5227844715118408,0.3933541178703308
1284,-1.7192161083221436,-0.43301311135292053,0.5487381219863892
1285,-1.4761743545532227,0.5153908133506775,0.7167878150939941
1286,-1.5551599264144897,0.3237089514732361,-0.7610200643539429
1287,-1.709121584892273,0.509597659111023,-0.4816930890083313
1288,-0.768801212310791,0.6764951944351196,0.7033573389053345
1289,-0.22702085971832275,-0.35804298520088196,-0.5194182395935059
1290,-1.6667710542678833,0.4065156579017639,-0.6193152666091919
1291,-0.05093027651309967,0.2821785807609558,0.14360995590686798
1292,-0.9988595843315125,-0.9825876355171204,0.1943875551223755
1293,-0.2653002142906189,-0.14247052371501923,-0.658596396446228
1294,-0.3301130533218384,-0.6847771406173706,0.29350465536117554
1295,-1.4070695638656616,-0.7197816967964172,-0.5583996772766113
1296,-1.3709176778793335,0.6845678687095642,0.6315670013427734
1297,-0.8911129236221313,0.6953414082527161,-0.7048474550247192
1298,-1.3682949542999268,-0.4203962981700897,-0.8247567415237427
1299,-0.15040716528892517,-0.5273062586784363,-0.02545192837715149
1300,-1.0575861930847168,-0.5598413944244385,0.8319152593612671
1301,-0.12568151950836182,0.43813639879226685,-0.20251759886741638
1302,-0.06760556995868683,0.08458242565393448,0.35609865188598633
1303,-0.09076423943042755,0.26089969277381897,0.32866770029067993
1304,-0.028399614617228508,-0.1754879504442215,-0.15476344525814056
1305,-1.2339003086090088,-0.17393511533737183,0.9615370631217957
1306,-1.665486216545105,-0.34288299083709717,0.6681854724884033
1307,-1.8069055080413818,0.23913699388504028,0.5446059703826904
1308,-1.0080337524414062,-0.9969543218612671,0.0911373496055603
1309,-0.9345018863677979,0.8967232704162598,0.4410797655582428
1310,-0.4990811347961426,0.08520841598510742,0.8660593628883362
1311,-0.14789387583732605,0.1413196623325348,0.5085809230804443
1312,-0.6493346095085144,-0.6917905807495117,-0.6271951198577881
1313,-1.2078624963760376,0.30580928921699524,0.9337198734283447
1314,-1.7815731763839722,-0.3112930953502655,0.5458217859268188
1315,-0.7026897668838501,-0.3148804306983948,-0.8967844247817993
1316,-1.1770200729370117,-0.03223662078380585,-0.9788666367530823
1317,-0.05725567042827606,0.07477346062660217,-0.3200606107711792
1318,-1.4826066493988037,-0.7744194269180298,0.4152792692184448
1319,-0.8033883571624756,0.4662558436393738,-0.8573053479194641
1320,-1.1898404359817505,-0.6886423826217651,-0.6956774592399597
1321,-0.5110145211219788,-0.8444262742996216,-0.21666374802589417
1322,-0.3416212201118469,-0.7455435991287231,0.11340704560279846
1323,-1.7713422775268555,0.21619123220443726,-0.5934671759605408
1324,-0.1947171986103058,-0.2180842161178589,-0.5467914938926697
1325,-1.0380969047546387,0.8680084943771362,0.498657763004303
1326,-0.5992870926856995,0.8936174511909485,0.20383784174919128
1327,-0.422034353017807,-0.8142878413200378,-0.05899113416671753
1328,-0.815669059753418,0.853905975818634,0.49026596546173096
1329,-0.6414770483970642,0.9052817225456238,0.22985392808914185
1330,-1.6958690881729126,-0.658660888671875,-0.2830216884613037
1331,-1.5669448375701904,0.53182053565979,0.6332945227622986
1332,-0.13529711961746216,0.3699117600917816,-0.3341982960700989
1333,-0.16387051343917847,-0.17543117702007294,0.524817705154419
1334,-1.6576330661773682,-0.7534932494163513,0.033686816692352295
1335,-0.9603344202041626,0.7898922562599182,0.615868091583252
1336,-0.41063299775123596,0.44156086444854736,0.6808886528015137
1337,-0.352803111076355,0.5387961864471436,0.5434210896492004
1338,-0.46549683809280396,-0.8208042979240417,0.20923000574111938
1339,-0.35632091760635376,-0.7579941749572754,0.11540290713310242
1340,-0.07037003338336945,-0.17754340171813965,-0.3184971213340759
1341,-1.2938766479492188,0.9500329494476318,-0.09366689622402191
1342,-0.3836613595485687,-0.6625136137008667,0.4316457509994507
1343,-1.0915513038635254,0.7021164894104004,-0.7006022930145264
1344,-0.9920125007629395,-0.9955206513404846,0.10634279251098633
1345,-1.2080357074737549,0.7535942196846008,-0.6178454756736755
1346,-0.815407931804657,0.04982951283454895,-0.9766829013824463
1347,-0.48918747901916504,-0.7423021793365479,-0.4300631880760193
1348,-1.4478951692581177,-0.4028113782405853,-0.7937276363372803
1349,-0.01653089001774788,-0.1523934304714203,0.1038627028465271
1350,-0.09685245901346207,-0.418428510427475,-0.09448418021202087
1351,-0.1398935765028,-0.46116185188293457,0.22444535791873932
1352,-1.0165488719940186,-0.6905567646026611,0.7286075353622437
1353,-1.515987753868103,0.849348783493042,0.1103377640247345
1354,-0.6206859350204468,-0.42462658882141113,-0.8176204562187195
1355,-0.43016672134399414,0.21872878074645996,0.796760082244873
1356,-1.375369906425476,-0.3069683611392975,0.8796477317810059
1357,-0.7646200656890869,0.3310876786708832,0.9183474183082581
1358,-1.9738047122955322,0.17300376296043396,0.15147119760513306
1359,-1.7314449548721313,0.16027551889419556,0.6674440503120422
1360,-1.4439367055892944,-0.7077516317367554,0.5552999377250671
1361,-1.098122239112854,-0.8590890169143677,0.5083900690078735
1362,-0.04745619744062424,-0.3046243488788605,-0.013168327510356903
1363,-1.2316964864730835,0.9691291451454163,-0.0707162544131279
1364,-0.6702468395233154,-0.24880200624465942,-0.9060584902763367
1365,-0.7637330293655396,0.09628012776374817,-0.9620037078857422
1366,-0.17026984691619873,-0.2581643760204315,-0.4904325008392334
1367,-0.7984167337417603,0.7840460538864136,0.5909347534179688
1368,-1.2179148197174072,0.7680903673171997,0.6060339212417603
1369,-1.8651707172393799,-0.16542354226112366,0.4784698486328125
1370,-0.7803130149841309,0.7992219924926758,0.5632590055465698
1371,-0.6952309012413025,-0.678713321685791,0.6737475991249084
1372,-1.838949203491211,0.5146775841712952,0.17951104044914246
1373,-1.3586304187774658,-0.730608344078064,-0.5770903825759888
1374,-0.2477722018957138,0.42816436290740967,-0.49539685249328613
1375,-0.8601765632629395,0.12484847754240036,-0.9773503541946411
1376,-1.251720905303955,-0.6778548955917358,0.6962934136390686
1377,-1.5126616954803467,-0.8180182576179504,0.26786601543426514
1378,-1.3844974040985107,-0.571789026260376,0.7301133871078491
1379,-1.3471028804779053,-0.5662474036216736,0.7529566287994385
1380,-1.089859127998352,-0.31531932950019836,-0.9401260614395142
1381,-1.4970488548278809,0.5562141537666321,0.6702338457107544
1382,-1.000622272491455,0.18591508269309998,0.9872633814811707
1383,-1.131088376045227,0.8960961103439331,-0.41770297288894653
1384,-0.10857018828392029,0.22712039947509766,-0.3869102895259857
1385,-0.7628899812698364,-0.8772076368331909,-0.41415339708328247
1386,-0.7901995182037354,-0.33878499269485474,-0.9126079082489014
1387,-1.9074645042419434,0.3893580436706543,0.1608077585697174
1388,-0.47493186593055725,-0.8193013668060303,0.23772335052490234
1389,-0.23683954775333405,0.5398575067520142,-0.34925952553749084
1390,-1.9863927364349365,0.05933007597923279,0.15780621767044067
1391,-1.4366824626922607,-0.46956321597099304,0.7726112604141235
1392,-1.199292778968811,-0.5118934512138367,-0.8312148451805115
1393,-1.2392911911010742,0.8587424159049988,0.4565659165382385
1394,-0.6689499616622925,-0.944324254989624,0.009412586688995361
1395,-1.526322364807129,0.5203596949577332,-0.6670672297477722
1396,-1.6101129055023193,-0.7615351676940918,0.22597825527191162
1397,-0.9413743019104004,-0.10997062921524048,-0.9874505996704102
1398,-1.902346134185791,-0.05548056960105896,0.4323278069496155
1399,-0.5599161386489868,-0.024106204509735107,0.9024920463562012
1400,-1.0857867002487183,0.7194734215736389,-0.6836159229278564
1401,-1.8964735269546509,-0.3825460374355316,0.22960317134857178
1402,-1.7600512504577637,0.49134138226509094,0.4293120503425598
1403,-1.6333510875701904,-0.3008352816104889,-0.7084553241729736
1404,-1.8261302709579468,-0.5635082721710205,0.03233468532562256
1405,-1.2952044010162354,0.7219998836517334,-0.6200875043869019
1406,-1.6834914684295654,-0.31841760873794556,-0.6523501873016357
1407,-1.8928884267807007,0.44598186016082764,0.06130126118659973
1408,-1.0857267379760742,-0.9588884711265564,-0.26821959018707275
1409,-1.2209850549697876,0.8959640264511108,-0.3787308931350708
1410,-1.7941299676895142,-0.14105993509292603,0.5961399078369141
1411,-0.22872745990753174,-0.27090200781822205,-0.5714971423149109
1412,-0.2752527892589569,0.6882238388061523,-0.006010130047798157
1413,-1.6479158401489258,-0.09540706872940063,-0.7509600520133972
1414,-0.7764152884483337,0.8356136083602905,0.5053979158401489
1415,-1.5450494289398193,0.8290695548057556,-0.1150045245885849
1416,-1.9876002073287964,0.14163288474082947,0.07085692882537842
1417,-0.5055471658706665,0.2462863028049469,0.838210940361023
1418,-1.4283257722854614,-0.663582444190979,-0.6092815399169922
1419,-0.5017419457435608,0.5689949989318848,0.6584223508834839
1420,-1.9404735565185547,-0.26443836092948914,-0.2095000147819519
1421,-0.4100954532623291,0.680809736251831,-0.4282322824001312
1422,-0.41799667477607727,0.7761819958686829,0.24506747722625732
1423,-0.22794637084007263,0.46397319436073303,0.43843942880630493
1424,-0.9305621981620789,0.9339635372161865,-0.3438069224357605
1425,-0.3345460891723633,-0.7012246251106262,0.26266664266586304
1426,-0.3806579113006592,-0.3342560827732086,0.7155961990356445
1427,-0.5399718284606934,-0.3532705307006836,0.8197523951530457
1428,-0.8998569846153259,-0.959820032119751,0.2695922255516052
1429,-1.0138177871704102,0.9767588973045349,-0.20575445890426636
1430,-0.03676615282893181,-0.1890312135219574,0.19651569426059723
1431,-1.1838369369506836,-0.9780280590057373,-0.1003536581993103
1432,-1.1569128036499023,0.562064528465271,0.8164066076278687
1433,-1.4004454612731934,0.457101047039032,-0.7889144420623779
1434,-0.7842679619789124,0.5927491784095764,-0.7705767154693604
1435,-0.33021101355552673,0.1634986251592636,-0.7193424701690674
1436,-1.9002693891525269,0.43433552980422974,0.019753873348236084
1437,-1.845234990119934,-0.42701947689056396,-0.3173854947090149
1438,-1.7484524250030518,-0.013064734637737274,-0.6582267880439758
1439,-0.2584461569786072,0.2960653603076935,0.6065276861190796
1440,-0.9158511757850647,0.9033677577972412,0.4238205850124359
1441,-0.9765938520431519,0.6631821393966675,-0.7426214814186096
1442,-1.9524041414260864,0.08362029492855072,-0.28806811571121216
1443,-0.1569405198097229,0.025291845202445984,0.5420439839363098
1444,-0.32231709361076355,-0.7288396954536438,0.10779550671577454
1445,-0.781318724155426,-0.9762462377548218,0.02781689167022705
1446,-0.7999200820922852,0.13624078035354614,0.9749964475631714
1447,-1.050984263420105,-0.7624983787536621,0.6506590247154236
1448,-0.5160149335861206,-0.5636609792709351,0.674808144569397
1449,-1.6378282308578491,-0.7599748373031616,0.13401955366134644
1450,-1.0434777736663818,0.9252210855484009,-0.3703266978263855
1451,-0.9414663314819336,0.8363739848136902,-0.5390892028808594
1452,-0.8524163961410522,-0.2177337110042572,-0.9601153135299683
1453,-0.8782433271408081,-0.9898231029510498,-0.07792574167251587
1454,-1.7663642168045044,-0.4560999870300293,0.4579286575317383
1455,-0.1638316661119461,-0.00248149037361145,-0.5436540842056274
1456,-1.4082350730895996,-0.8846315741539001,0.23293685913085938
1457,-0.5399059653282166,0.6380041241645813,-0.6118979454040527
1458,-1.449191927909851,0.882244348526001,-0.13152453303337097
1459,-0.0006563973147422075,0.030694574117660522,0.02352839708328247
1460,-1.439839243888855,0.5418387651443481,-0.7108222246170044
1461,-1.3875019550323486,0.37236788868904114,0.8478285074234009
1462,-1.4185919761657715,0.016197651624679565,0.9128451347351074
1463,-0.04683203995227814,0.19448789954185486,-0.22622455656528473
1464,-0.672502338886261,0.903536319732666,-0.269167959690094
1465,-1.6266961097717285,0.5254943370819092,0.5795841217041016
1466,-0.2523695230484009,0.45511555671691895,-0.47815871238708496
1467,-0.4261387884616852,-0.37667006254196167,0.7324035167694092
1468,-1.384230136871338,-0.27430686354637146,-0.8769301176071167
1469,-0.6328278183937073,0.12902015447616577,-0.9162313342094421
1470,-0.27633485198020935,-0.2512276768684387,-0.6382607221603394
1471,-0.22955869138240814,-0.45087507367134094,-0.44660499691963196
1472,-0.00662580132484436,-0.11455032229423523,0.02137765660881996
1473,-1.9805307388305664,0.1749785840511322,0.092396080493927
1474,-0.08372892439365387,0.047809407114982605,0.40247011184692383
1475,-0.18203894793987274,0.2521722614765167,0.5215601325035095
1476,-1.2605336904525757,-0.17257732152938843,-0.9452086687088013
1477,-1.917622447013855,-0.2514951825141907,-0.3034815788269043
1478,-1.8085451126098633,-0.5812644958496094,-0.09108936786651611
1479,-0.8540133237838745,0.9844954609870911,-0.08486367762088776
1480,-1.5458790063858032,0.5257534980773926,-0.6469571590423584
1481,-0.8050230741500854,0.19212059676647186,-0.9568323493003845
1482,-0.2781119644641876,-0.23882870376110077,-0.6449337005615234
1483,-1.21443510055542,0.9685350656509399,0.12550322711467743
1484,-1.6748324632644653,0.3003218173980713,-0.6689324378967285
1485,-1.5507984161376953,0.33612799644470215,0.7684717178344727
1486,-0.11846080422401428,-0.04088650643825531,-0.4655870795249939
1487,-0.48523616790771484,-0.5952993631362915,-0.6128256320953369
1488,-0.0921095460653305,-0.35103732347488403,0.235123410820961
1489,-1.4920626878738403,-0.8607847690582275,0.13954699039459229
1490,-1.9258980751037598,-0.2558773159980774,-0.27370691299438477
1491,-0.5915821194648743,-0.7689263820648193,0.4978457987308502
1492,-0.7698137760162354,-0.9718005657196045,0.06822502613067627
1493,-1.206465244293213,-0.9786171317100525,-0.0280340313911438
1494,-0.16449129581451416,-0.1991824507713318,-0.5075690746307373
1495,-1.301277995109558,-0.6956765651702881,0.6577174663543701
1496,-1.8085038661956787,-0.36203810572624207,0.4693228602409363
1497,-1.3693182468414307,0.9247006177902222,-0.07999534904956818
1498,-1.2965657711029053,0.4451916813850403,0.8493492603302002
1499,-1.0213795900344849,-0.9562122225761414,-0.2893991768360138
1500,-0.14925679564476013,0.004609540104866028,0.5304081439971924
1501,-1.0277893543243408,0.4146251678466797,0.9140737056732178
1502,-1.5360695123672485,0.7190898060798645,-0.436180979013443
1503,-0.6225453615188599,-0.01874658465385437,-0.9210234880447388
1504,-1.9366064071655273,-0.1735292375087738,-0.29993367195129395
1505,-0.06646046042442322,-0.2912381887435913,0.2148922085762024
1506,-1.850801944732666,-0.39100509881973267,0.35667479038238525
1507,-0.6215200424194336,-0.8171849846839905,0.4408887028694153
1508,-0.10819733142852783,0.014718092978000641,-0.44735050201416016
1509,-0.017641786485910416,0.053901899605989456,0.18375448882579803
1510,-0.2356390655040741,-0.41046661138534546,-0.4930380582809448
1511,-1.2111377716064453,0.34638354182243347,-0.9089149236679077
1512,-0.8916392922401428,0.4919419288635254,0.8682844638824463
1513,-0.4532570242881775,0.3196750581264496,0.7784188389778137
1514,-1.5360888242721558,0.8337399959564209,0.1324107050895691
1515,-0.7473514080047607,0.27185943722724915,-0.9235390424728394
1516,-1.2937188148498535,0.8556811809539795,-0.41978704929351807
1517,-0.7183626890182495,-0.2428298145532608,0.9333108067512512
1518,-1.6806026697158813,-0.36727944016456604,0.6391811370849609
1519,-1.1402767896652222,0.9210819602012634,-0.3565581142902374
1520,-1.8522921800613403,0.11777195334434509,-0.5046156644821167
1521,-0.19673708081245422,0.5901200175285339,-0.07065123319625854
1522,-0.8060547113418579,0.4747496247291565,-0.8532572388648987
1523,-1.114608645439148,0.9533321857452393,-0.2720242440700531
1524,-0.45439571142196655,-0.8355984091758728,-0.06799286603927612
1525,-0.1614672988653183,-0.09316939115524292,-0.5321348905563354
1526,-0.8101058602333069,0.2743843197822571,0.947311282157898
1527,-1.189064383506775,0.976462721824646,-0.09195499867200851
1528,-0.25836676359176636,0.4931195080280304,0.45884090662002563
1529,-0.6052630543708801,-0.711866557598114,-0.576939046382904
1530,-1.0780224800109863,-0.6728114485740662,0.741176962852478
1531,-1.6252710819244385,-0.4850592017173767,-0.6070773601531982
1532,-1.7548304796218872,0.5082812905311584,0.4185158908367157
1533,-1.3453385829925537,-0.638274073600769,0.6934957504272461
1534,-0.36741822957992554,0.7244468927383423,-0.26717865467071533
1535,-0.44454479217529297,-0.5038487315177917,-0.6572401523590088
1536,-0.9467670917510986,-0.9985349178314209,-0.03426629304885864
1537,-0.9945636987686157,0.3301132619380951,0.9485082626342773
1538,-0.14151102304458618,0.5087038278579712,0.0640483945608139
1539,-0.9840525984764099,-0.8512758612632751,-0.5208059549331665
1540,-1.352195382118225,-0.5026445984840393,0.7947829961776733
1541,-0.5366086959838867,-0.6382559537887573,0.6203217506408691
1542,-0.2931496202945709,-0.43511566519737244,-0.5534472465515137
1543,-1.2333354949951172,-0.8777074813842773,0.42487967014312744
1544,-0.20017486810684204,0.5589503049850464,0.22179020941257477
1545,-0.133765310049057,0.2827037572860718,-0.4066632390022278
1546,-1.8349729776382446,0.5308858752250671,-0.1372867226600647
1547,-0.37362146377563477,-0.7753757238388062,0.09184244275093079
1548,-0.44671931862831116,-0.5947246551513672,0.5888289213180542
1549,-0.3862731456756592,0.5572773218154907,0.5633992552757263
1550,-0.1550457626581192,0.006186261773109436,0.539647102355957
1551,-0.4471980631351471,-0.8218778967857361,-0.137009859085083
1552,-0.06410349905490875,-0.1454448252916336,0.3260418474674225
1553,-1.5300979614257812,-0.33268263936042786,-0.7754120230674744
1554,-0.4774799644947052,0.7474046945571899,-0.4041861295700073
1555,-1.7717006206512451,-0.51292484998703,-0.37213337421417236
1556,-0.04452281445264816,-0.014958381652832031,0.29959413409233093
1557,-0.9405794143676758,-0.9820396304130554,-0.178136944770813
1558,-0.8413470983505249,-0.9842197299003601,-0.08209884166717529
1559,-0.5987116098403931,-0.6975002288818359,0.5993690490722656
1560,-0.3979649841785431,0.49065107107162476,0.6342182755470276
1561,-1.908795714378357,0.15914386510849,0.39020782709121704
1562,-1.7345805168151855,-0.6011319160461426,-0.3111995458602905
1563,-1.1144483089447021,-0.7474935054779053,-0.6503188610076904
1564,-1.0402976274490356,-0.7509089708328247,-0.6551575064659119
1565,-1.3308625221252441,0.9031113386154175,0.2761540114879608
1566,-0.17899534106254578,0.3781098425388336,0.43198782205581665
1567,-0.5929678082466125,-0.7604312896728516,0.5119537115097046
1568,-1.764941930770874,0.585355281829834,-0.26230713725090027
1569,-0.7018341422080994,-0.3862764239311218,-0.8683493733406067
1570,-1.6283587217330933,0.3975845277309418,0.6730445027351379
1571,-0.10832968354225159,-0.4405245780944824,0.11214515566825867
1572,-0.05098798871040344,0.09513119608163834,0.3051869869232178
1573,-0.7538080811500549,-0.11153796315193176,0.96770179271698
1574,-1.9811687469482422,-0.19377754628658295,0.0012437105178833008
1575,-1.751325011253357,-0.5993573069572449,0.28254544734954834
1576,-0.8821032643318176,0.984978437423706,-0.11560547351837158
1577,-1.8933498859405518,-0.38194403052330017,0.242681622505188
1578,-1.6224634647369385,0.5876743793487549,0.5208947062492371
1579,-1.4212020635604858,0.359177827835083,0.8373323082923889
1580,-1.2890726327896118,-0.44945400953292847,-0.8407821655273438
1581,-0.2973141074180603,-0.5648195743560791,0.4384686350822449
1582,-0.5376423597335815,0.8231233954429626,-0.32307085394859314
1583,-1.663857102394104,0.48985064029693604,0.5692986249923706
1584,-1.1632235050201416,-0.7477078437805176,-0.6396507024765015
1585,-0.14134581387043,-0.05696745216846466,0.5143138766288757
1586,-0.41501355171203613,0.7452531456947327,0.32316017150878906
1587,-0.8543490171432495,-0.8878598809242249,0.4427478313446045
1588,-0.43407419323921204,0.28571617603302,-0.7682745456695557
1589,-1.7232248783111572,0.4851248264312744,0.4956347346305847
1590,-0.45610690116882324,-0.24130453169345856,-0.7991008758544922
1591,-1.370606780052185,0.7492114305496216,-0.5431151986122131
1592,-0.59614497423172,0.8548398017883301,-0.31909725069999695
1593,-0.8592382073402405,0.9221707582473755,-0.3535871207714081
1594,-1.1283975839614868,0.8420097827911377,-0.5179673433303833
1595,-1.5550941228866577,0.35318684577941895,0.7575680017471313
1596,-1.9694187641143799,-0.06639352440834045,-0.23157978057861328
1597,-1.6066348552703857,0.5635896921157837,0.564777135848999
1598,-0.388372004032135,-0.7778798341751099,0.15297380089759827
1599,-0.8210949301719666,-0.4426497519016266,-0.8741960525512695
1600,-1.0714151859283447,0.6275681257247925,0.77953040599823
1601,-0.6216719746589661,0.5963639616966248,-0.7025344371795654
1602,-1.5648020505905151,0.3087494671344757,0.7698273658752441
1603,-1.3042197227478027,0.22612005472183228,0.9300299286842346
1604,-1.238821268081665,-0.7378175258636475,-0.6273393034934998
1605,-0.36108335852622986,0.3879019021987915,0.6687431335449219
1606,-1.3678863048553467,-0.6611997485160828,0.6593677401542664
1607,-1.0814532041549683,0.886834979057312,0.4582796096801758
1608,-1.18075692653656,-0.6502312421798706,-0.7337155342102051
1609,-0.7396820783615112,-0.6567337512969971,0.713271975517273
1610,-0.9914116859436035,0.7987358570098877,0.6054999828338623
1611,-0.01700146496295929,0.030537307262420654,0.18583276867866516
1612,-0.04861624538898468,0.282866507768631,-0.1154627799987793
1613,-0.4669663906097412,-0.7474821209907532,0.4026171565055847
1614,-1.6649658679962158,0.6133714914321899,0.42992085218429565
1615,-1.0138874053955078,-0.7401987910270691,-0.6682002544403076
1616,-1.451971411705017,0.4621620774269104,-0.7576972842216492
1617,-0.6139190196990967,0.1353285312652588,0.9172166585922241
1618,-1.7081315517425537,-0.6072288751602173,0.3663269877433777
1619,-0.1140555739402771,0.42354822158813477,-0.18257327377796173
1620,-0.2897622287273407,-0.33786916732788086,0.6228216886520386
1621,-1.481924057006836,0.46321770548820496,-0.7384710311889648
1622,-0.3003275990486145,0.5591694116592407,0.44868218898773193
1623,-0.8865258097648621,-0.8491297364234924,-0.5121996402740479
1624,-0.5141788721084595,0.8729828596115112,-0.02038244903087616
1625,-1.7519549131393433,0.6439438462257385,0.14252009987831116
1626,-0.308538556098938,-0.2060558795928955,-0.6877942085266113
1627,-0.09672893583774567,0.3830897808074951,-0.1870364546775818
1628,-1.1606996059417725,-0.6492874026298523,0.7488296031951904
1629,-0.11007452011108398,0.13811485469341278,-0.4296531677246094
1630,-1.9764995574951172,0.09903910756111145,-0.1861494481563568
1631,-0.6666210889816284,0.8898277282714844,0.3143405318260193
1632,-1.540595293045044,0.3484145998954773,0.7702425718307495
1633,-1.0513826608657837,0.5736405253410339,0.8218228220939636
1634,-0.6412394046783447,-0.46773552894592285,0.8130382895469666
1635,-1.2393337488174438,0.5288544297218323,-0.808964192867279
1636,-0.4678233861923218,0.8365161418914795,-0.12102091312408447
1637,-0.7348782420158386,0.626690149307251,0.7370057702064514
1638,-1.0974009037017822,0.28727805614471436,0.9574980735778809
1639,-0.5505250692367554,-0.3552887439727783,-0.8150821924209595
1640,-0.28463584184646606,-0.5136812329292297,-0.46965500712394714
1641,-0.9707475900650024,-0.1855703592300415,0.9871652126312256
1642,-1.8949590921401978,0.41578447818756104,0.16468730568885803
1643,-0.552761971950531,0.06512071192264557,-0.8871604800224304
1644,-0.03676258772611618,-0.19373682141304016,-0.18208950757980347
1645,-1.7191964387893677,-0.654333233833313,0.24047398567199707
1646,-1.9910333156585693,-0.1130990982055664,-0.0672798752784729
1647,-0.9508557915687561,-0.74518883228302,-0.6610108017921448
1648,-1.5079156160354614,-0.8531632423400879,0.12871557474136353
1649,-1.2366927862167358,-0.43530192971229553,-0.8641356229782104
1650,-0.15859673917293549,0.4368581473827362,-0.312321275472641
1651,-0.35300564765930176,0.7566556334495544,0.09314379096031189
1652,-1.2858405113220215,0.6931881904602051,0.6657290458679199
1653,-1.7075600624084473,-0.4850291311740875,0.5194060802459717
1654,-1.64238703250885,0.6340950727462769,-0.4245106279850006
1655,-1.2589573860168457,-0.7606134414672852,-0.5913991332054138
1656,-0.540225625038147,-0.7939503788948059,-0.39441627264022827
1657,-0.7554168105125427,-0.009049490094184875,-0.9647616147994995
1658,-0.0487314909696579,-0.10697606950998306,-0.2846829295158386
1659,-1.04637610912323,0.5605607628822327,-0.8214921355247498
1660,-0.5045531988143921,0.7089968919754028,0.505682110786438
1661,-0.7319910526275635,-0.5820195078849792,-0.7634538412094116
1662,-1.910191297531128,-0.24915777146816254,0.3362065553665161
1663,-1.9801044464111328,0.1436147391796112,0.140997052192688
1664,-1.5941901206970215,-0.7852426171302795,-0.17249363660812378
1665,-1.2690201997756958,-0.41590237617492676,0.8738813400268555
1666,-0.906587541103363,-0.22094213962554932,0.9758013486862183
1667,-0.6873124837875366,0.15592655539512634,-0.9320206642150879
1668,-0.1631370484828949,0.3996259868144989,-0.36853548884391785
1669,-0.42336612939834595,-0.3108428716659546,-0.7510294914245605
1670,-1.8070905208587646,0.2205304205417633,0.5522231459617615
1671,-1.7147094011306763,0.2419109344482422,-0.6511430144309998
1672,-0.3101685345172882,0.7079981565475464,0.15271958708763123
1673,-0.006639935076236725,0.03410112112760544,0.11459365487098694
1674,-0.7117521166801453,-0.7400081157684326,0.6134145855903625
1675,-0.0012632599100470543,0.041078850626945496,0.03315003961324692
1676,-1.5287230014801025,0.7951118350028992,0.2999517321586609
1677,-1.1335912942886353,-0.5111976265907288,0.8542813062667847
1678,-0.686822235584259,0.6513135433197021,-0.6856601238250732
1679,-0.4666398763656616,-0.18449831008911133,-0.8208563327789307
1680,-0.9136228561401367,-0.8665378093719482,0.49767985939979553
1681,-0.21168050169944763,0.5978738069534302,-0.13749916851520538
1682,-1.2398550510406494,-0.7857597470283508,0.5759496688842773
1683,-1.5346972942352295,-0.320670485496521,0.786956787109375
1684,-1.4260554313659668,-0.44976651668548584,0.7902140617370605
1685,-0.1699400544166565,0.17043271660804749,0.5356144309043884
1686,-0.7464203238487244,0.792909562587738,0.5578786134719849
1687,-0.02000529132783413,-0.19934770464897156,-0.008585825562477112
1688,-0.9612641930580139,0.7168089747428894,-0.6906195878982544
1689,-1.870566964149475,-0.4653412699699402,-0.15708547830581665
1690,-0.6945104002952576,0.05893927812576294,-0.9454947113990784
1691,-1.040109395980835,0.8769083023071289,0.4824972152709961
1692,-0.5254254341125488,0.6903820037841797,0.5499677658081055
1693,-0.24385759234428406,-0.5185596346855164,-0.39529943466186523
1694,-0.5885236263275146,0.37240639328956604,-0.826715886592865
1695,-1.3775019645690918,-0.6611771583557129,-0.6442247033119202
1696,-0.7532303333282471,-0.8034248352050781,0.547763466835022
1697,-1.4153313636779785,-0.9101829528808594,0.02389603853225708
1698,-1.7284660339355469,0.35328325629234314,0.5913515090942383
1699,-0.27430790662765503,0.30052614212036133,-0.6137450933456421
1700,-0.262646347284317,0.6724209785461426,0.061498187482357025
1701,-0.5020223259925842,0.3319375216960907,0.8056900501251221
1702,-1.8738542795181274,-0.42154252529144287,-0.23861020803451538
1703,-1.2643916606903076,0.39225152134895325,-0.8758853077888489
1704,-1.6192020177841187,0.5405634045600891,-0.5640151500701904
1705,-0.32601016759872437,-0.6737051606178284,0.3095344007015228
1706,-1.3829410076141357,-0.9233835935592651,-0.04027736186981201
1707,-1.7340432405471802,0.4202645719051361,-0.5280241966247559
1708,-1.106587290763855,-0.7471070289611816,-0.652083158493042
1709,-0.28219082951545715,0.2822118401527405,-0.6313401460647583
1710,-1.5696163177490234,-0.7055726051330566,0.42756736278533936
1711,-1.8367059230804443,-0.16264554858207703,0.527981162071228
1712,-1.21688973903656,-0.6886736154556274,-0.687748908996582
1713,-0.005522526800632477,0.08720811456441879,-0.05267460271716118
1714,-0.7395203113555908,-0.49551844596862793,0.8338872194290161
1715,-1.4782569408416748,-0.48952800035476685,-0.7247716188430786
1716,-1.7767106294631958,0.3163359761238098,-0.5393902063369751
1717,-0.3781529664993286,0.3416743278503418,-0.6995013952255249
1718,-1.9755456447601318,0.13943055272102356,0.174085795879364
1719,-1.1262171268463135,-0.8887791633605957,0.44688981771469116
1720,-0.020543530583381653,0.004173360764980316,0.20648866891860962
1721,-0.35496121644973755,0.044703781604766846,-0.7579746842384338
1722,-1.1105554103851318,0.9695948362350464,-0.21026626229286194
1723,-0.4580794870853424,-0.6773226857185364,-0.4937049448490143
1724,-0.046627506613731384,0.2725318670272827,0.13304510712623596
1725,-1.412513256072998,0.4474727511405945,-0.7882289886474609
1726,-0.9376444816589355,0.5755209922790527,-0.8100662231445312
1727,-1.819459080696106,0.13662686944007874,0.5612544417381287
1728,-1.171958565711975,0.5211316347122192,0.8403570652008057
1729,-0.5848428606987,-0.352929949760437,0.8436435461044312
1730,-1.694514513015747,-0.7117255926132202,0.11484038829803467
1731,-1.416878581047058,-0.8014761209487915,0.4349368214607239
1732,-1.8275493383407593,-0.4322412610054016,0.3639017343521118
1733,-1.035771131515503,0.4206112027168274,0.911035418510437
1734,-1.1439094543457031,-0.7294102907180786,0.6743817329406738
1735,-1.3615882396697998,-0.5113162398338318,0.784920334815979
1736,-0.398512065410614,0.39198681712150574,-0.6908738613128662
1737,-1.4965108633041382,-0.21358387172222137,-0.8366849422454834
1738,-0.3069519102573395,-0.37273943424224854,0.6223299503326416
1739,-1.3149319887161255,0.734639048576355,-0.5952168107032776
1740,-0.21354258060455322,0.344685822725296,0.516888439655304
1741,-1.6984550952911377,-0.526741623878479,-0.4803912341594696
1742,-1.2917293310165405,0.9309043884277344,0.2215520441532135
1743,-1.6105477809906006,0.32966703176498413,-0.7149324417114258
1744,-0.27351874113082886,-0.260740727186203,-0.6312716603279114
1745,-0.13796654343605042,0.15188288688659668,-0.47852060198783875
1746,-1.719153881072998,0.046553805470466614,-0.6883953809738159
1747,-1.8533060550689697,0.5200209617614746,-0.02123764157295227
1748,-0.6253571510314941,0.9102282524108887,0.17754283547401428
1749,-0.17298418283462524,-0.05246913433074951,0.5646435022354126
1750,-1.2966943979263306,-0.6000542640686035,-0.7386454343795776
1751,-0.6364467144012451,-0.2668376863002777,-0.8879246711730957
1752,-1.8230711221694946,-0.3426215648651123,0.4583052396774292
1753,-0.6488825082778931,-0.6800957322120667,0.6491715908050537
1754,-0.2955876588821411,-0.22266653180122375,0.6790440678596497
1755,-0.0900236964225769,-0.27225562930107117,-0.3085860013961792
1756,-0.9035152792930603,-0.4395803213119507,-0.8885265588760376
1757,-1.0469253063201904,-0.9761276841163635,-0.21050918102264404
1758,-0.013416122645139694,0.13877034187316895,-0.08012904226779938
1759,-0.7797210216522217,-0.8074071407318115,0.5532271862030029
1760,-0.9392545223236084,0.3988238573074341,-0.9098671674728394
1761,-0.4246077537536621,-0.6766597628593445,-0.45564424991607666
1762,-1.7115339040756226,-0.5382718443870544,0.457314133644104
1763,-0.2288445234298706,0.45630794763565063,-0.4384092688560486
1764,-1.6112805604934692,-0.09457969665527344,-0.7809855937957764
1765,-1.2032536268234253,0.7600734829902649,-0.6115099787712097
1766,-1.393381118774414,0.5447018146514893,0.7449413537979126
1767,-0.6316812038421631,-0.9277932643890381,0.07470211386680603
1768,-1.0644683837890625,0.29180747270584106,-0.9492475986480713
1769,-1.1237884759902954,-0.7269933819770813,-0.6713299751281738
1770,-0.9021247625350952,0.11941581964492798,-0.9830886125564575
1771,-1.9416770935058594,0.31425741314888,0.12320923805236816
1772,-0.676306426525116,0.1508069932460785,-0.9291202425956726
1773,-0.01892726868391037,0.18376287817955017,0.06388039141893387
1774,-0.5018699169158936,-0.14694784581661224,-0.8498561382293701
1775,-1.6699904203414917,-0.3416431248188019,-0.6546108722686768
1776,-0.9837604761123657,0.8950678706169128,-0.43935561180114746
1777,-1.1794127225875854,0.7081520557403564,0.6869702339172363
1778,-1.3562685251235962,-0.837768018245697,-0.4103907346725464
1779,-1.5329071283340454,-0.5890659689903259,-0.6033142805099487
1780,-1.4901896715164185,0.6627157926559448,-0.5604612827301025
1781,-1.796712875366211,0.587709903717041,-0.1329449713230133
1782,-1.3994776010513306,-0.9125627279281616,-0.08975523710250854
1783,-1.4708173274993896,0.8036386966705322,0.36722880601882935
1784,-1.076127052307129,-0.9916181564331055,0.11582738161087036
1785,-0.9789702892303467,-0.9804890155792236,0.20384889841079712
1786,-1.0246078968048096,0.7963243722915649,-0.5985875129699707
1787,-0.8655478954315186,0.9721875190734863,0.1929306834936142
1788,-0.9981396198272705,-0.8576929569244385,-0.5105208158493042
1789,-0.1219438761472702,0.27823173999786377,-0.38404279947280884
1790,-1.0125385522842407,-0.593966007232666,0.8097557425498962
1791,-1.6880483627319336,0.06775959581136703,-0.7175819873809814
1792,-0.05629066750407219,-0.1736876517534256,-0.27715298533439636
1793,-0.47597360610961914,0.5336453914642334,-0.6583887934684753
1794,-1.92441987991333,-0.2018558382987976,-0.31915679574012756
1795,-1.3998357057571411,-0.9172710180282593,0.012056410312652588
1796,-1.9885464906692505,-0.06346485018730164,-0.13233691453933716
1797,-0.6531040072441101,0.2808986008167267,-0.8897963762283325
1798,-1.0379359722137451,0.42057719826698303,0.9109631776809692
1799,-1.5177949666976929,-0.8350045680999756,0.19415336847305298
1800,-1.7997074127197266,0.589758038520813,0.1134042739868164
1801,-1.013420820236206,0.6756577491760254,-0.7316005229949951
1802,-0.6867685317993164,-0.5729082822799683,0.7627865076065063
1803,-0.9668708443641663,-0.8602709770202637,0.51480633020401
1804,-1.6439900398254395,-0.46044182777404785,0.6163201332092285
1805,-1.8066272735595703,0.47361302375793457,-0.34779059886932373
1806,-1.2489876747131348,0.44645607471466064,-0.8542556762695312
1807,-0.42296263575553894,0.7627506256103516,0.29493248462677
1808,-0.8971825242042542,-0.5223838090896606,-0.8420993089675903
1809,-0.9938852787017822,0.16129443049430847,0.9916037917137146
1810,-0.3352389335632324,0.6934292912483215,-0.2713322937488556
1811,-0.8673501014709473,-0.8763351440429688,0.4692709445953369
1812,-1.4557455778121948,0.7986200451850891,0.3964253067970276
1813,-0.32107460498809814,-0.7153148651123047,0.17343980073928833
1814,-1.2373783588409424,-0.6697549223899841,-0.699463963508606
1815,-0.6428378820419312,0.8871326446533203,0.2949458062648773
1816,-1.809417486190796,0.3689148724079132,-0.45145148038864136
1817,-1.7550452947616577,-0.1501079499721527,-0.6335796117782593
1818,-0.4255540370941162,0.3534802496433258,-0.7331151962280273
1819,-0.583967924118042,0.8424084186553955,-0.33584874868392944
1820,-0.9230271577835083,-0.80122971534729,-0.5895211696624756
1821,-0.07407918572425842,-0.24371418356895447,-0.2843813896179199
1822,-0.6917961239814758,-0.9499710202217102,0.06757330894470215
1823,-0.6426835656166077,0.20604532957077026,0.9156481623649597
1824,-1.6388370990753174,-0.30944904685020447,0.7095018625259399
1825,-1.9358699321746826,0.30771663784980774,-0.16544273495674133
1826,-1.1632890701293945,-0.9843579530715942,-0.07122534513473511
1827,-1.9675710201263428,0.23359882831573486,0.0990646481513977
1828,-1.2076442241668701,0.9615343809127808,-0.171090766787529
1829,-0.38259726762771606,-0.7609257102012634,0.20710378885269165
1830,-0.7189804315567017,-0.1791345328092575,-0.9381413459777832
1831,-0.7455025911331177,-0.5142234563827515,0.8243151903152466
1832,-0.19477085769176483,0.5080632567405701,-0.29974210262298584
1833,-1.4715903997421265,0.8547693490982056,-0.20901945233345032
1834,-1.1739431619644165,-0.9645218849182129,-0.19720995426177979
1835,-1.289915680885315,0.9108871817588806,0.29624059796333313
1836,-0.8873277306556702,0.9831928610801697,-0.1338273286819458
1837,-0.924162745475769,-0.3899678587913513,0.9228399991989136
1838,-1.5704373121261597,0.5393108129501343,-0.6140016913414001
1839,-0.19142946600914001,-0.5565526485443115,0.1979169100522995
1840,-0.583634614944458,0.8468372821807861,-0.324255108833313
1841,-0.2838466167449951,0.5432142019271851,0.4421886205673218
1842,-0.6819572448730469,0.8858844637870789,-0.3310118019580841
1843,-1.3472764492034912,-0.11385858058929443,0.9357421398162842
1844,-0.35870957374572754,-0.07520593702793121,-0.75885009765625
1845,-0.1617255061864853,0.23003074526786804,-0.4892010986804962
1846,-0.7131534814834595,0.956978976726532,-0.018449507653713226
1847,-1.7488981485366821,-0.646145761013031,-0.14535582065582275
1848,-1.4449236392974854,-0.7686988115310669,0.4655264616012573
1849,-1.5494054555892944,-0.2065921276807785,-0.8049543499946594
1850,-0.5572190284729004,0.13174772262573242,0.8916307687759399
1851,-1.7039127349853516,0.6298002004623413,-0.32217937707901
1852,-1.2827956676483154,0.7792661786079407,0.5630853176116943
1853,-1.1068947315216064,0.5617173314094543,0.8247348070144653
1854,-0.31287604570388794,0.05669012665748596,0.7291141152381897
1855,-1.4727975130081177,-0.07385587692260742,0.8829579949378967
1856,-0.3785197138786316,0.10966488718986511,0.7804581522941589
1857,-1.1529508829116821,-0.8998628854751587,0.414883553981781
1858,-1.5633851289749146,-0.02956276759505272,-0.8208492398262024
1859,-1.0896623134613037,0.539642333984375,0.8414754867553711
1860,-1.2067924737930298,-0.7490134239196777,0.6351401209831238
1861,-0.6854081153869629,0.36019212007522583,-0.8731087446212769
1862,-1.1789664030075073,0.9074739217758179,0.38319116830825806
1863,-1.6494734287261963,-0.7596065998077393,0.05233997106552124
1864,-1.5422980785369873,-0.04050061106681824,0.8440699577331543
1865,-0.7080376744270325,0.9041284322738647,-0.3050333261489868
1866,-1.2385122776031494,-0.8741766214370728,-0.4196377396583557
1867,-0.15727868676185608,-0.11038446426391602,0.5319150686264038
1868,-1.8323466777801514,0.5423529744148254,-0.10586279630661011
1869,-0.5202515125274658,-0.8485275506973267,0.23082512617111206
1870,-1.0893316268920898,0.9947379231452942,0.0377793163061142
1871,-1.8458071947097778,-0.16650806367397308,-0.502220869064331
1872,-1.3240406513214111,0.19260871410369873,0.930908739566803
1873,-1.6242567300796509,0.12666118144989014,0.775588870048523
1874,-0.5929843187332153,-0.8449387550354004,-0.3439341187477112
1875,-0.4768289029598236,0.8491288423538208,0.06858697533607483
1876,-0.23546378314495087,0.37649261951446533,0.5275335311889648
1877,-1.921296238899231,-0.25045108795166016,0.30286866426467896
1878,-0.9174919128417969,0.9556432962417603,-0.2754649519920349
1879,-0.18410219252109528,0.3706008791923523,0.44806361198425293
1880,-1.4673688411712646,0.6974862217903137,-0.5374453663825989
1881,-1.6861655712127686,-0.5715847015380859,0.45569026470184326
1882,-1.6186389923095703,-0.022061973810195923,0.7902100086212158
1883,-0.018699325621128082,-0.1269371509552002,0.1502344310283661
1884,-1.9823745489120483,0.18570855259895325,0.01757580041885376
1885,-1.1652880907058716,0.5205797553062439,0.8420462608337402
1886,-1.682124376296997,-0.724878191947937,-0.09656757116317749
1887,-1.6415157318115234,-0.5908419489860535,0.4949316382408142
1888,-1.860463261604309,-0.3952728807926178,-0.31751567125320435
1889,-1.5529569387435913,-0.23541176319122314,0.8042988777160645
1890,-1.8527024984359741,0.3645263612270355,-0.36863023042678833
1891,-1.5075840950012207,0.5361085534095764,-0.6690834760665894
1892,-1.624241590499878,-0.24718165397644043,-0.736491858959198
1893,-0.7989702224731445,0.054509639739990234,-0.9731956720352173
1894,-0.01157057099044323,0.15017682313919067,0.021006816998124123
1895,-1.136328101158142,-0.5882152318954468,0.8024919033050537
1896,-1.4196679592132568,-0.8683027625083923,0.27160215377807617
1897,-1.7166779041290283,0.6245124340057373,0.31377238035202026
1898,-1.98868989944458,-0.12436814606189728,0.08956718444824219
1899,-1.7001287937164307,-0.49338284134864807,0.5216357111930847
1900,-1.2537610530853271,0.13889706134796143,0.9619685411453247
1901,-1.0255318880081177,-0.011378377676010132,1.0044509172439575
1902,-1.4033583402633667,-0.816881537437439,0.4185599088668823
1903,-0.9731583595275879,0.20993287861347198,-0.972359299659729
1904,-1.1468373537063599,-0.9267255663871765,-0.3429376780986786
1905,-1.284258246421814,-0.9061322212219238,0.3201358914375305
1906,-1.0763022899627686,-0.9280842542648315,0.3711234927177429
1907,-1.7912962436676025,0.2039434015750885,0.5809807777404785
1908,-1.2269660234451294,-0.6457082629203796,0.7345383167266846
1909,-0.32736897468566895,0.34687548875808716,-0.6484363079071045
1910,-1.874213457107544,0.473380982875824,-0.09986105561256409
1911,-1.8290276527404785,0.518033504486084,0.21361783146858215
1912,-0.25099945068359375,-0.5557849407196045,0.3666587173938751
1913,-0.28185930848121643,0.17906014621257782,-0.6674536466598511
1914,-0.6328990459442139,-0.8266724944114685,0.43267154693603516
1915,-0.34552496671676636,0.05631709098815918,0.7587738037109375
1916,-0.596779465675354,0.30335941910743713,0.8679444789886475
1917,-0.5395203828811646,-0.5367621183395386,-0.7027154564857483
1918,-1.7133994102478027,0.3344639241695404,0.6202176809310913
1919,-0.192920982837677,-0.23321183025836945,-0.5379267930984497
1920,-1.7601639032363892,-0.1388479769229889,0.6396984457969666
1921,-1.9605597257614136,0.27578675746917725,0.03394973278045654
1922,-0.10352067649364471,-0.1347411721944809,0.4271896481513977
1923,-1.757310390472412,0.598825991153717,-0.2540304660797119
1924,-1.63010573387146,0.7693830728530884,-0.09464803338050842
1925,-0.8818411827087402,-0.8326728343963623,0.5469525456428528
1926,-0.5651150941848755,0.8716248869895935,-0.2185560166835785
1927,-1.4890629053115845,-0.2736494839191437,-0.8236072063446045
1928,-1.6468651294708252,0.3421570360660553,-0.6763326525688171
1929,-0.22101396322250366,0.351269006729126,0.523779571056366
1930,-1.9366919994354248,-0.18545246124267578,0.30225419998168945
1931,-1.6637625694274902,0.4822100102901459,-0.5662919282913208
1932,-1.6732027530670166,0.05360454320907593,0.7422827482223511
1933,-1.8238993883132935,0.3921360671520233,-0.403622567653656
1934,-1.1366283893585205,0.7439274787902832,-0.6484905481338501
1935,-1.038970947265625,-0.7562237977981567,-0.6491472125053406
1936,-1.3654438257217407,-0.8627071380615234,-0.3464733958244324
1937,-1.5336987972259521,0.29539012908935547,0.7969656586647034
1938,-1.2949788570404053,0.28229820728302,-0.9077903628349304
1939,-0.0006887661293148994,0.036614611744880676,0.002153554931282997
1940,-0.711476743221283,0.6145753860473633,-0.7287702560424805
1941,-1.9582397937774658,-0.18919667601585388,-0.2101781964302063
1942,-0.8888430595397949,0.8643593788146973,-0.48433661460876465
1943,-1.7265775203704834,-0.1529194414615631,-0.6651686429977417
1944,-1.225063443183899,0.012184076011180878,-0.9694222211837769
1945,-0.2999013066291809,-0.2644438147544861,-0.6587374210357666
1946,-1.1746758222579956,0.4608936011791229,0.8745458722114563
1947,-0.7280759215354919,-0.9604898691177368,0.07484644651412964
1948,-1.8919250965118408,-0.44953256845474243,-0.05006599426269531
1949,-0.40491336584091187,-0.7988469004631042,-0.08938032388687134
1950,-1.2362372875213623,-0.5004957914352417,-0.8284779787063599
1951,-1.846625804901123,0.16732889413833618,0.5097742080688477
1952,-0.6645821332931519,-0.5174158811569214,0.7925689220428467
1953,-1.4649851322174072,-0.550261378288269,-0.68927001953125
1954,-0.03571459278464317,-0.26450708508491516,-0.01949901133775711
1955,-1.8836922645568848,0.16371291875839233,-0.4333784878253937
1956,-0.042050085961818695,-0.058974117040634155,-0.2761659026145935
1957,-0.30813413858413696,-0.6804326176643372,-0.2387358397245407
1958,-0.2553543448448181,0.010424956679344177,0.6722145080566406
1959,-0.21248982846736908,0.46075284481048584,-0.40368881821632385
1960,-0.4134744107723236,-0.6842275857925415,-0.42969590425491333
1961,-1.5242317914962769,0.6738741397857666,0.524539589881897
1962,-0.18382170796394348,-0.5546459555625916,-0.15959332883358002
1963,-1.1215747594833374,0.902174711227417,-0.4074784517288208
1964,-1.1713602542877197,-0.6789796352386475,0.7193915843963623
1965,-0.21122485399246216,-0.05764152109622955,0.6168900728225708
1966,-1.5837947130203247,0.3591420352458954,0.7326184511184692
1967,-0.12029825150966644,-0.24131953716278076,-0.4053570032119751
1968,-0.11699929088354111,-0.4390915632247925,0.17264243960380554
1969,-0.8812891840934753,-0.361107736825943,0.9300528168678284
1970,-0.6310837268829346,0.5144017934799194,0.7785013318061829
1971,-1.4984397888183594,0.848808765411377,0.17760661244392395
1972,-1.8309626579284668,-0.26680687069892883,-0.4837135672569275
1973,-0.17781962454319,0.5680420398712158,-0.018634453415870667
1974,-1.2807296514511108,0.49791011214256287,0.8249279260635376
1975,-1.526302695274353,0.7839587926864624,-0.32269585132598877
1976,-1.405900001525879,0.6545252203941345,-0.6322630643844604
1977,-0.20827044546604156,-0.6114411950111389,-0.009328007698059082
1978,-1.336406946182251,0.03383588790893555,0.94591224193573
1979,-1.6735241413116455,-0.6320448517799377,-0.37958231568336487
1980,-1.243500828742981,0.9587883949279785,-0.13676045835018158
1981,-1.8186609745025635,0.215516597032547,0.5368277430534363
1982,-0.2580628991127014,-0.49666476249694824,0.4560370445251465
1983,-0.5492475032806396,-0.45716357231140137,-0.7622972726821899
1984,-0.9869810342788696,0.6484577059745789,-0.7556935548782349
1985,-1.3087882995605469,-0.8641552329063416,0.40373045206069946
1986,-0.6230868697166443,0.12615057826042175,-0.9126898050308228
1987,-1.5226348638534546,-0.5357131958007812,-0.6589587926864624
1988,-0.3374992609024048,0.6972053647041321,-0.2672160267829895
1989,-0.2564951181411743,-0.6601637601852417,-0.10629475116729736
1990,-1.3216536045074463,0.8175802826881409,0.4811941087245941
1991,-1.328170895576477,0.8856587409973145,-0.32171279191970825
1992,-0.4805567264556885,-0.15194480121135712,-0.8361900448799133
1993,-0.20745542645454407,0.43707403540611267,-0.41970086097717285
1994,-0.6177198886871338,-0.9245437383651733,-0.01558595895767212
1995,-0.041787728667259216,0.24358531832695007,0.15372313559055328
1996,-0.234169602394104,-0.6434239149093628,-0.01641005277633667
1997,-1.0321674346923828,-0.8530398011207581,0.5268606543540955
1998,-1.3770188093185425,0.8331711292266846,0.407918244600296
1999,-0.6482690572738647,-0.83917635679245,0.4211047887802124


==> Data/wedges_spheres_rotated.csv <==
,x,y,z
0,0.7613331979553805,0.20766723260075848,0.07209933935285713
1,-0.7159658922276738,1.2796498630555107,-0.41457366230994913
2,0.06145196715909243,0.06100996347140941,-0.933051513711631
3,0.8434132802275099,0.12674737480200302,-0.32055200750978574
4,1.0660098159872466,1.3967369702498886,-0.4876277537535382
5,-0.3226497127923718,0.04777020018696951,-0.46655178425057436
6,0.7933715378876045,0.5383213804691895,0.3289435910940663
7,0.6264473694542438,0.2521132024230783,-1.0403883423667004
8,-0.36942022765104093,1.1731535571970748,-1.16683835194476
9,-0.010929760497659563,1.4948171289977674,0.3704781507808632
10,-0.30159723062837757,0.9278620067938139,0.4621673469008097
11,0.6048596209785289,1.6752653077511404,-0.878390724851897
12,0.10101499661485894,0.22712495785335443,0.3394912661834608
13,0.28936314740378244,1.8283412053783494,-0.7441239888438343
14,0.07744311645701682,1.6934753854593412,0.18768292748625015
15,0.29692820279737075,0.07780306354573652,-0.9696727154856946
16,-0.6992201635893971,0.9073963802251183,-0.8224108810450728
17,1.0052742112266024,1.1817412341752664,0.129474556786574
18,-0.49637150548440523,0.19414933648502283,-0.2687251755295209
19,-0.008986299723505842,1.3315901801519836,-1.271336228511562
20,0.4267243719072591,1.8395935633504172,-0.6364639276373155
21,0.9228261840877585,0.5344268514063171,-0.9965852898176945
22,0.4479563884897332,1.0616808877153168,0.5572043659073249
23,-0.778165247667973,0.7351523844768524,-0.32410135173553
24,0.621221589367525,0.33025547840368574,-1.1130210505591507
25,-0.3133110017627673,0.5851273075217878,-1.1952208444074093
26,0.6351077517823438,-0.0025590171517549665,-0.28436147183547833
27,1.0308368723292756,0.9978998978728375,0.15773070350083093
28,0.14376543619935833,-0.08602154602490385,-0.20786828514034625
29,0.1056155866885235,1.779138419737012,0.05505889598439706
30,0.6754834236693961,1.3437982604060716,0.3612870284613515
31,0.4604238897315368,1.4137514199286092,0.41692431502521643
32,0.4912688811339726,1.4270862941528768,0.3978953030041721
33,-0.7629666566319502,0.6480119324347978,-0.40301477325210927
34,0.02228859601255931,1.1246844342406435,-1.3538845511136137
35,0.27541794192814945,1.5024889462759976,-1.1887931215462602
36,-0.3107191492287941,1.461160765562413,-1.0392345390243072
37,-0.6212038438027729,0.6945248664166842,-0.9233482112013569
38,0.6745218171222415,0.06954036368682359,-0.7174465080513959
39,0.8306023490743588,0.6923151822702531,-1.15338634688323
40,1.1560316864638316,1.141236048243975,-0.5905372104449351
41,0.6990033444872301,0.23615723741426536,-0.9686500883521032
42,-0.5608668460061428,0.8413163098450827,0.24068650472724729
43,-0.5103454725062821,0.23715868501247483,-0.16329601655572365
44,0.563043054150348,1.255431437183443,0.46281891327553065
45,-0.06739063991226722,0.2754873251627556,0.3383237449218916
46,0.7783651149778674,0.145816835357582,-0.7355745138481812
47,-0.04934525280231443,0.6107042190288408,0.5259001816606366
48,-0.6804001424603939,0.6776868218606047,0.01010449767799998
49,0.07730834275798772,1.2269443810640852,-1.3324587709648519
50,0.13933338614376525,-0.0710038801595728,-0.14362316502126096
51,-0.3487041930221568,0.07902523057763397,-0.5666862055065726
52,0.7246149089594918,1.666363619817788,-0.7650348389497598
53,-0.46341342616865855,0.38033266220221285,-0.9350674056600545
54,0.6483989250347065,1.7905615100073138,-0.4108760065044089
55,0.6504364115007082,0.23073111762316711,-1.0013255594524686
56,-0.38546098986569705,0.9578773664862525,0.404966683047971
57,-0.25445317159025915,1.7053373056481749,-0.7573613605515546
58,1.0164619958873264,0.3843196147121969,-0.6889930278921463
59,-0.39195219479679233,1.4211201405112466,0.20459926476624202
60,0.652060135762131,0.14345096604517976,-0.8869822525855946
61,-0.725608579982462,1.231765325038221,-0.5291017039541046
62,0.5032160436164552,0.8049953421603552,-1.3493262314711536
63,0.1178065481319098,1.013293399807832,-1.3873741059571554
64,0.6935445436316139,1.555398370488129,0.17135031739439743
65,-0.7395898585220739,0.6782828678597076,-0.6408999128089278
66,-0.4378489932035835,1.2866778883971088,0.25758977154183627
67,1.1521138928725965,1.2178165735724467,-0.37593921558885207
68,-0.40243883876208336,0.4073430275001645,0.2282577140248385
69,-0.4690300295408804,0.36343648556806385,0.11402247735426782
70,-0.3720167990903307,0.28371104396665375,0.14318116912948647
71,1.1917495065696335,0.7426231977527791,-0.3194163004236402
72,1.1825594902780578,1.0965394515743023,-0.3215802728427228
73,-0.09717759950741862,-0.017949025827469052,-0.12128406802647779
74,-0.4702535195034315,0.4744090606054374,-1.0038318105584065
75,0.8235917002048803,0.37323944551360977,0.19160509580948715
76,0.9939174587251044,1.3693953543527506,-0.006789994637615593
77,-0.20619384793198933,0.7076392600501324,0.4932109861445286
78,0.5088713300186765,1.8465218113714188,-0.3758384204613366
79,-0.30809935170006164,0.9949366599545747,-1.250011944660487
80,1.1536552757121645,0.8119850781905836,-0.088651764404222
81,0.6066756029636944,0.2955559397023906,-1.0928299777967772
82,0.7670465583951906,1.6505270704004906,-0.06269207048092401
83,0.03759493391290439,1.0325527512539465,-1.3743315402627143
84,-0.49389294119774974,1.1095619119341873,0.28191044513372526
85,-0.44479323026864254,0.13841730504677746,-0.4733940423314641
86,0.5363549883131553,1.2764675221435486,0.46436200934334193
87,-0.3365831836660288,0.49374537641128025,-1.1369417573250356
88,-0.7680013294752237,1.0883672532503847,-0.2860640645932224
89,0.3607730540718988,1.7703981922428655,-0.8539907577245626
90,0.9525595254586459,1.0444681302159924,-1.0469609040769465
91,0.42258632016460956,1.725961814711813,-0.9089041902968503
92,-0.19970110163955254,0.03240034217857185,-0.7040721099245513
93,-0.7301893984532625,0.6693676385345296,-0.6678255315241605
94,0.35025728016422597,1.8832269711027587,-0.4021779633858241
95,-0.5682073744385969,1.5139901366421238,-0.5216620447530467
96,-0.3043704447513739,0.9423654163623691,-1.256860672190372
97,0.943752327707485,1.357828366073837,-0.8892524856494961
98,-0.23605317498484255,0.0790761949491617,-0.023369616594062052
99,0.28762542476979364,1.4729891362338707,0.412500540301232
100,1.0804499310814761,0.4143415276719152,-0.3192013131463356
101,0.27056246259675726,1.6669028817683107,-1.0293444593633316
102,0.4845806582276487,0.5338031643061059,0.4920591681278666
103,0.255018467847284,0.5483788641128228,-1.3357652855456217
104,-0.6851641061458522,0.5022843330767438,-0.6265056773572885
105,-0.47132417470891597,0.3866102133098993,-0.931087812694988
106,0.5038520206847489,1.8256585327965982,-0.19151344933766684
107,0.3673221092983163,1.4864269807704824,0.39059525346362806
108,0.1021601986408217,-0.09643169575429766,-0.4928605606306656
109,-0.013184257501822325,0.35077448414571843,0.4120915066729058
110,-0.22532738073573516,1.3555801570818748,-1.1732638333069034
111,-0.05331013885726915,0.7463474704903259,-1.3529096411785793
112,0.6908244980291366,0.39100400709278516,0.31749918677596867
113,0.9230188579311381,0.6533757410309606,-1.0532812249311436
114,-0.24076938366066047,0.16957506695875096,0.1266337023033505
115,1.0579904446902784,0.42526093704801227,-0.6338834840466425
116,-0.01741541914553614,0.5534368879703342,0.5148139937826754
117,-0.47063427524367607,1.5131312495567497,-0.7958444744507207
118,0.8803426389983965,1.5511001938237288,-0.06158048560785373
119,0.8933682071047789,1.3498835822703268,-0.9641127598102435
120,-0.38004303431418535,1.0677465959396604,0.39254723037335437
121,1.0538254761888215,0.4948794232590267,-0.7490062017586094
122,-0.08620487110396699,1.1146898254041047,-1.328854411205239
123,0.08585493064541622,0.2073558055947728,0.31876114230522545
124,0.08876007477460177,0.5192376480465777,0.5212581489291737
125,0.8791125996367851,0.7290634061632046,0.3228393115751076
126,-0.7176406411730833,1.2089920526669304,-0.6146725894608932
127,0.33810510402564786,0.21247647100593597,0.32166968815643776
128,-0.7720686101048184,1.0965058223252997,-0.4368237867475183
129,0.33181892078765923,1.3746413410571454,-1.266217553763033
130,-0.6382140676557106,0.3924836316698611,-0.2101227227423886
131,0.16919144922755167,0.6567810420574088,-1.3693507966641527
132,0.7459944786072402,0.19822150958927076,0.07605709473466175
133,-0.39569754232308557,0.8628215530369068,-1.196355190035334
134,-0.11449773361731791,1.1937395976930918,0.49979727068808616
135,0.8644586408248087,1.6243643102307304,-0.5801236036319047
136,-0.3319028643840874,1.7333584516677318,-0.47001062219197454
137,-0.26440862157264805,0.18404760688595684,0.12572732901946626
138,-0.2864246183767688,0.025349433474678718,-0.34183940445432914
139,-0.6647891815671223,0.45873100970369324,-0.6263502478957339
140,1.1254776204449863,1.2861662577262696,-0.4330834677296407
141,0.6703291157149294,1.3964291449220405,0.33083656945100975
142,-0.20876969912702423,0.09201420800561882,0.03165027610609825
143,-0.7896181209328731,0.9760067749540735,-0.3640593468946096
144,-0.7864050327164694,0.9579273843698577,-0.4996575141437566
145,-0.034252313894444136,-0.0220790081716839,-0.7203201522680466
146,0.5271170406305924,1.7984248231440048,-0.6786823506130252
147,0.6633246716693139,1.5224947630696122,-1.0276023565959744
148,0.6160443071120996,0.47161128083476167,0.4102311800975443
149,0.6653692516998695,1.7663868307374582,-0.23225385314926672
150,0.8864730439280286,0.747927067385302,0.31998890730063045
151,0.43039911106188433,1.8371380254089102,-0.6427003922998548
152,0.5580222794360286,0.11005572401693009,-0.9107228709367384
153,1.020217498717343,0.833595355299853,-0.9765116169544892
154,0.12290463578560357,0.684312175154582,0.5757576203257119
155,-0.3072580700850399,0.9556322136387885,-1.2542779544260227
156,-0.38588837081811506,1.6286359857140795,-0.7286478860910437
157,0.25142190623973854,0.9976782368274395,0.595034557829881
158,0.24514211592409238,0.6752538340785244,0.5765749192585066
159,1.0878711637617549,1.0943657883868256,-0.8259467821181012
160,-0.38528862445994067,1.6900149901908608,-0.5238227750475386
161,-0.6227195881780562,1.29547682019531,-0.787241557644831
162,0.7279263352609924,1.0546718080549633,0.43937507329264364
163,0.1738519097828385,1.4256559382008336,0.44758882282140455
164,-0.7638130203981001,0.8430489748149675,-0.16155589858868852
165,0.10381168607191704,1.6711881776657889,-1.01891531712626
166,-0.6243620505084309,0.9893638856260685,0.1498346922309432
167,-0.6709760350425326,0.8914364616750039,0.08130229745756545
168,-0.5131662679628802,0.2818764059579133,-0.7271379227632822
169,0.9789298793141061,1.5064413988268652,-0.2322366674081118
170,0.013812460813289185,-0.026194506968349518,-0.7403145017071061
171,-0.6470861683974369,1.3563620904774467,-0.6382426089186752
172,0.0814465312791213,1.702260773468098,-0.9734247481947882
173,-0.39722114330266745,1.6696208348618438,-0.2154734723361723
174,-0.19591353150553584,0.4127851406856849,-1.1775787116121665
175,1.0378044137710514,0.7396038501615313,0.13535448449370976
176,0.5741829624541654,1.4962586734290193,0.30970049503044883
177,1.0950116942348278,1.329755391907179,-0.2565733094484529
178,-0.22558696735701855,0.9769027965715802,0.4995154059598333
179,-0.2045455542960489,1.0036644152201482,0.5064831800989638
180,-0.39598066162744155,0.26745010232815813,-0.8935356299373854
181,0.19186038831826183,1.339699042160035,-1.2934025057829286
182,-0.5152277366722177,0.2685763256737568,-0.10091108563526799
183,0.7767579057944883,1.2555250000216078,-1.1358887190179914
184,0.6628491363354679,1.2339487398993454,-1.2206077645839004
185,-0.27874869738589897,1.6901613701162057,-0.03769760559481505
186,-0.5249538825883813,0.7528345024650507,-1.0658368350450764
187,0.42857821359394926,1.653115422731847,0.21289317884549963
188,0.6925303827773146,1.2088561181895001,0.4165291074749915
189,0.059762565166877,-0.09538396701393495,-0.38012170379254645
190,0.34171621901656646,0.6433650105598976,0.5601526755135449
191,1.0113855062863544,1.4858648663300806,-0.3632346942877517
192,-0.19845436032218383,0.0013551640202265625,-0.5983578483672153
193,0.6838800287432161,1.7717110322969714,-0.36709722605623185
194,-0.057922302435671695,0.054479744213936955,0.07682906441551197
195,0.06672818221395127,1.6733863279172327,-1.0088348798084446
196,0.5636374023080042,1.7978178865394527,-0.1643607688629251
197,-0.20494863837117622,0.9847898153580702,0.508395934560166
198,0.8055409697162644,1.4841352708350541,-0.939191400945516
199,1.0868015831145668,1.3496685469768743,-0.5285447643464237
200,0.15688103661602765,1.8402009099308372,-0.07982418203358721
201,0.34248692923103385,1.0435067059741034,0.5807753422212876
202,0.8160740067758654,0.2131809708927734,0.00800624728521749
203,-0.341013033664827,0.06073102315912873,-0.3171559136589072
204,0.35965711203675577,1.7808617284966015,0.036614875628841914
205,1.044039314032895,0.6488274320345624,0.08975227608341874
206,-0.42143243648554135,0.43739888664191207,0.23210711450550597
207,0.09391113797069252,1.4055715854801445,-1.250147396014733
208,-0.10375192053471255,1.8409163127223236,-0.4789880664647683
209,0.6445466535186034,0.02164025356213921,-0.1802561468772525
210,0.5777813486650087,1.1170608322528732,0.5026745661960024
211,0.27367315489106925,0.9488938285489716,0.5976841335616648
212,0.5923354891730885,1.1413435977739215,0.4901243649418087
213,1.1415391765201002,1.2379133743208315,-0.481979345668472
214,0.47919155186107276,1.4703054823384558,0.3715671426544884
215,-0.5825814795828788,1.2993845242325472,0.06288870643562539
216,-0.7051268508551671,0.48619071851184087,-0.45445136430270366
217,0.06702131050462108,0.008003540203326387,-0.841497166486888
218,1.0677409865502336,0.9487724090401229,-0.9035240785029454
219,-0.5545936400782705,1.058373409249703,-1.0260286398578102
220,-0.5965416859681828,0.3139665829579956,-0.2596429975410107
221,0.7297749889952184,1.6024009431023831,-0.8715084296678646
222,-0.730066726331224,1.0569345214392227,-0.08805602904009874
223,0.745439189967669,1.4527440285087863,-1.028457235856491
224,0.5252520135771492,1.0626094888297386,-1.3311350572786376
225,-0.09420315544965013,0.3756242135628031,-1.1993352740203242
226,0.8403819301619374,1.0332021552220232,0.36212154499890736
227,1.1682162803054401,0.6524911601459642,-0.26915590329638933
228,-0.03387756741187027,0.04908330638317336,0.08002266818695523
229,0.6726473268001395,1.7769867249381834,-0.35060760327813706
230,-0.056351212062228526,1.4811893085975985,-1.1638617740082389
231,-0.599355429582342,0.6941512919887041,0.1591403914974081
232,-0.7038387670044526,1.282879241043568,-0.5398622926609855
233,-0.3512017583245542,0.11078815626978579,-0.12239977607471332
234,0.4532850855305318,1.5722038729288041,0.2932828010248789
235,0.2817738443941452,1.8905096258789271,-0.37481089310722643
236,0.9295055898037448,0.20485090526516228,-0.4502319586244583
237,0.6982827545610184,0.5070052012494186,-1.178617798610782
238,-0.20843263328816447,1.7839911198446177,-0.21091860935002782
239,-0.31734648112918445,1.5421623730067748,0.1538559157700501
240,0.5669563077464915,1.8226263779201761,-0.4820001551457923
241,-0.4624761044922024,0.6417566968665608,0.3008938026321277
242,0.5549548116874776,0.14965067962211934,0.1715564789691001
243,0.9734131023668413,1.2732486435392973,0.1187506847735526
244,1.0106699358340847,1.4869642373617036,-0.3654559147501571
245,1.1360397197538732,1.2445357029355613,-0.2861908419541189
246,-0.323982830063139,1.21358923628652,0.3865533717268252
247,-0.1011327270061066,1.8156738714239085,-0.16340294661170152
248,0.713014839732397,0.9648641721835025,-1.2577364451463544
249,-0.16569339870082095,1.6542333401920342,0.13350504368583316
250,-0.20470442094147742,1.8026397114819577,-0.4672014484294233
251,0.6729130591225625,1.433168219750119,0.30238131031525706
252,-0.23037327055185877,1.7931903369998343,-0.40512684205995436
253,-0.02196540929541088,0.9322798859590893,0.5742928119386563
254,-0.0284643645268034,1.8648475270736182,-0.35858469389909753
255,0.06667934789011846,-0.09642326598655408,-0.38232923870299085
256,0.28776930749946256,1.748216859223937,-0.9114222578497698
257,0.14018359347313608,0.5683433715379562,0.544774303579693
258,-0.32518461672917004,1.729960484006714,-0.2643770081202411
259,0.9682009984412194,0.985563561483952,0.24272278336680855
260,0.10795511692508433,0.8244573785713999,0.5942178650148149
261,-0.44652397037874386,0.3182334228115852,0.09404318648972265
262,-0.16515973622859914,1.1787213368036098,0.4850422848851172
263,-0.5783521684672217,0.2779362525684586,-0.46990237479747143
264,0.6408677120099904,0.0861947608293132,0.0005607697152165136
265,0.4788691988051415,0.7783442750302602,-1.3537468295611808
266,0.8030559405087644,0.6985019341392094,0.3798834946731231
267,0.437303099521597,1.5708272271892951,0.3001171941504478
268,0.4249591294180395,0.020056842193099583,0.036319755603701036
269,0.4022558045545087,-0.042540737801948225,-0.6904204637114518
270,-0.10243831533015053,0.12122123025809028,0.1564593190028293
271,-0.09662245426505231,0.8867865592236884,0.5544443290108534
272,-0.10235205201238157,1.1731331649951544,-1.3076726905004892
273,0.23941161463095456,0.49757062289507453,0.5191094701568915
274,-0.5820938954762716,1.4598967369106213,-0.6386153826064994
275,0.6368282892821779,0.2936488193113628,-1.072858831584406
276,0.7887670122367154,1.4693866407753904,-0.9724058635959232
277,-0.21548192812467754,1.20460794857041,-1.2501773324562595
278,0.8261213175673116,0.5109095361078573,-1.0836825662949607
279,0.339935522144561,1.2507385223957694,-1.3229876799608107
280,-0.2014635558041048,1.4590469789824694,0.3183978981450909
281,0.8007637569841006,0.10172206546897267,-0.5384749899915777
282,0.5536586248371469,0.009910752741286721,-0.7122551484404707
283,-0.4641618627799565,1.3486164404071406,0.18744830258383094
284,0.46031132111304907,0.10081107778078346,0.15551216512501953
285,0.6880829621682177,1.5695375265405813,0.15927045676305407
286,0.02258201550783713,0.2735780482797586,0.3642019518998181
287,0.14005584926709697,1.0976322106714513,-1.3752404374587717
288,0.644272744723085,0.42171959271201226,-1.1637311753590522
289,-0.20633995430477847,-0.014368954587574131,-0.3265401295709207
290,0.5512634184283954,0.43805554574394373,0.42215594906494025
291,1.1424290548919258,0.8792615192364537,-0.046921803186871586
292,0.6064931968967705,1.743718667474837,-0.7409755603434096
293,0.0514740278604662,1.7452126669348176,-0.8993383849427792
294,-0.430432443999248,0.8096416523941794,0.36790499967870677
295,0.7541668968419035,0.6271678037574797,0.3945341163486132
296,-0.06883421358238509,0.5398704504668398,0.4954067230269372
297,0.6017602966326927,1.7186442724192417,-0.8023050461010118
298,0.3251355492861187,-0.09926155283193634,-0.39135537906556417
299,0.17535908442519466,1.8931454847791396,-0.3940308536452344
300,1.1034385220466842,1.2830549922337797,-0.18958368025822975
301,-0.1264480733875532,1.3782357592548662,-1.2074586254621296
302,0.238989792296946,-0.08918487884156726,-0.5801722349816304
303,1.1871803963086474,0.8186052106543702,-0.21847357616143093
304,0.4621125403411668,0.4506398725245715,0.46075946423178366
305,-0.08205931023221398,1.6107862250547664,-1.0329435486915501
306,0.2576653547108605,0.7219932750479527,0.5853053325742895
307,-0.7226211093561479,0.849943509524143,-0.03104955894531919
308,0.5679318274302118,0.22028904114309933,-1.043412410569191
309,0.9854530017963042,0.9147171727033876,0.2280700807770467
310,0.37871495041021064,1.6300823136887703,-1.0526985552973784
311,-0.17140596699555838,-0.018797020015628732,-0.24124181966380975
312,0.9218800898945785,1.522883819417911,-0.09500670208370404
313,1.1707248800555132,0.6466540496189522,-0.30336898745748564
314,-0.7654613408751113,0.9609696904307669,-0.1727406829860189
315,-0.6405766406619915,1.3501384202060942,-0.6710210706382439
316,0.04745057848433237,1.789262495345614,-0.8139627379651766
317,-0.7173653366580012,0.5219056622578897,-0.4906915134562607
318,-0.32235453032957007,0.5987747664892543,0.39740110471569046
319,0.31907387547138155,-0.09771382190788294,-0.33124822498776196
320,1.1459430983816472,1.116969945531658,-0.6580530776877898
321,0.9445131484567025,1.4308265647695846,-0.8066830413796665
322,0.19003743354994954,-0.08465637838469617,-0.19194001886745543
323,0.03998954180645786,-0.056808611240086765,-0.13590715881059756
324,1.0099113741347285,0.6044055525116878,0.12176524349996815
325,0.03949988355002563,1.5307949183471787,-1.150966540196568
326,0.7218465169041499,1.266516395840859,-1.1700514411101834
327,-0.45545939508481764,0.1480545573932916,-0.4763964844245561
328,0.20167519254453786,0.37760941295548467,-1.2550773027134623
329,0.9297840632964313,1.0622659083485384,0.27100549616517244
330,-0.22626535023982694,-0.0035384054163826867,-0.3097071915554472
331,0.75744920122714,0.665523343793299,-1.2011985209999412
332,-0.6982001739899604,0.46909362616560657,-0.43703396123204585
333,0.00023229681717854,0.1478046872574097,-1.0319486613450233
334,-0.18087332084917823,0.19468314182074148,0.2027238986708607
335,1.1528254967822738,1.1610356276282223,-0.21753848591453437
336,1.070643988971998,0.42699786862922473,-0.2106111513794171
337,-0.7698694231659124,1.1030825062578837,-0.45378521863763144
338,0.3098746950555179,0.7106380096575335,0.5791328278581139
339,-0.3615907804756952,0.2486604912685168,-0.9097966840726458
340,0.8123890394729765,1.3192685609889583,-1.0705304965958848
341,-0.7097297829773378,0.9819442376244267,-0.00745516982116301
342,0.10816722187667957,0.19967216170116048,0.31475960490714633
343,0.9365789701051324,0.3742176581663348,-0.842392586455712
344,0.6127246890644263,0.48507926701086357,0.41877650324301774
345,0.7763193693376093,0.2656233004674617,-0.9284020325329423
346,-0.5954771451498984,0.3716734785020583,-0.107714950218953
347,1.0073352985800432,0.8482006238828664,0.1984897364724694
348,0.3392021982039595,1.8838488999466956,-0.3556130995589796
349,0.9094605626398895,0.19824186379650036,-0.24980985448654972
350,0.30376791060754027,1.308423734850214,-1.3032111815227543
351,0.5997788824386711,0.9096641470907254,0.5207131819795657
352,1.0826230061000808,1.3737413306127342,-0.3571447962948099
353,1.0659992560096865,0.46011245456140565,-0.6689338902367843
354,0.3585027106550504,0.22573707965647535,0.33002174996482486
355,0.7595465665366397,0.3566975121027376,0.23843636854654301
356,0.7566500597446533,1.2314195176027272,0.3651009795820605
357,0.6462318647381189,1.765699232117019,-0.18393786294448544
358,-0.6721320226213464,0.4512245604362639,-0.5787240146692075
359,-0.007987855632973634,0.288227926680678,0.36798204967791037
360,1.1225020177597167,0.9343037705613357,-0.7973679025032412
361,0.23900962961214134,1.3802251899060063,0.47450388784142256
362,0.6743726946579095,1.4164886821587053,-1.1109903284199558
363,-0.32840467988099264,1.4112147005460487,-1.0664332970203774
364,-0.07378781620551862,0.6498077907743224,0.5299475460636185
365,0.21924938020136772,0.1965731644787596,-1.1154119868867383
366,0.7308064467291077,0.05606372506950119,-0.5516718278663526
367,0.2716520613294869,1.8752622890792747,-0.5778295153870239
368,0.3093269585828863,0.024892360573296066,0.08592584404707697
369,0.7257929282446675,1.7336359152840557,-0.5554267607875348
370,0.9599562464603906,0.6188745142180395,-0.9957119015432339
371,0.5631237280284891,1.598677367945342,0.21439083098707545
372,0.21340425986723555,0.6570284344118968,-1.3700980479375726
373,-0.1446251459331981,0.5840749406100001,-1.2822384320978297
374,0.06111664080872671,1.8540218360826446,-0.6363362976828222
375,-0.5287585571002007,1.5560061564277263,-0.5428340037211201
376,-0.3538965562984129,1.717935058839291,-0.3171903033010034
377,0.2979649728458329,0.7549100245582157,-1.3846057776051177
378,1.187103293181041,0.8735770005631739,-0.5929270069911461
379,0.7356802604387513,0.7037640187378051,-1.2254389698792727
380,-0.572230857967539,0.27063602915386614,-0.47350289747178753
381,-0.02803485681577863,1.8552907336710573,-0.5408848989407017
382,0.37578394210202987,-0.04181937174751434,-0.08831485380084583
383,1.013593655118424,0.4842059892234993,-0.823706433049633
384,0.9934938336620587,0.27685297170624823,-0.3920774651564509
385,0.17702644533895492,0.5900124415434596,-1.3508575662875837
386,1.0752473959204074,1.1821696310644798,0.0037651070268452935
387,-0.7628328224095462,0.9522063288957123,-0.6376438586617116
388,1.0800921044478617,0.4096658285656987,-0.4476370025526461
389,-0.4363623215324228,1.0912217261844028,-1.1386754697539003
390,1.0557267255078813,1.3725639235000793,-0.1765893757920033
391,-0.05413942567606049,1.8572013195318127,-0.45909464722815857
392,0.679240501360473,0.213173706427382,0.16128514762674584
393,0.6904593531804661,0.7793190710466408,0.4690104094865308
394,0.7814438265627974,1.2712386277924965,-1.1242783809711363
395,-0.6927958943919991,0.8778435924805822,-0.835804560821537
396,0.7175107755971698,0.12379955350572569,-0.7807532390565579
397,0.6806014988799354,0.058024701144276825,-0.6757787817687727
398,-0.6646691165007483,0.5889763533196372,-0.013237033515017427
399,0.8223876212538599,0.9226481185760164,0.3886935658607171
400,1.2010317545563876,0.8082910454053494,-0.456823355357398
401,1.00984904767816,0.9372178208214852,0.19524150229319365
402,0.40936419958018033,0.5893833220548675,-1.3292332519655368
403,-0.06029687227277217,-0.04266105426048106,-0.627046487451884
404,1.092375876312417,0.5587474839529893,-0.07777840126670876
405,0.6832044459224749,1.082345253969737,-1.2570258330404336
406,0.5689361407524537,0.5557665641253008,0.47004497201457807
407,-0.4256309154080465,0.2998782733792307,0.09948048503354562
408,0.5039263921228982,1.7301261902921183,0.06165198961581475
409,0.08440697376297158,0.4348829971148702,0.4816324300545613
410,0.6658849625335745,1.5587163447924532,0.19015127340179355
411,-0.15330272883695945,1.471495546943383,0.33408133971137965
412,-0.38805624274057016,1.671544540034644,-0.6022245819739184
413,0.2188275468945233,1.2518235078318476,0.5350488625510428
414,0.5342467228412868,0.6433535271118627,0.5124518452874145
415,-0.5261252142967201,1.0758423321467858,0.25739774593544196
416,1.1309947384386254,1.2129942907899491,-0.6061550074477907
417,-0.5476390258361864,0.31737514776479014,-0.7137416560637366
418,0.2851096565683916,1.3697180558052355,0.47735251663335393
419,1.118880235960738,0.9737097338422247,0.002662334275333189
420,0.6818537947728175,0.11572194452435727,0.012310283651228583
421,0.5399964391190277,-0.04797995101366431,-0.4439350282136539
422,0.4846517578566106,1.2396458343128347,0.49749901586523776
423,0.3272875837794278,1.138610815254099,0.5634437705624817
424,-0.17241267488467266,0.006789782419574286,-0.663116323579115
425,-0.06019324342301052,0.9066431374176516,0.565206403895396
426,-0.6202549964109703,1.42396502293481,-0.5867042412505035
427,0.03354643439548924,1.765800522730421,0.059146123902193204
428,-0.08628613836157523,0.5885893368573485,0.5077309864614222
429,0.3966229830169352,1.7025552292367205,-0.954811413653575
430,0.8021058298894636,0.53111104807458,-1.1152434803899927
431,0.7574640012080597,0.33379801950150717,-1.0173036609910362
432,0.8499766690704089,0.15722486134336922,-0.6070619649015515
433,0.39308874124067267,1.1907856382946642,-1.3349186231009997
434,0.7205678465135449,0.31732769817797524,0.2366874519474626
435,0.9959525508278172,0.8552097536364971,0.2139446015827127
436,1.0585290758996106,0.3753627592172857,-0.3260821514101682
437,-0.5972934115598466,0.7064027259852635,-0.9633544252437218
438,0.8818499616035687,0.33619891263316765,0.08419646402493051
439,-0.36370398804489584,1.6982833083430666,-0.5644694447670473
440,-0.14071924808432626,1.747919245623109,-0.011583400993088855
441,0.06350161016700509,1.0092985771284833,-1.3814760975290552
442,0.06292869904327948,-0.06700139564458976,-0.6364116622691177
443,1.007358070258022,1.3150787036233154,0.02672697891583653
444,0.34518633887783357,0.1587584262115968,0.26532527941527523
445,-0.6697092316416875,1.2422519491146635,-0.06546933421715717
446,0.0246136784643448,1.8630779049326325,-0.5632685298081472
447,-0.06716151201142576,0.911465820613536,-1.3602110711414852
448,0.5929890820332506,1.0864152766242676,0.5033552719848828
449,0.6690707457224022,1.5468279465275026,0.20086982184115426
450,-0.408860328565726,1.6596948739957997,-0.2124399573340242
451,0.06113642172450931,0.7785882349311266,-1.3812013028137151
452,-0.1627287487773442,0.05577386345113344,-0.8006852517271854
453,1.1962165960620714,0.762381971275843,-0.4533915481367822
454,0.7555726405471483,1.2642332660899829,0.3505173545618332
455,-0.6226393665962497,0.9025755615310145,-0.9576552201434028
456,0.5377513543599496,1.6277677592189506,0.19414541068894964
457,0.5078645492327979,1.5662439017221652,-1.0743229122807474
458,1.1341737438350934,1.0243633874779348,-0.7479806204814854
459,-0.042651784503004136,1.8369213977000276,-0.6180495466912205
460,0.4258469041356085,0.8710339866146068,-1.3738781757562508
461,0.23162031142941567,1.0953067392072204,0.5806101804870156
462,-0.6222836098136619,1.4241169110931293,-0.5771095397742474
463,1.159764445389653,0.7457969508771806,-0.13542845976656748
464,0.8729074455337508,0.23067992798189196,-0.7394573477652353
465,-0.36015983273611607,1.4008181322789264,-1.047972833771515
466,0.7637245288113682,0.9135765051527341,0.4315287636007067
467,-0.14813820869186037,1.8286739568731716,-0.40267951484792075
468,-0.7366725361072097,0.7540831046233815,-0.7004486007967531
469,-0.08977946102382908,1.0806751750526788,0.5381255044072516
470,0.2793012284910418,0.9530574793259827,-1.394084938020984
471,-0.2747882368912938,0.029157550855632708,-0.543930803603428
472,-0.5718613964617207,1.455172236127612,-0.11743751891561449
473,-0.09029676509037668,0.9260483673449396,0.5559070203943254
474,0.4464912444020359,0.9307152770389608,0.571520598361538
475,-0.5773162273673942,0.6440640614251301,0.1702709883908568
476,1.175827008707432,1.046386862866347,-0.20654143284168092
477,-0.5411458872467476,0.2883740795934603,-0.6721057943514244
478,0.6580299605655938,1.4058104435716823,-1.1290645728914437
479,0.14458226004408126,1.7708903595667302,-0.874550622159656
480,0.641799326783631,0.09114935294219029,-0.8064770164614297
481,-0.27118580598826614,1.7716344464781537,-0.36620669402553513
482,0.4341011673370533,0.32330092583934944,-1.1877352408932276
483,-0.6889009447601286,1.1250564052642262,-0.7791797924099558
484,-0.026682166723699052,1.3160825540803007,0.47739158285544775
485,0.6327182513878623,1.7934960166242253,-0.3063434008007443
486,0.4817264130532801,1.6887737162862224,-0.9388389486783844
487,0.5246839609285329,0.03454200819748466,0.0022849034580451483
488,0.7953873220633455,1.70074400626774,-0.4392363598259973
489,-0.4894417072994572,0.6684880509174282,0.28348547653576067
490,-0.6337956595970687,1.0993790400919974,-0.90027723032458
491,0.3780625567010176,0.7149588321792884,0.5702963304829222
492,-0.080785240656455,1.3093949840417032,0.46442835032731333
493,0.6912396581189757,0.07490981760518628,-0.7060965865097424
494,0.235568961091264,1.8372294796717612,-0.7283392259773143
495,-0.745822584105602,0.6125051456999884,-0.27910220052576706
496,0.36077324235052466,0.4938687081065346,0.5050027691322844
497,0.6126208652720935,-0.01754754812020179,-0.3298357176714078
498,-0.689850998654252,1.2785179163602591,-0.17801271030760268
499,0.4288159557447169,0.6642736598824509,-1.346103771783987
500,-0.7702116228403689,0.7994772148846923,-0.20515992823580254
501,0.4716396352426979,1.3152941755669632,-1.2656093111024633
502,0.6262351461120192,0.08329528716996737,-0.807265714555945
503,-0.020961798078032876,1.693122689134381,-0.9545173474157249
504,-0.2825547165822134,1.220414884784922,-1.2073146482522241
505,0.37741531499678704,1.842668330924544,-0.13377460126760565
506,-0.4083224985366305,1.3842153990797414,0.21910948985234435
507,-0.06328494216333613,0.26008405849910476,0.32666246043335606
508,0.5048099459764829,1.832533419293537,-0.570034706278741
509,-0.32188333230603666,1.371205009163019,0.30352044780352483
510,-0.5196359323968608,1.4064330662841975,-0.8566993006955631
511,0.30722367548363205,0.2858348970367513,-1.1861785808254495
512,-0.6421247671333187,1.3972988160502755,-0.5608490295966316
513,0.15894445737577564,1.6677647052532427,-1.0297675204646244
514,-0.5608237421812668,0.27052345650825027,-0.24647930282632358
515,0.3660064075619039,1.8793816135093664,-0.4517122121762751
516,0.03493989613793133,0.2995564568862984,0.38740394733279615
517,1.0573438726772828,1.4021254655342958,-0.530098435709603
518,0.18088698885313395,-0.03659008621495534,-0.03242114842554288
519,0.3805054899890819,-0.08525974806000675,-0.2915414215181593
520,-0.5204812030191674,0.27892517929705235,-0.7047710798836578
521,1.172736444862458,0.6614262662543663,-0.28784560333822734
522,0.7134106824391657,1.160196128572042,-1.2181975898536685
523,-0.7426188440561451,0.7248228747335971,-0.6647666193429708
524,-0.14776849145417287,1.7995305965430832,-0.6307471645690209
525,1.1091104371277825,0.5630536320207236,-0.6738480476087528
526,0.4010175371206446,0.06403175621116025,0.12481166823208281
527,-0.3379844712880951,1.7167346600791036,-0.23674945775390388
528,0.6498965465313224,1.6076831252315331,0.14318104168336943
529,0.060383435055754386,0.6604981128854396,0.5629019368124527
530,-0.19566054148272946,1.806994189138508,-0.33420745958471687
531,-0.26284543027497903,0.8996669172097189,0.4845353427163086
532,-0.49990689586876963,1.3094082880075422,0.174440716789529
533,0.8196373770459875,0.31929930807599893,0.14375567156070887
534,0.5581281774975566,1.3405969686209487,-1.2210179203122555
535,0.7862023671605511,0.10430694511937305,-0.6004416873022973
536,0.41596680067786984,1.7989767952580786,-0.02914506374494319
537,-0.54832821860086,1.3061466614845547,-0.9086551407773451
538,-0.13328232802090004,0.10931275845226157,0.1205766216842696
539,-0.40230306235881486,1.634119603428146,-0.683441201730979
540,0.39168080762652374,-0.08395106905507302,-0.29857864149138047
541,-0.5671029547615427,0.268384990656723,-0.2947306514813519
542,-0.17983211068975324,0.1501580102778366,0.14744234355892386
543,0.3912001286769771,-0.06879219719063367,-0.5974512971178305
544,-0.010979620214217597,0.4423862716360757,0.4670012262888308
545,1.041909822149296,0.5085893033439893,-0.006547445788432572
546,0.6083591554083015,1.456734411107743,-1.1205574087731345
547,-0.1149574365819231,0.0445267910284729,0.02070591398295049
548,-0.1035359103917139,-0.049528221844534426,-0.518462206630441
549,0.42066273490562506,1.8392303990008092,-0.643343794705835
550,-0.4348089662752357,1.6247595122388465,-0.16543752906005926
551,0.8713092620757059,0.7785003931317607,-1.1365041177519442
552,-0.24966204553032673,0.9059323826334935,-1.2883876340369111
553,-0.08249028525506796,1.0091283862612106,0.551855901536791
554,0.6106994877762271,1.3372765069213792,-1.1983408913043383
555,-0.77901241242185,0.7754668110582529,-0.2759532632429458
556,0.9684483368069821,1.387267034736288,-0.8175567675104454
557,-0.5649561834646306,0.9472760975411275,0.2356356634756122
558,0.13105802768462238,1.0523358728451697,-1.3829674836767005
559,1.091749640572137,1.355548600425478,-0.34586706113207444
560,0.9697675353324586,0.34091414620697646,-0.7328067880953636
561,1.1968207789778311,1.018216169969546,-0.4578696247049381
562,1.0254548674703443,0.4658984230850339,-0.01619805130522918
563,1.0125551663724608,0.35116220913236995,-0.6347707901295465
564,0.5239607430787441,0.8221764174029262,-1.3440556526793914
565,-0.13430101204406159,0.5568806087318393,0.4792778859431067
566,0.5078218170564632,0.21431266983400182,-1.0675892674748617
567,0.5369038776486883,1.4808098367857265,-1.1374278514771168
568,0.5429083158859158,0.11279227340254193,0.1278231425852186
569,-0.3577806014606537,0.08980928013376249,-0.5871314347485284
570,-0.6411249204228969,1.3701456877987581,-0.16471990442856183
571,0.10310573028773248,-0.10101352340426982,-0.40025593233537565
572,1.1255792000447506,0.6487690642481967,-0.0900919403497507
573,-0.20852860409887203,0.42430633075176794,0.3809513711118559
574,-0.5310173781567651,1.5163671450621568,-0.1369063382220499
575,0.4274043082676694,0.3120654732105051,0.38437768543961265
576,-0.15455602029855806,1.619391193896927,0.18714410200111797
577,0.868922476374762,1.6060290426865904,-0.16711937397032356
578,0.5200908101214139,1.8337467225112736,-0.5318759741418031
579,0.6999135904531265,0.8127930668446721,0.46744733241305103
580,1.0241400719359226,1.063001325570792,0.1515698152240089
581,0.6882177898238846,0.019091033965575877,-0.45337366945411994
582,0.05203617668046988,0.12578812658014793,-1.0202768011449197
583,-0.2765339273935015,0.37641603656922745,-1.1051080431528715
584,-0.5980284479327684,0.3845926801380852,-0.7047671014840997
585,-0.402037347588185,0.6706725263479154,-1.160165009052208
586,1.1378177070083666,1.117037333794234,-0.6857998439867725
587,-0.7601173325777306,1.013929187251772,-0.17180790885204938
588,0.6741931870494771,1.3143006421475145,0.378784868890535
589,-0.7892977000823969,0.9863803323847219,-0.4015278726461928
590,0.9761124737009034,1.2460179897434325,-0.9308261678235685
591,0.8638490732826525,1.527686925631243,0.008575575892241227
592,0.4562422188074523,0.6385523290915525,-1.3325978622246089
593,0.3948550761175711,0.1470187805878295,0.23947948381103573
594,0.03057248905179838,0.37787715658616283,-1.2370174120191395
595,0.20476234030916457,1.0966461860740826,0.5806571555175769
596,-0.7802647069376607,1.0560502904789353,-0.386738660533358
597,0.6792231410500309,0.015145293885553052,-0.4669212267961697
598,1.1427985277478128,1.2423526386612431,-0.43766436319871155
599,1.1965972840422803,0.8638545380371767,-0.2621431507580403
600,0.993685366689474,1.1750548706820587,-0.9471225446873297
601,0.46540199095770185,-0.015175077141951543,-0.07145238143777637
602,0.9907656355361099,1.3110890690563086,0.06026836962679094
603,0.9194545475890951,0.8362113604403734,-1.0972587171033235
604,-0.6395976416784973,0.39658419271949696,-0.2055233613644579
605,-0.14919856327092662,1.7193855531767968,0.03931469460574455
606,-0.7497912106988126,1.1819037873325449,-0.449743169086262
607,-0.5510374634680847,1.1127934056827935,0.21652430542732526
608,-0.09908524748690786,1.8350576906009604,-0.255642805098405
609,0.889390762759154,1.0124626755386228,0.32216705191175554
610,-0.25205311896168175,0.012349031905980287,-0.28378683033763397
611,0.8217222898196119,1.364662306089795,0.2335407508945554
612,0.4364394970371432,-0.0739895063852621,-0.2947154618191212
613,0.6455835090026546,1.1171396603170893,-1.2686641488311445
614,-0.25329248674203386,0.22238036570816927,-0.9799892963480598
615,0.05813201112130412,0.5331712819183261,0.5223967671646802
616,0.4643864435830517,0.4964695510394274,-1.2792536422069833
617,0.9766180423501906,1.205112765271112,-0.9550507065171829
618,-0.5652235900914758,1.4086524451885438,-0.02518871518064747
619,0.13748771051549263,0.14058721185537362,0.2558276637533949
620,0.9876787447892597,1.4837345612082309,-0.6019130709276036
621,0.14772416841271058,0.33716731460398397,-1.2273126433653405
622,0.5986768091231619,0.2735418561395344,0.2808867438864574
623,0.21538003887188745,0.09756226824073633,0.20661309626106422
624,0.8642910152621984,0.6247495585681007,0.3049465665627995
625,-0.29688037387289334,1.3714464075818698,-1.1185317934153005
626,0.48048447010147255,0.5461131449323908,-1.2952335386647276
627,0.5352754169848086,0.681414297390437,-1.3187326847652505
628,-0.02429418658739918,1.807622032413954,-0.06472604492098544
629,0.17894970428322204,1.8921552536787316,-0.35152283377567917
630,0.8301597695969234,1.3317384069798885,0.24876502193461347
631,-0.3321682178824884,1.5917122646357924,-0.8703747013042687
632,0.4211486350994874,-0.07805365672887687,-0.49698116564740713
633,-0.3189677876478356,1.5164909783210694,-0.9782204222775118
634,-0.26800788486359894,0.13493530658579367,-0.84497144017234
635,-0.5673840855881047,1.457569417010277,-0.6870618580692966
636,1.0847881416696579,1.077797406656011,-0.8395374126370307
637,-0.7364771066228788,1.1369667702632316,-0.17093009702691797
638,-0.2904040005860661,0.07485324408997984,-0.6862525146179413
639,-0.05001272986056285,0.7054058478863983,0.5495469372588483
640,0.32668726004959214,0.25791845624448767,0.36397093138784387
641,-0.14062950817900036,1.7654765766019835,-0.7441696825055383
642,0.09850046382532712,1.766372857947249,0.07760407643508127
643,0.21906817063982295,1.2095891938493453,-1.34720873435332
644,-0.02960814243606391,0.12197956255969411,-0.9891541098877027
645,-0.35244586696349917,1.034580871887448,0.4186962983141562
646,-0.4087823962563155,0.26579167615042754,-0.8753577156910652
647,-0.49609959634815903,1.1287329000044375,0.2732266964528526
648,1.1192922021720662,1.1962641346545424,-0.6724205547159401
649,0.5113821692391405,0.3137112145557829,0.3569050141263542
650,0.11737572201718016,0.9472245094051868,-1.393106314124955
651,0.8654395207924405,0.34465638968362666,-0.9125913488811185
652,-0.43393836785378986,0.13864438470782525,-0.5398280801971992
653,-0.012123686486632007,0.8900198654090168,0.577309328902145
654,0.2494928759038152,1.8176940735669573,-0.7783348743183743
655,0.611252319708786,1.275898972328969,0.4321203044333635
656,0.6485142027810216,1.780687346759976,-0.5314320288033492
657,1.1859741504954033,1.090843190943899,-0.35952680813172844
658,-0.6367049790798692,0.8722830954396175,-0.9358623303514632
659,1.1835468776720512,0.7800493264690539,-0.21891328539386923
660,0.10665686673256365,1.8201447196856466,-0.7613368994390338
661,0.7597427983948061,0.11567269558621869,-0.10091173379218325
662,-0.09347806975498871,1.8273200701851975,-0.5942643561861423
663,0.5505751085049747,0.8406939254429848,0.538888787107845
664,-0.012335431967976512,0.013101287690798213,-0.8190143457220788
665,-0.2246284118177381,0.66693200640975,-1.2719196444826815
666,0.8311834300132014,0.11402912482318192,-0.3556011094641649
667,0.6529197846574318,0.30077848456809214,0.27165170844861225
668,-0.016268114821655383,0.599595775720247,-1.3280150124138896
669,-0.0038474347493890615,0.43864467686633585,-1.2638408653724693
670,0.33630975876976593,-0.03236414035823987,-0.7529785706434576
671,-0.3425105145635807,1.6361982180025867,-0.7823328372626535
672,-0.5727462029972907,0.8060562254956813,-1.0192274451641823
673,0.17174439253307744,0.8273358000502682,-1.3957164044855896
674,-0.4281255087262699,0.12634172433269095,-0.3055091380635348
675,-0.35290813972362123,0.46769185680342906,-1.1096854975937698
676,0.49474613064276146,0.16520967556734517,-1.0200028672327452
677,-0.7275231383961266,1.1283716006802857,-0.128870342024627
678,0.5901603724877796,0.07752086175514272,-0.830575005408903
679,-0.07871921796656178,0.12646928555721726,-0.9731204495763432
680,0.2189474287300911,0.1417755723383642,-1.0577197917114214
681,-0.1793681575997148,-0.0176670443267129,-0.25458378832157047
682,0.1356915388411687,0.5413400661556806,0.5346959219072263
683,0.05360957091518634,1.644816656713988,0.2436561140518192
684,0.28510210807351893,1.106321015839132,0.5754270343906068
685,0.060341901328266404,0.4167627637038214,0.46823507980669454
686,0.04577424481910075,1.278949915283291,0.5101825391524957
687,1.1776091092001004,0.8858155160697124,-0.6365687685113979
688,0.9028714941381435,0.2727924188626196,-0.7583271782649554
689,-0.32780486731059105,1.264388831153866,-1.1582428410842487
690,-0.3840598957147379,0.14010590484792046,-0.6875897875199151
691,-0.3974543942299716,0.6254633903386216,-1.1491563878528113
692,0.5916649641345231,0.029161524100379588,-0.7213860409122144
693,0.10885677780525309,1.88822638656177,-0.43429235696412744
694,-0.06083629670646076,1.6694229674985133,0.17309998546822525
695,-0.16197251808350954,0.41832862762734435,-1.1975130602852957
696,0.9507905879041482,0.49136914168820967,0.13444039721696302
697,-0.08745750485871756,0.026033614232454233,0.0026289933361007753
698,0.27961646531608825,1.1237949652451473,-1.3689125425254698
699,-0.3864982038097918,0.1843389435348659,-0.7798087203764852
700,0.472679877288103,0.9451889017106169,0.5639944847809631
701,-0.48035558412462964,0.9746178506393666,0.32385664873781833
702,-0.5857844471563095,0.57754167392158,0.12354183021129628
703,-0.7393379334811271,1.1270713862997692,-0.6245962961867139
704,-0.2529181040781149,1.014949193646744,-1.2784737086381177
705,-0.2594456525249907,0.7817867178576836,-1.2762931921317717
706,-0.30127763065194135,0.9468198534386636,0.4613929293579835
707,-0.5685477742690593,1.3665968151785746,-0.8177842714474234
708,0.5887626734216842,0.616044320592506,0.4828055087664791
709,-0.7636740607769102,1.1209893884598368,-0.3131316116898829
710,1.136498782827999,0.5330405274680645,-0.4682586438482853
711,-0.7580178779946574,0.7264363085057503,-0.1936633160300463
712,0.8083264921164375,0.10487959643221098,-0.5231436799669268
713,0.6224034852613466,0.7120735920319161,-1.2895658494185127
714,0.3237765107567688,0.8666869549237812,0.5942019529690573
715,-0.12208732718319898,0.08895740102091138,-0.8930835289412391
716,0.7525950372647582,0.8748494561913233,-1.2359577052995834
717,-0.7413122138194743,0.8349431114096442,-0.08479921553691833
718,0.6305985093697736,1.59082182889686,0.17939054825972112
719,-0.04638295946189222,0.11166208816863366,-0.9682744957730192
720,1.1813328996840768,0.7632880524248098,-0.5787715005747828
721,-0.6206681745716822,0.8757837384721863,0.16331763239622876
722,0.7933876598324725,0.5793502290877663,0.3475747873536571
723,0.49474210130907037,0.20748499182429242,-1.0663859434216207
724,0.35822011425250944,1.5865218045381773,0.3063629874786501
725,-0.46321955204835163,1.0710898222325,-1.1197232390172809
726,1.2014882814524692,0.8910775846078,-0.49735403838838776
727,0.14284278146605356,-0.0810787044340522,-0.18429603173649106
728,-0.5137697182983517,0.5659166301558305,0.21301453143525823
729,0.18237189806801157,0.5067107181016081,0.5232794873903414
730,-0.7750083701898778,0.8436356454845142,-0.2131500562284505
731,-0.5591460808086242,0.32762148506283273,-0.09260294574990377
732,1.0782145637685112,1.3046881167590918,-0.13214428293230568
733,-0.5588364487288708,0.7764570341072361,-1.0315275666758248
734,0.622366213419715,1.5586989044059365,0.22168703979850796
735,-0.40001211202741704,1.6734594132924483,-0.5539411315441338
736,0.7681527853002916,0.08600861455744108,-0.21919629935299018
737,0.7506084182540268,1.3066937375326737,0.3316926630925437
738,-0.017331433734030025,1.8260204822355532,-0.6824388676026997
739,0.24422022055268763,0.037932912111201166,0.11756218564343994
740,-0.35523507346834066,0.2202384874619712,0.08222493221635449
741,0.12939889129016224,1.8800795920997715,-0.25359129829362825
742,0.11033878817051623,0.3983430526237081,0.46488100204481375
743,1.1677024479509233,0.6214734052918485,-0.3560789330687403
744,0.8610387262972696,1.6110656590935328,-0.16034112511313053
745,-0.31236311966695873,0.1619418767123953,0.043657671925715374
746,0.13220618798010694,0.49939653681076734,0.5174901150559363
747,-0.02328418437957508,1.8070693602961208,-0.0625239689821463
748,-0.5195700057685125,1.5492964874326056,-0.1909226385585724
749,-0.5398211230282142,1.4845013704995396,-0.7051966837692435
750,0.5910580458198366,0.023776090156983343,-0.7073397975968838
751,0.39283293428066685,0.7424568785871742,-1.3692823532151133
752,0.21649558080536116,0.06572867296489787,-0.9592906013424984
753,-0.10445113090180541,1.8420481195521143,-0.4609332970056406
754,0.8808754936595787,0.21676567586015544,-0.6933258772528997
755,-0.2210862794341203,1.7858850900796004,-0.5439809400644263
756,0.21410196832048556,-0.0902351007447166,-0.5772249528539571
757,-0.3445246453424951,1.2448425100495877,-1.1555851852278567
758,-0.04708116899287937,-0.06141739625167883,-0.5522208267493279
759,1.122801377426512,0.7990179449188171,-0.00963096729402979
760,-0.01004384096055208,1.8698686056245188,-0.40989029015697226
761,-0.055740455957454874,-0.027277106432603303,-0.11006407820654557
762,0.6368728977789024,0.2802689777192142,-1.060683106817024
763,-0.5934067774865788,1.3073920374924073,-0.8334153934220547
764,-0.5660596727817483,0.996485826830108,0.22817697734153808
765,-0.3387688882281397,0.12929941114552077,-0.05414626374598367
766,0.7132348157915711,0.3422979406520321,-1.0611881536834407
767,-0.3368536712624507,0.24378049524181697,0.13305962486935147
768,0.36321203731570617,1.083197171406069,-1.3677825612383572
769,0.2725068628920546,0.1826188338908651,0.3015397594329099
770,1.1834498204343942,0.8034839000506433,-0.2055877097374112
771,-0.6758479072340179,0.8071700488913736,-0.8613180820796069
772,0.27400805537735395,1.2184900836154382,0.5448257196611441
773,0.13028009712462502,0.3931975813514208,0.4639014743967417
774,-0.7197908765461782,1.2547261257998064,-0.2898549333108425
775,-0.31063165880402677,1.7292220580556719,-0.5842293852516832
776,-0.4815628180170232,0.3247953760913703,-0.8492322979591668
777,-0.5704640075968056,0.2725715069920714,-0.2946971952164181
778,0.3042561208089284,1.6270904336688834,0.2741390370577642
779,1.1638162141741306,0.9495249332062673,-0.6817274367916958
780,-0.05633846712090498,1.5258505573922219,-1.1274085977742128
781,-0.2086807739725548,0.008406041663327118,-0.18855618331952223
782,1.0286158738991393,0.3558043629717291,-0.21230075273074667
783,1.1924677745141028,0.9118055737619956,-0.5637944837249265
784,-0.6055349561238155,0.8537083185182462,-0.9809160769578231
785,-0.4021939635980017,0.16905868824945236,-0.07507684160468009
786,0.9908140625485057,1.4868234816774477,-0.21739593855354053
787,1.1190419576768567,0.9357849996304417,-0.8050720935111078
788,0.6161096247972964,0.5866244606004657,-1.257512691499173
789,-0.7047383168077316,0.6632248851170265,-0.7402191081832633
790,0.6795121704124665,0.904402598821225,0.4824115305191805
791,0.04276355175200873,1.4960258657778653,-1.1797704369196729
792,0.18197911604802286,1.4132421314640917,-1.2525761800293673
793,-0.6266713330096771,1.227442663754843,-0.839637703876312
794,-0.4852452386374162,1.30411768055737,-0.9927820834282104
795,-0.27210645333725975,0.6893747122973867,-1.252520762227332
796,-0.7537615997901157,0.6677795207545224,-0.23389305170971292
797,0.3665968227031538,0.15874341042906726,-1.0575057374238461
798,-0.09359299730930568,1.5630712208766813,0.28109141984010866
799,-0.1203029835130287,0.4832138375247841,0.4528487361514869
800,0.4061940586678935,0.06729556562476374,-0.9250515202277563
801,-0.31541807096309127,1.6543970329899509,-0.7844754600506464
802,-0.27901052421719924,0.020674968449879483,-0.44674320735329875
803,0.7418811728934814,1.731038649570392,-0.2889489956958078
804,0.46122888385692207,1.1704537155271049,-1.3250325445043507
805,-0.3489363408369575,1.4756166241075295,-0.9925847386535523
806,-0.47197729537614364,1.481642086450785,0.042016427223201314
807,0.2907583141335064,0.9056203678093422,-1.3948807347805539
808,1.1618057828577741,1.158497235666671,-0.5290004540696369
809,0.4865494018437091,1.730346424834507,0.07204188624836583
810,-0.04650519513655692,0.02559182776241603,-0.8257683801645479
811,-0.05590259044337083,1.3560320951679419,0.4484731478312242
812,-0.14616177180425313,-0.04163405645851809,-0.4297709170007382
813,-0.23653884948293818,0.02733650070951344,-0.1675652970697749
814,1.198553811028035,0.8644401800066691,-0.277051628545668
815,-0.1712302845688022,1.7226107614118997,0.014043396364125105
816,0.31447924320763243,1.750450613629401,0.10565105886782566
817,0.5215266539487485,0.7381244700848475,-1.3347359127107241
818,-0.33023445344670066,1.265604931004294,-1.1559326646505579
819,-0.36334681813730496,1.7153884889434687,-0.4097901841106561
820,0.5071214428878605,1.4224567052711488,0.3951497679431032
821,-0.437554936446533,0.6780243253363281,-1.1325816153811474
822,1.035839790585582,1.45204994846546,-0.3849367805941601
823,-0.06802887463096968,1.8510946956789367,-0.48779527417652707
824,1.1495694981074225,1.1819501726572954,-0.23334010565699514
825,-0.4113478943991569,1.6636294872142787,-0.5582502209282069
826,0.24171362015229267,1.6289069094809814,0.2783349236180428
827,-0.19761755871739822,1.3584223571398326,0.38936127889109223
828,-0.1856269410039226,0.4018965240173028,0.37898772078179627
829,-0.31363452647295353,1.6648527724369675,-0.03136291765135313
830,-0.5228532745886727,0.35257448826150195,-0.817396286739275
831,0.37999127982485315,0.509827973436662,-1.3054650962814303
832,0.9293152564125233,0.28460117579004646,-0.07224975868570806
833,-0.13692382666854153,-0.03133382346358199,-0.5615090694929821
834,0.07631448496513554,1.2271356733897902,0.5352158864843476
835,-0.6314877724216411,1.4202387354248722,-0.5422374924223842
836,0.6990569253981751,1.7284914536119707,-0.6440693344753919
837,0.3787931502830301,1.7469146608812105,0.09361349241493666
838,0.495861272084189,1.8340102901250537,-0.219903362453379
839,-0.6423045921144391,1.1088995118117924,-0.8816159414102518
840,-0.29985958864106166,0.35376999239047663,-1.071018987272424
841,-0.06504326342631932,0.09430262920256977,0.13756899561395894
842,0.8397606266986861,1.15261933495307,-1.127741939466567
843,-0.19488019122502265,0.5588092080571465,0.45405089264019693
844,0.48272159689777017,1.1453595975810618,0.5289919832828032
845,-0.013460265149582151,0.5693289779798745,-1.318567845825956
846,-0.07004336326816936,1.1714453865525924,0.5214861932533732
847,0.7029354859772703,1.7590162058463017,-0.46604126744083296
848,0.22415139062924985,1.0862532921407415,-1.3796317115824097
849,0.8613110978686634,0.7796568622869762,-1.1455685386438004
850,1.1337650386360676,0.6175960945561213,-0.14598546705291926
851,0.09833520834121504,-0.09071471868792298,-0.2593199170273
852,0.44634224977351084,1.7864073190793257,-0.7798097516871407
853,1.1231443773274357,1.2081274850723902,-0.6447969780991041
854,0.4340807756057683,0.8111390970448096,0.5717135877782159
855,-0.6436168966324892,1.1397629185774383,0.0672220021051474
856,-0.6366175479028148,0.38464276137862086,-0.2245448663040862
857,-0.03588742989092991,1.0553208350108731,0.5581221695708012
858,-0.47009991404701146,0.44677797514160167,-0.9839082263479718
859,0.31965116324503595,0.5393230320602805,0.5297235328887784
860,-0.5792324405966839,0.7313210482073415,0.1985196276995046
861,0.7941925285061784,0.4741194276866165,-1.0902484635680725
862,0.8243989477931316,0.2338279988202634,-0.825969187997691
863,-0.21152571664635278,1.6796780630916988,-0.8540266692812924
864,0.08695696067631786,1.7435600627373682,-0.911711454828498
865,-0.3716904255142443,0.1835929093014737,0.003554852600611058
866,0.980608440939793,0.6889870317177538,0.20039799106043593
867,-0.5285214209114908,0.9086431437326214,0.2794811007945722
868,0.6503394401757412,0.5472765835445765,0.42788432280762756
869,-0.07646406653722647,1.354308228352573,0.4427764322909322
870,0.5566969204978206,0.8765487621183893,-1.3349965930571956
871,1.1053704057054847,1.2476005208184477,-0.6564721350232605
872,0.6442297411746533,1.2393648284793841,-1.2284380695711956
873,-0.21550407005784322,1.5876023195567646,-0.981973112846039
874,0.4090007924643007,0.09072208072876199,0.16208446391635678
875,0.49474417435194296,0.27012597827146595,-1.125212589770317
876,0.543256837445122,0.119649180063777,0.13763649586413443
877,1.0282222890614519,1.427863731291041,-0.20055381624314983
878,-0.43522551715573904,1.503460199231366,-0.8637581589531574
879,0.49674132794434045,1.2256419316192804,0.4989601267088659
880,1.0694664975103407,1.2297064614895201,-0.7755495540441198
881,1.1655350834721523,1.0357079391053925,-0.15387090387707342
882,1.1801045326407498,0.7857254197639856,-0.19794213419691042
883,-0.5444661558669172,0.6277749761133676,-1.0031138065969372
884,0.6500702209586138,0.9616727134470963,-1.2921161631340365
885,-0.6569321633235495,1.004393645379301,-0.8908714760175257
886,0.8970672692773108,1.359766428627999,-0.9514064833694444
887,-0.12675034012552241,1.2953656906663904,0.45449577663006596
888,1.1007601557651383,0.7749990088677984,0.03278562685827943
889,-0.569384281185723,1.3723990189253412,0.012534767553558757
890,-0.767097634030112,0.759886676448741,-0.21294644337440147
891,0.8348746175068062,0.12956986178695898,-0.25289678522820014
892,-0.2927423234327196,1.5298106606881305,0.18982872341676038
893,0.6722733809585311,1.6832931850201067,-0.7977599284454931
894,1.1058364080677066,0.5767719151281597,-0.09753878974284841
895,0.7645325447051521,0.34498735902836347,-1.0209795468953569
896,-0.7429593258457078,1.205077604437559,-0.44028928604399464
897,-0.26453445467753384,1.6710616702181986,-0.8154634304813446
898,0.9171730709792603,0.8896947923545703,0.30487967281139783
899,-0.19199288244507487,0.2630949625722084,-1.0646335594314489
900,0.6874605183200421,0.9250797796944557,-1.2746350020179473
901,0.39218184104728326,0.42667431979379916,-1.2630565835639609
902,0.6077641486795037,-0.005745691027848526,-0.22529106287120965
903,0.07781558711841435,0.2729616151493466,0.3749357097472263
904,0.4810378122310206,1.1355985190970328,-1.3291213880138466
905,-0.1144445789908555,1.7813405256660153,-0.7287442438479964
906,-0.6429015346349681,1.4181484873883194,-0.3385568368386091
907,0.8867678022400619,0.16423016977684607,-0.32746453786637625
908,0.41728840250675714,0.9014629238525853,0.5789578444176741
909,0.8031492032112291,0.6478482995350643,-1.162366310211164
910,0.1559396455874758,1.8916859052419197,-0.36172845353827165
911,-0.5118104960744729,0.2010326293215714,-0.33150869482766365
912,0.7657245427037787,1.1657615762379325,0.384482722387122
913,-0.11042193470594722,0.8872317698905268,-1.346985821403571
914,0.5942470967370461,0.3265023103245505,-1.1251016758607486
915,1.024728301901455,1.2378116680741438,0.061767088286001304
916,0.19728958696722865,-0.10257426835677234,-0.3120301849053455
917,1.0589372430290587,1.1335352577987516,-0.862854767755989
918,1.1784448561973282,0.7125125522519837,-0.5478468522700843
919,-0.4980209472152026,1.6009762923690642,-0.33953084648469145
920,-0.23524046030663248,0.527362274308476,-1.2175465776735868
921,1.2061250125106773,0.9060522629975774,-0.4177896387458698
922,-0.5158297156545476,1.35740950010369,-0.9116625501799088
923,0.9983888164487231,1.5025801028266466,-0.3546688489310925
924,0.493659794550165,0.9689115543956666,0.5563683301811038
925,0.7470190149764041,1.4604288616532206,0.2231447151594561
926,0.38117336008034575,1.8494310935004314,-0.1620700686625567
927,0.3462072334812078,-0.08938870511400226,-0.517307495013988
928,0.7671786528262373,0.07010228148406955,-0.48398229518131197
929,0.8320244368917974,0.19005285957804455,-0.06154939225506441
930,1.0553215629193902,0.5630755656738189,-0.8108781037134294
931,-0.7593426811222217,0.6646465641615973,-0.27633825082343455
932,1.1208416362200377,1.2934793460399576,-0.4609710821356062
933,0.492330500229358,1.6730930557671186,0.1588730242005989
934,1.0365659683007413,0.5126406884816654,-0.8055146336484564
935,0.563538968664356,1.8273664610527989,-0.37417777764057303
936,0.6151532392660805,1.6285212956204145,-0.9396800453411533
937,-0.6713702519346305,1.2749132306703763,-0.10839892590194822
938,0.7681329410914867,0.13777792097281039,-0.7348505563298744
939,-0.7289652553783957,0.7022290346532261,-0.10106647274727992
940,0.3629858156675619,1.5519900338129466,-1.1347577271366491
941,-0.7926582500816688,0.9083272792127648,-0.4396422198541645
942,-0.23214802719179803,1.5447900936281398,0.22090562895915866
943,0.5819587000865383,0.9680515812221586,0.5252830351025133
944,0.6369421948981392,0.04447411262970405,-0.09266674535023289
945,1.1535890097597696,0.8067008169195926,-0.7071475211888589
946,-0.5744243521482256,0.4549311013382141,-0.8433435315008344
947,0.818078250802086,0.10693607217767148,-0.4818030860417333
948,-0.06483260546383683,-0.04471694367061405,-0.18420258911216983
949,0.7753658945294662,0.2784873426128619,0.1472423701368993
950,-0.6319973500386201,0.36076010360072563,-0.5132025699774625
951,1.175962221883345,0.8005326713474787,-0.172118196230037
952,-0.6934666813620077,0.887951441516516,-0.8346714954437884
953,1.1141845274135085,1.148463169953633,-0.06539858738598692
954,-0.06211850673947486,1.0354468204038765,-1.351300768657359
955,1.1303980026026192,1.2150935846182056,-0.6055711482720681
956,-0.7239208188804114,0.5365775717520582,-0.3146471390670713
957,0.35061771143136766,1.708835660725104,0.16241746953713587
958,-0.4113278727120267,0.6422195047788151,-1.1436468873572112
959,-0.23777597735718398,1.772690471110682,-0.22536048855627078
960,-0.02668626772335958,1.3265721106557453,-1.2692902535040669
961,0.7212242773498785,0.20385179642946366,0.11053930893068512
962,-0.4955080208757167,0.356720413543438,-0.8665597459421364
963,-0.43253253017288845,0.7301883980077302,0.35318993656435516
964,0.6332409671632958,1.6745785766143328,-0.8545081832576461
965,1.1706059105833895,0.8958356231757291,-0.13341720049280253
966,0.48953565045093483,0.42030762301183533,0.43561985886788535
967,0.8110690017779698,0.6193907832822584,-1.146281425748247
968,-0.3698288837969865,0.40150040552940564,-1.0510333481428287
969,-0.21829866593971053,0.06800654068804438,-0.0270676228535897
970,1.1293062797348885,1.0522108198735065,-0.047696653400165934
971,0.495893935451006,0.03719725245510713,-0.8259490950690562
972,1.107196338944538,1.1331509242574773,-0.7607021352526637
973,-0.008653209804358072,1.6996376876185217,-0.9499894269946298
974,-0.1599405544528707,0.5779688435975427,0.47678566555845625
975,0.4062550404423533,1.595343631566132,-1.0823757712629065
976,0.47012988669302697,0.7229220721476262,0.5508480292230984
977,-0.5021104352963329,0.18813355014221667,-0.38134188006324776
978,0.7168532942761668,0.5313638448953225,-1.1783792911531408
979,-0.052891708426352685,0.19967976722801495,-1.0702306325589879
980,1.1191008352044138,0.9683164149953701,-0.8002370531065159
981,0.0038436797008388757,1.5990828982965462,0.28068858758899595
982,0.8629965282597544,0.14035288592231546,-0.36073034786418295
983,0.06382835292310451,1.293839406278063,0.506752274143492
984,-0.19100462459814452,1.6683180203670893,0.09336444188395254
985,0.25290338284869873,0.6657813066595177,0.5740648445453365
986,0.43662399423455467,0.6889527823345929,-1.3498834886324083
987,-0.31363020400713554,1.745253636548532,-0.46432475166762066
988,0.6563515610172032,1.6298520832825745,0.10697158607181079
989,-0.5748726537010356,0.7457739316364244,0.20792092647599258
990,1.0693944466637784,1.3053622193614163,-0.10576940949618402
991,0.2258695424356143,1.883846251603088,-0.5367436258787719
992,0.15126291298316005,1.6996494545007803,-0.9878444607090584
993,0.3066235426357513,0.6974437947349068,0.5769102808006839
994,-0.7708646331978801,1.0189290790231136,-0.5696311096598479
995,0.22359240036490394,1.7124579643874438,0.1752728544769171
996,1.18491614262931,0.7770597102544051,-0.5684948602122811
997,-0.4583504154049718,1.5676801785211902,-0.7206813083740522
998,-0.40109899069418015,1.656272552448836,-0.17637671105310426
999,-0.6566737539345439,1.3739984819612194,-0.24238490141402902
1000,-1.1161409885326457,-0.48715430851457076,0.4829038697009723
1001,0.7785486561514152,-1.0393126286096634,0.4916783852322066
1002,0.5016211022071884,-0.20614360921249603,0.23703728294487558
1003,-1.117716132486664,-0.6735757010104467,0.05059064931379198
1004,0.4219531088908023,-0.11751567274791759,0.45165286493913326
1005,-0.029035562359177175,-1.3678625438118375,-0.4638367918892256
1006,0.7738410052378893,-0.8995442154014888,0.2007392197852062
1007,0.6246291300962862,-0.6296817751084854,-0.09111259567762287
1008,0.3249544553781848,-1.3125276790684315,-0.3378280805119671
1009,0.5451676181430459,-1.5533041462523365,0.3965728266537009
1010,0.4265831215117172,-1.0275002804573639,-0.3639962108984411
1011,-0.3408213815475133,-0.44227839768939164,-0.48363978868522095
1012,0.4036278190668626,-1.6759712219148695,0.5243523719320597
1013,-0.5825707957021768,-1.6514406888210138,0.9316412424045182
1014,-0.19106835793449484,-0.019095780139453483,-0.08619069993487707
1015,0.10480930202247316,-0.9336481814433295,1.3480210906251584
1016,-0.8503620623871253,-1.6274211566234742,0.18205110271753094
1017,-0.3867215285086743,0.052275969924398515,0.12883653140685752
1018,-0.6587917575720856,-1.5615075138823682,0.9895172668517478
1019,0.011928844851309975,-1.3834316830578672,1.242579401169105
1020,-1.002218647432934,-1.4728208156374947,0.5751520213352711
1021,-0.1682589498017588,-0.5693753488202082,1.3437170138707057
1022,-0.5401571214543067,-0.47794524694691076,1.2445670148294785
1023,0.5907408097794107,-0.5266250052347013,0.877984832963001
1024,-1.0614035913275284,-0.8997142971405159,0.9170847078220331
1025,0.1052153693929538,-0.02861377308303402,0.005277748174089998
1026,-0.501793086576947,0.06057785105522215,0.3515118057817635
1027,-1.0755900286596034,-0.5783359012139321,0.7794024107787275
1028,-0.5671758579543776,-0.3514806778976434,-0.3603613811618217
1029,-0.03787166386353802,-0.6087567435796978,1.3421525463448385
1030,-0.7118742957520319,-0.29713271645644523,-0.22491246557332395
1031,-0.4117429425293232,-1.7955395870244486,0.7785198016746
1032,-0.40816424988105277,-1.555694090376802,1.1202986148995515
1033,-0.3877674256226449,-0.804160982803092,1.3778525364429823
1034,-0.7112219464914078,-0.08576140132340376,0.0944140778799239
1035,-0.11562607921014971,-0.442971533392074,-0.48954859659416394
1036,-0.2927657691416149,-0.6564443175287696,1.3661331661327747
1037,0.2454838163557128,-1.2032312410126478,-0.4381198608483434
1038,-0.8604533866774784,-0.9081705942026933,-0.35777987581411497
1039,0.5295004310735205,-0.27945856669496466,0.11346874448781819
1040,-0.6791884948218996,-1.5346366436583854,1.0031496758743612
1041,-0.90370133396907,-1.2102057044949757,1.0415876552388954
1042,0.7265100381704077,-1.1683356533040878,0.16561858646310712
1043,-0.9281568626161698,-1.5646680525153291,0.2289104279015413
1044,-1.0987366514881685,-0.4694394925031491,0.24434324935297502
1045,0.36038658479105035,-0.07598897269041259,0.2974323113017222
1046,0.16360061855512434,-0.7219370716873401,1.3115504755649976
1047,0.6360313517406253,-0.3786043265592567,0.24017934151566558
1048,0.7091431024190564,-0.5914983929183688,0.1329710268449312
1049,-0.03707474264287069,-1.6665992796731,1.0099613083162036
1050,0.4394569598204315,-0.3314688396273482,0.9150949802065308
1051,-0.9684891284039425,-1.4133552594167758,0.012390675701661136
1052,-0.4387017081986601,-1.85944515677814,0.5136051854519798
1053,-0.021821864336394103,-1.1954272985985357,-0.5368201357940824
1054,-0.14050639370707962,-0.21367180064004765,-0.3317602887677047
1055,-0.7280816400027054,-1.7077761369228037,0.14354164383425794
1056,0.7161188036909386,-1.278580726926961,0.37023530050595693
1057,0.10544177691707052,-0.7650236174031615,1.3399114009172564
1058,-0.8021287874261235,-0.12901688828731162,0.6443814529137007
1059,-0.9858008779730749,-0.7424323395579602,1.0065087988914905
1060,-0.26491017960191404,-1.8282937655585239,0.749220472430127
1061,-0.05236447356396293,-0.9376973276695628,-0.5885660040695377
1062,0.6681842072637321,-0.47580035007204313,0.1524771435507057
1063,-0.46668039986616106,-1.8527402568319393,0.5097336012408665
1064,0.08163394261494347,-1.2126464709100284,1.301444956161688
1065,-0.02558588384699026,-1.5849074465373119,1.0981296085407342
1066,-0.2663258635774033,-1.5002876045165778,-0.3941875004881848
1067,0.09824102321254248,-0.0021280718376624486,0.7337988073635792
1068,-0.6634011228054544,-0.7287951701294526,-0.475533131924784
1069,-0.4527617259142692,-0.9893188351630471,-0.5659218537805897
1070,-0.8931534486812572,-1.2760874328348542,1.016648319929433
1071,-0.7736533798477719,-1.2020584236361742,-0.36508236240277947
1072,-0.8827626771093244,-0.37230901117464776,0.918839488137255
1073,-0.8760129847595306,-0.22378244003715997,0.0777428712828652
1074,-0.8903645730152758,-1.5688206560134814,0.674748141697543
1075,-1.1144198057976151,-0.5251281927447587,0.5977144768248591
1076,0.35616484159905176,-0.5135782420818322,-0.33570901287894067
1077,-1.1481864927015182,-1.2156891168858739,0.3020936992387271
1078,0.46247980460996607,-1.5745222791784728,0.6968661983268251
1079,-1.0833352931767464,-0.5129898632552532,0.10514006348207852
1080,-0.704462758730133,-0.9301494213011493,1.264883270969106
1081,0.31644931897389983,-1.555929310388339,0.9351842729786864
1082,0.4388489340905536,-0.8945603923802903,1.1625004721311072
1083,0.14790814104905395,-0.5372970493009817,-0.46606026891197244
1084,0.6669497905809655,-1.3705484737302829,0.29933694760088975
1085,0.4316563398562274,-0.636361282362754,-0.3272287477943986
1086,-1.0714703351678505,-0.4689223838612458,0.13159202431465344
1087,-0.2976982572952849,-0.7642804935105219,-0.588866729429542
1088,-0.5693874032084058,-0.036446222630404104,0.03320320036925098
1089,-0.253416190099353,-0.5048806553793082,-0.5216212046138358
1090,0.4580296612278777,-1.3500392008427209,-0.19329794585222948
1091,0.2800554893858474,-1.3990423888783767,-0.3141796152855114
1092,0.4571310062304616,-1.5647603263701018,0.7291788214173102
1093,-1.1382242380073464,-0.8544491525176741,0.7592747325927631
1094,0.2054664152819846,-1.616443697084463,-0.1563930676669285
1095,-0.9974217406014678,-1.1476497385350481,-0.15802714391369305
1096,-0.36456317097376545,-0.24922115578227744,-0.3496184704410164
1097,-0.19797346253740564,0.09651379514296576,0.5382698090617852
1098,0.22097609206181545,-0.480480914709182,1.2026713702560967
1099,0.04482828580303738,-1.337429074462006,-0.4616788025041809
1100,0.3720829075301022,-0.6174195539528431,1.166030894774624
1101,-0.7916385765055072,-1.6702589172219082,0.16540884870761602
1102,0.49777009020602714,-0.31869891294265706,-0.018144323617184127
1103,-0.6413285870674543,-1.2551753249110598,-0.42617348216385553
1104,0.5904524619674996,-0.4001660563791603,0.049904014675564434
1105,0.6011905244409688,-1.3174268110097562,0.8086640353152658
1106,0.14244980924558032,-1.3288679470842426,1.2285101472010924
1107,-0.5941191964790182,-0.7793416783836082,1.3131772587446526
1108,0.6720209578319475,-1.3695539123172236,0.3549156309376304
1109,-0.7072964485149611,-0.09267305833870465,0.7264622282795085
1110,-0.865201637392877,-0.27086671471576884,0.8205626849443486
1111,-0.2141271423376513,0.10621281903937628,0.38301635207449364
1112,-0.234522137364568,-1.501870058106218,1.1917781264308362
1113,-0.21237813539094408,-1.0256271412057454,-0.5927145953286548
1114,0.3254410320751795,-0.7267213122181607,-0.43172091115959166
1115,-0.11456171297582482,-1.0737606893706255,1.3778668235013076
1116,0.6281357150522909,-1.4132610810173973,0.21532070751423793
1117,0.0073581987197148535,0.04251945149829242,0.6776663694027176
1118,-0.6668953866185148,-0.3162854343289146,-0.2757203869858609
1119,-0.9411472516172175,-0.6787198673219803,-0.24486269349770948
1120,-0.3305012212641596,-1.8162699040866523,0.7636820106736211
1121,0.3888514369362894,-1.5589299762013547,0.8491574269335834
1122,-0.5912714551845158,-1.8141784837243338,0.4653619965459068
1123,-0.01715557333766523,-0.07049034758372347,-0.13685129025730683
1124,-0.11477899631134778,-1.86919819182783,0.5982389316911094
1125,0.557889236160851,-0.24933252181084212,0.3710910453404137
1126,0.5874609586843831,-0.94705378334779,1.00428297551111
1127,-0.5057960676165486,-0.8491543482229333,1.3516059461377008
1128,-0.013639894799411523,-0.35255480629393887,-0.42006472136505957
1129,0.30831952368615956,-0.08904777113456891,0.6946811882475232
1130,-0.4175972643277312,0.03918851123333112,0.10658168929630388
1131,0.14595313524307432,-1.7981186143449959,0.6388701415970222
1132,-0.4126126549077062,-0.5370374629047964,-0.5126940569489504
1133,0.3261965937730977,-0.69804398833504,1.2219849193914127
1134,0.06002478175825533,-0.014516831261995045,0.793704306727866
1135,-0.6104087098790609,-1.7859250613637543,0.599986061299203
1136,-0.41107288078022497,-0.1639470822718202,1.050941938488201
1137,-0.08842820877298485,-0.33274817996438666,1.2179627827023256
1138,-0.956883689090986,-0.2655896772079206,0.6042181461663045
1139,0.15669928722947696,-0.09380412320221515,0.876467112009863
1140,0.5272292317689695,-1.4027502280471416,0.8486403561826177
1141,0.5518388139698961,-0.2661660531551485,0.5756412377041438
1142,0.7425197833156397,-1.1558031964255449,0.22289572209268904
1143,0.42118242454582333,-0.42391476913891674,1.0194181478054598
1144,-1.0279656078203805,-1.4636918135587478,0.39162623409875597
1145,-0.016276855749315117,-0.20569345774427644,1.098940656744157
1146,-0.6216306584256195,-0.26142308115812746,1.0526428352047885
1147,0.309007467095934,-0.711014502498473,1.2357857489705364
1148,-0.9825992435663361,-1.2357144059649314,-0.13108424379839423
1149,-0.17339233636031254,0.019301852187577795,0.805278507138832
1150,-0.6284951681515124,-1.3793097839608728,-0.36695366019147513
1151,0.32578220205546515,-0.05160854026072928,0.48673990730382816
1152,-0.7837159077842311,-1.347490387605745,1.0772741343672796
1153,-1.0862813981553652,-0.9998234832003496,0.8616724339069077
1154,-0.21096856113830628,-1.560394505124697,1.1437790566531318
1155,0.6831153389987206,-0.6111376351985731,0.039382956234973066
1156,-1.0809841970731617,-1.0430445860059776,-0.06273922964366982
1157,0.05402964425995409,-1.2755104242040394,1.285285215824508
1158,-0.5278778590965032,-0.8796160853386212,1.3453274876709622
1159,-0.8497761904126336,-0.44071542749628956,-0.21866346137126327
1160,0.6782363762200829,-1.155647233354236,0.012784332288831135
1161,-0.07996491775118755,-1.4974104091620293,1.1855856847227848
1162,-0.028181724921353936,-0.10525668660346843,-0.19029314828416677
1163,-1.0254046895261812,-0.3207936387285,0.36593376000465894
1164,-0.4250399383393678,0.029644089971746224,0.7143397376035288
1165,0.6184497385867308,-0.6256369510055481,-0.09929584243448442
1166,0.4717459302277302,-0.47309294363652193,1.0012432179088404
1167,-0.7347650304803768,-0.08744153082471046,0.6647255358516393
1168,-0.20003107216024538,0.020082179193937958,-0.007778020839795494
1169,-1.0826306703547757,-0.43435108181098825,0.5443087049909116
1170,0.6485097999534953,-0.5128165560378266,0.04620339563663556
1171,0.08151980608639041,-1.3473842966117222,-0.4448218363896348
1172,-1.0392778892990895,-0.5293997577551951,0.8152020285772827
1173,0.7579000008001818,-1.0238965621665082,0.6291294584304922
1174,0.2675011010743002,-1.7739288228592924,0.3758087812814564
1175,0.28654718567596826,-1.5435264054328046,0.9770154796304916
1176,0.5724665977210647,-1.4903601039208945,0.5916696587757007
1177,-0.009744174871790981,-1.8321547304915244,0.6822715336611942
1178,-0.6795080006887222,-0.951725851538378,1.2775990977081544
1179,0.5300246819797149,-0.24148560728392554,0.21853189253825603
1180,0.18088369785388772,-0.14317056953267626,0.9340748938659352
1181,0.1062101450261981,-1.514056533498968,-0.3207606051983142
1182,-1.0992974744638337,-0.9137343078326701,0.8483054322638123
1183,0.38143819258865386,-0.3200402443233443,-0.17196152738670306
1184,-0.8471698967013914,-0.1411407199556705,0.24637510677853908
1185,0.10257843972211585,0.014687336061163236,0.6804520937395178
1186,-1.1332497096359322,-0.7198455324117422,0.06576690811618398
1187,-0.777742855361173,-0.9315980405396336,-0.4213062571206522
1188,0.08432073565163119,-1.653751953255603,0.9796499105828507
1189,0.017489773764918642,-1.6882311821332041,0.9628755143602875
1190,0.7343658268861532,-0.9694182665311227,0.7290328041292606
1191,-0.5329799915984448,-0.011651580153483138,0.05875496955662056
1192,-0.6468735658919698,-0.886183182764311,-0.4992103119463348
1193,-0.16187926515048473,-0.20854410205840476,-0.32857630227904006
1194,-1.0951960061088997,-0.4362227053301134,0.37037427185069416
1195,-0.5680291359284815,-1.6750467536264553,0.9070598328797274
1196,0.47103148020591024,-1.4699930910280723,0.8555925598514316
1197,0.07709160656606105,-1.8157089359357534,0.1350361086195796
1198,-0.13441227060517613,-1.8557726714944773,0.13562178951789616
1199,0.5432858906388082,-0.5136777979007771,0.9403857631064914
1200,0.22207410426465657,-1.7752182878783893,0.20044023010741518
1201,-0.009837624874933648,-0.019253991611722122,-0.04512821397534442
1202,-0.08972478773387838,-1.5418153772160912,1.1510172559942213
1203,0.2497248452037815,-0.882815678031116,1.2883745920840481
1204,0.5456501834158247,-1.4025940721040395,-0.020291431184878972
1205,-0.015965952066818265,-1.3054037213815541,1.2896904565641854
1206,-0.9836228056224574,-0.9538116027941521,-0.2278080762313752
1207,-1.0206519594701533,-0.4297730109381573,0.7475226817556485
1208,-1.1597415277614949,-0.7066102788341422,0.635452223774631
1209,0.55004756020368,-0.9999630898395424,1.0438866953381107
1210,0.2000248608009216,0.018507454916160668,0.3454041456335838
1211,-0.24011133215407465,-1.786085603323202,0.8484053617446664
1212,-0.3817415085891657,-0.260382723629785,1.1523353078883043
1213,-0.9420729758231365,-0.8983730487290491,1.075825438331905
1214,-0.016349208699306617,-0.8501981242143253,-0.58229682396398
1215,-0.11892785103335994,0.1001903482734786,0.46676662635297134
1216,0.2060240144375257,-0.2258936147892195,-0.2211873737158524
1217,-0.9329813932386815,-1.2242972415035653,1.0007853991808173
1218,0.39146781405397413,-0.13612616874730463,0.1363239520095741
1219,-0.8581091681722708,-0.5149066045519676,1.0556503724763642
1220,0.15766354036912147,-1.470494901499469,-0.33271462588021994
1221,0.771488187924555,-1.1028217228119228,0.39795489889875996
1222,0.07914236348576219,-0.5252957194498498,-0.4862399159138945
1223,-1.0603454331965423,-0.4017086102646616,0.22892244576311985
1224,0.2114356405281645,-0.3774357196244219,-0.34911775776353016
1225,0.6986036345255087,-0.8447607696509082,-0.024094481411211677
1226,-0.35131503771332867,-1.0012835160088969,1.3820875257369498
1227,0.3196157511208682,-0.21270286522742515,-0.11103918393022828
1228,0.2836325734068924,-1.1093938500465625,1.2431064287723732
1229,-0.9935439608797442,-1.3678924249827478,0.004225248859531572
1230,-0.4359454897506523,-1.8634616767675416,0.48063711622068356
1231,-0.6703647910593774,-0.6343208315380966,-0.4485238349202437
1232,0.2528716850355164,-0.01201474399314087,0.507251049416437
1233,0.6575017781506091,-1.1343790762310162,0.8409412941544865
1234,-0.5158757641718283,-0.5764887383534054,-0.4979380949786043
1235,-0.9065145934859633,-1.3411540443330219,-0.15785476701552992
1236,-0.34156654858378777,-1.705922833067296,0.9658969977566145
1237,0.21100329799361692,-0.020024144895129492,0.648688545771148
1238,0.5783406977028537,-0.297978176975428,0.2270783736280098
1239,-0.6103547368314501,-0.5460509819031064,-0.44764631960838047
1240,-1.0156736971822338,-1.427972728401338,0.1545065654003679
1241,-1.102066873903095,-1.3379668758484484,0.38035165349929806
1242,-0.9975320577010329,-0.5797525091262233,-0.12642666488628745
1243,-0.008318875427921202,-0.09052969182975396,0.9604678459904848
1244,0.45143998179066586,-1.519403614647493,0.8176589218887853
1245,-0.35358104280891145,-0.4551506606107939,1.2851207467588552
1246,-0.7242743941595298,-1.7170383307731567,0.1665617969472017
1247,0.14039720020519997,-0.2579695967018468,1.088204522862789
1248,0.09787266597569377,-1.6611965530060746,-0.1656429801077659
1249,0.18025537225323549,-1.555852275656241,1.0403735178549287
1250,-0.9232453406982168,-1.5575535591069514,0.18560952204191183
1251,-0.39163750448928114,-0.16137867233712255,-0.2568290436293678
1252,-0.9622225120625062,-0.25719425096216486,0.2447183324075441
1253,-0.42596756755715404,-1.6399109598426767,1.0268972108259529
1254,-0.9263062417695692,-0.3145689901563421,0.01589893329367431
1255,-0.2223545600776363,-0.6290921361243493,-0.5657228329863538
1256,-1.0662848504653364,-0.8854868141751361,-0.11188409555425644
1257,-0.45158139109163165,-1.0475188426472044,-0.5586652898852927
1258,-0.02705731376392606,-1.0083020678325725,1.3756020186144573
1259,-0.3854382750045323,-1.8732337579433929,0.48979402034607283
1260,-0.13457755657375942,0.1005468251215252,0.4787784201441815
1261,0.7623835235897316,-1.0272829594055144,0.6073744739129575
1262,-0.05910935732754691,-0.4174053981523534,1.2654165236453823
1263,0.19486584995819556,-1.3334468820743732,1.2019875869088226
1264,-0.6372900550315065,-0.7845853436217356,1.2943034582452624
1265,-0.5115513654337264,-1.376231564728295,-0.4224431381297349
1266,-0.2475974529719544,-1.7748257946139576,0.8694835085571221
1267,-0.05491901801779711,-1.3779411419072238,-0.46316998183887387
1268,-0.5877620164002887,-1.8148218600567205,0.47579890965976396
1269,0.5739438142369571,-1.0729655577946284,-0.20058419739332417
1270,0.2031177940796539,-1.2109899378418034,1.2538500417831762
1271,0.4639659316297471,-0.430811695065655,0.9785343259688898
1272,-0.22012083767043178,-0.11437353443478748,1.0250642328525457
1273,-0.06293821140466034,-0.17744764598754761,-0.2844859987578423
1274,0.14420039035485846,-0.06693414285889307,-0.041538693111204276
1275,0.7136312041022986,-1.2502853634727327,0.5608975599174828
1276,0.3714025000452452,-1.3807652699856763,-0.25635910705716514
1277,-0.867380787525508,-0.8171341175978601,-0.34796379372494973
1278,-0.2081883688386799,-1.8515001071436732,0.6857380327827625
1279,0.467986085709533,-0.4279390221657924,-0.17449578140717378
1280,-1.0341855841281333,-0.3523618000921075,0.2509652068544218
1281,-0.4938835559586362,-0.3174766855086898,-0.3665864948880707
1282,0.4519761277216685,-1.626305074447572,0.22602336337834417
1283,-0.65675411129652,-0.016036634631861224,0.23423907879913045
1284,-0.12111404102705989,-1.3198150830768602,1.2991296242297337
1285,-1.0037011194059349,-0.9793561504253188,0.995966013533898
1286,-0.3848186462054847,-1.712533191940265,-0.1469828673231881
1287,-0.6754664088731237,-1.7175756442375512,0.08057104549535399
1288,-1.0037178423682556,-0.3434150382328388,0.6465516779983275
1289,0.4464425735786308,-0.4510592351413651,-0.2162477587444636
1290,-0.5284801969805633,-1.7456917433239043,-0.014106569909220101
1291,-0.3168875748014063,0.03224197158377405,0.0372181750035844
1292,0.646841246853925,-0.8591728533244285,0.9189147289441603
1293,0.2814754184162971,-0.5357764888066135,-0.39767590647251955
1294,0.4771413647300622,-0.20113201447541865,0.6292229713353792
1295,0.5517911913689417,-1.5438124094949364,0.34915612942421337
1296,-1.1127774088639262,-0.9140482414137976,0.8204677151557767
1297,-0.6107413015172019,-1.0738881925108812,-0.4981464687486911
1298,0.3641876235454545,-1.6113824885485606,-0.0005871394854619627
1299,0.4665421545824088,-0.17295583010547091,0.23183353714804122
1300,0.04504890593144406,-0.6086006113499947,1.323469042911459
1301,-0.3699833933410461,-0.1795871158977779,-0.282193898395525
1302,-0.20258551706765382,0.1010286424127129,0.29543743820331814
1303,-0.36256535147599595,0.07719511462911918,0.21660228091109265
1304,0.2049718594768149,-0.10276604208449147,-0.05458898487921693
1305,-0.3895934543638624,-0.6895387996191533,1.3601729517975505
1306,-0.23070224629508687,-1.2143243212679755,1.3453913491147453
1307,-0.7619308613266802,-1.3657841400166724,1.0829517240128874
1308,0.6902340543170608,-0.9137223740286193,0.8408596332864502
1309,-1.1611207242268693,-0.5963930201978787,0.40996537533753696
1310,-0.4496139669101746,-0.06022783118617281,0.8947744086714856
1311,-0.318937592134348,0.0993524821948256,0.434633500109993
1312,0.7028448370116571,-0.8940226814859301,-0.01776983988087566
1313,-0.8210631746289114,-0.6539448655565805,1.1499981100181114
1314,-0.2460431953154799,-1.3707288322201228,1.2764767099201453
1315,0.42532360501967015,-1.0415770532066866,-0.36243793269270896
1316,0.09078548842679554,-1.4882379168283326,-0.348567904610684
1317,0.017814000784073053,-0.18880136867365815,-0.27448997179719636
1318,0.2857928789986085,-1.1842842744228022,1.219056197217543
1319,-0.33284830754711736,-1.074361726782242,-0.5768515051598126
1320,0.6099991396452368,-1.4082597351034882,0.13645754572561786
1321,0.7460006208109783,-0.5966406303713963,0.32960244982416664
1322,0.5869072071508168,-0.2940836381753855,0.5044367472314946
1323,-0.38126181535716336,-1.837687622102116,0.11889783615444327
1324,0.3316034853284992,-0.42704810056601483,-0.30352161952954293
1325,-1.173566336805256,-0.6652305703841792,0.5098564068452601
1326,-1.015940781347799,-0.4010533110956678,0.07916708228083426
1327,0.6875342167635148,-0.44576468437487987,0.41623121400163876
1328,-1.1121540688334404,-0.4704194969351857,0.4202983541270009
1329,-1.043491237357859,-0.42675881145491446,0.1134174068486043
1330,0.3504903524627049,-1.6777651855743483,0.6724340338067232
1331,-1.011786443336206,-1.0966941371864363,0.9553853477081501
1332,-0.2678812563287129,-0.2498437458136902,-0.3642061939926902
1333,-0.03315166628875948,0.0759993622125987,0.5711289967622248
1334,0.34842764363161915,-1.5085075157807226,0.9589772116247185
1335,-1.121311201959482,-0.5478121362533136,0.6066536343481491
1336,-0.7050129874348007,-0.04453462855426349,0.5728685113048325
1337,-0.7408805849590883,-0.048464023587267036,0.3985286005578169
1338,0.6016781500416168,-0.36658036859722626,0.6616545187141403
1339,0.5948280968810193,-0.307006662900659,0.5164922643836657
1340,0.24890254321328925,-0.21277251457466403,-0.17518381139292258
1341,-1.1190708119427448,-1.1517224627323244,0.08165613182459025
1342,0.4027300089606864,-0.1869536609833909,0.7584823017818103
1343,-0.6595473143195396,-1.2512084233091547,-0.41805326234898965
1344,0.6874925431944688,-0.8925830602515903,0.8468227122756206
1345,-0.7568877078957915,-1.3163678777100019,-0.3213764555203379
1346,0.08824778598394252,-1.1591606180446536,-0.5194615654189463
1347,0.7216820598065143,-0.6661014869968335,0.10370673612535092
1348,0.3218992798091417,-1.6680812767643678,0.050453811908417356
1349,0.10596509686921127,0.02325930857875315,0.15004962518377346
1350,0.397816079306122,-0.1498970178810166,0.11253161887383695
1351,0.3299866410034057,-0.049795630888374076,0.41381818577923646
1352,0.20680698864325528,-0.6241538283463295,1.26837398844651
1353,-1.1343536575919033,-1.2657402931813142,0.3780594085913829
1354,0.5195874642210802,-0.9387801255167424,-0.28771923331589466
1355,-0.537979917071987,-0.022267266624721505,0.7601277260374693
1356,-0.2698252741417252,-0.8592319136505744,1.3959109292345642
1357,-0.7486643835135678,-0.262407185684487,0.9530316003605552
1358,-0.6132231649066567,-1.6922805734019921,0.8419746964321853
1359,-0.7111977382093176,-1.2479804715965421,1.185669968784075
1360,0.18852874245871698,-1.084399139721844,1.297212255200511
1361,0.4146379686750856,-0.8030991403204912,1.1770617703657837
1362,0.2771521485291534,-0.06391571430448842,0.11967861867411425
1363,-1.1311188155746814,-1.0849121936422623,0.06944937173256743
1364,0.3735098641932696,-1.0132299037456172,-0.40734532143906055
1365,0.051201349659990555,-1.1040131809950897,-0.5445562661185372
1366,0.35640783194472025,-0.38231221133223453,-0.25094910345886623
1367,-1.074886166723072,-0.4140851156528824,0.5239795985980761
1368,-1.1509753637162654,-0.7839974439250489,0.7079266501701452
1369,-0.37782793265585735,-1.4678882314223471,1.1990455940161726
1370,-1.0766939063391134,-0.40931396618958316,0.4879522801358309
1371,0.2788318729214885,-0.35995518780085045,1.0911549824824522
1372,-0.911408960385763,-1.541613662517089,0.6867396156786365
1373,0.5775824094291369,-1.509231330833564,0.31830363135619866
1374,-0.29522191373248186,-0.41879813792012704,-0.4770594642807289
1375,0.009598861110644091,-1.1957171273175091,-0.5299736587586774
1376,0.15666748155585902,-0.8484282144051085,1.3291885397583276
1377,0.3656960071654115,-1.2785368347730155,1.1227919620574547
1378,0.020433117297156217,-0.9469980390510041,1.3709919275061249
1379,0.015908437930408748,-0.9031307075284862,1.3734512884030037
1380,0.3595514100495114,-1.4075449926677006,-0.24616099285290516
1381,-1.0314941286569093,-1.0165237747972986,0.9499695316013511
1382,-0.6837079228407525,-0.4508016818179434,1.157506042892069
1383,-0.9352911415302875,-1.1517638468875746,-0.23557194629790768
1384,-0.11350404244327279,-0.25648993298440026,-0.3666065748456397
1385,0.7857530550791139,-0.9111483378373857,0.27462376967004315
1386,0.43442446837573634,-1.128174945416148,-0.3324752356623779
1387,-0.803352213837093,-1.6176597276654836,0.7440971046184945
1388,0.5895290278370772,-0.3623718501087736,0.6888176067437133
1389,-0.4418844529668301,-0.338752671726796,-0.3993818020315862
1390,-0.5122281527440785,-1.7065769112736895,0.894089214307916
1391,-0.09835381969226786,-0.9697428326970463,1.389748168772662
1392,0.4858779261344347,-1.4675346376431397,-0.03898563638441721
1393,-1.1933001490423445,-0.8645119959297105,0.5571240150582222
1394,0.7363522590562409,-0.6433861868669651,0.6190079462865595
1395,-0.5905380632237616,-1.6351463033012466,-0.15156586120854532
1396,0.3061787228767151,-1.3814353128059933,1.1051500861570085
1397,0.21405405312151918,-1.2849287860935488,-0.42008988638036654
1398,-0.47327463125047303,-1.515937501860329,1.1343944113297018
1399,-0.3718943657515917,-0.10422658395097573,0.9896517203377241
1400,-0.6797323324618492,-1.2376551903205948,-0.4124048911409859
1401,-0.10568645323004992,-1.6169427731612545,1.0816640731527245
1402,-0.9507977193371725,-1.3618209678477942,0.8746041700483188
1403,0.16271685972067879,-1.7913259071919,0.15785989527679112
1404,0.13781448328492066,-1.6503111064042915,0.9543683024650434
1405,-0.7447783071227758,-1.3970560431407388,-0.277281186145785
1406,0.15137883214103498,-1.8123621401477485,0.23134397622062697
1407,-0.8221478088919144,-1.6456482991850114,0.6337176702858259
1408,0.7500847404750395,-1.1400626901561657,0.5548342949691619
1409,-0.9657035567117659,-1.2150848402891303,-0.16726511511312753
1410,-0.42224584647640656,-1.351042491032316,1.261180258985068
1411,0.3812943699397868,-0.4711263165027785,-0.29149203926826417
1412,-0.6937156679118948,-0.21398482493427967,-0.14973742721159283
1413,-0.017862043919745968,-1.812628161449077,0.05223319688823447
1414,-1.0917822375931523,-0.42951197380546247,0.4242982159723291
1415,-1.0517910781973,-1.3923235640818907,0.20719378788026782
1416,-0.5619947377808527,-1.7418436340422712,0.7910604764043099
1417,-0.5918840424912744,-0.07007334733444237,0.8146138298198876
1418,0.5109824330744218,-1.5824459542386666,0.29400875879672633
1419,-0.8351101484810026,-0.12954390337303742,0.5429823770035505
1420,-0.08855709196199313,-1.8442229178257123,0.685750755364591
1421,-0.5839391744576254,-0.5216066149156771,-0.44944882083363014
1422,-0.8823935423542801,-0.2264665950970119,0.08562888908622479
1423,-0.6132689096009527,0.013185168920914259,0.2884220017808197
1424,-0.9520885420596491,-0.9375719220936436,-0.26631257057896246
1425,0.5010405145380323,-0.21956309587821873,0.6110494071464883
1426,0.010733085665573155,-0.04206652352518897,0.8756830204813733
1427,-0.03658135583658137,-0.13974805395331524,1.0331971014524093
1428,0.6227894308485238,-0.7361152599641887,0.9348503183862176
1429,-1.0516423558566899,-0.9489919475765446,-0.13297068408672882
1430,0.10716101289083318,0.04417491419963998,0.24953569584397084
1431,0.6957596151038083,-1.154792790400047,0.7419243929178653
1432,-1.012224606522149,-0.6469975680419268,0.9368453902985352
1433,-0.46823654880420124,-1.579439338947772,-0.2805328180194838
1434,-0.4731916803688892,-1.0124600486430033,-0.5578794790047428
1435,0.0028412110479210384,-0.6050855807186962,-0.5358056162836686
1436,-0.799999490766963,-1.671203450672648,0.6059205721672233
1437,0.11534513650727019,-1.8148780268524765,0.6171573219144549
1438,-0.14366700054843573,-1.8575169137661631,0.1396714026478052
1439,-0.5156383584541402,0.05150050265286507,0.5037755235857257
1440,-1.158116968035196,-0.58696852983767,0.3856337171411449
1441,-0.5867689598594711,-1.1687846808041762,-0.4844335074401471
1442,-0.3898662586093893,-1.8717911318377944,0.4962438744764985
1443,-0.22342072657372652,0.10008789189414652,0.5090651161973438
1444,0.5771022206618943,-0.27841518273567845,0.4859563874805054
1445,0.7371988967388533,-0.7375463400913145,0.6905454261823744
1446,-0.5925356341764261,-0.27898319027476526,1.0863340654924447
1447,0.29063664955688984,-0.6931042827043614,1.2427655169863971
1448,0.20852138516171237,-0.1930661233833193,0.9790790344041724
1449,0.3274794965063869,-1.4467913149967635,1.03805417208296
1450,-0.958978919911101,-1.050874517167069,-0.24092125694469857
1451,-0.8033121856261485,-1.0385728653531519,-0.39057918067344555
1452,0.32393889992576,-1.1986893691219351,-0.3924915668700203
1453,0.7625912588423385,-0.8717581265365187,0.6446908056167631
1454,-0.08127928028012893,-1.403331755077149,1.2497287621807467
1455,0.13680172293656787,-0.38696170246613343,-0.39236788465118816
1456,0.4598154724311907,-1.2038316816364147,1.076716314696911
1457,-0.5140641023113657,-0.7211833576562237,-0.5372140002442987
1458,-1.07634727112882,-1.3110334082022805,0.13593345330806894
1459,-0.03591217498928982,0.011373474035909086,0.008782556047421914
1460,-0.5791679055945965,-1.575902837098798,-0.23040805653323537
1461,-0.8932177360756144,-0.8493798409699027,1.12398780829134
1462,-0.5890286331211426,-0.8667466977114093,1.3220241114098337
1463,-0.12022172419529539,-0.13189806039649243,-0.24361022370452318
1464,-0.8938796544986584,-0.6750120748807829,-0.2939829745866126
1465,-1.001580433627604,-1.17425885453634,0.9360312235682937
1466,-0.32652278124086254,-0.4139241593659846,-0.47064396515139134
1467,0.03556476292180902,-0.07755440962183346,0.9233688474093646
1468,0.24141213809214102,-1.6412192139466433,-0.09198766216017995
1469,0.033553063320024556,-0.9648660309909969,-0.5696525176089002
1470,0.37389395585530416,-0.5422468625025179,-0.3361911252535757
1471,0.5095882135145313,-0.4259289195982655,-0.1197744600399745
1472,0.0983812177377002,-0.0023575383810224802,0.06275555863022833
1473,-0.5981648415949431,-1.72429269479488,0.7941469306013647
1474,-0.18610195702361298,0.10518213609782982,0.3543744020953025
1475,-0.43289454946336586,0.08017275570340054,0.41824467872572124
1476,0.19350820369372798,-1.555364361967223,-0.23567418827143216
1477,-0.06680462654129518,-1.8645948540123247,0.592831254602152
1478,0.19609561409939594,-1.6899735962679343,0.8500216364120573
1479,-1.0633723593795266,-0.7520652637890362,-0.09699644308645208
1480,-0.6057870974906852,-1.6435072692251262,-0.12890452822139198
1481,-0.0478707678893486,-1.1338093861054654,-0.5591818223518601
1482,0.3640808389531886,-0.5461509780568006,-0.3456717838118147
1483,-1.187717880995103,-0.9828281904518402,0.22811813897792452
1484,-0.4161910970501013,-1.7802595585637773,-0.013650475182839905
1485,-0.8685892599013008,-1.0325517019395254,1.134855193827446
1486,0.15763659900227517,-0.31381145248272635,-0.33037704886300484
1487,0.642543112239364,-0.7357476959958181,-0.10584981866392063
1488,0.23425895287306694,0.0033588136077179337,0.36346372190692733
1489,0.4493321442277662,-1.3189412910145941,1.0223353510983464
1490,-0.07364770961013917,-1.8590831444647367,0.6227814341415168
1491,0.43831184652976296,-0.34940971238696455,0.935341352867857
1492,0.7229362114096338,-0.7091686650017958,0.7184062566888464
1493,0.669283442702041,-1.143155104884559,0.8119679884179403
1494,0.30813394292223173,-0.3816848916383701,-0.2893568944824851
1495,0.1749605335836994,-0.9107664986033965,1.322791042764445
1496,-0.1807996430689413,-1.431231981353228,1.2413332396946095
1497,-1.115287641775901,-1.2145579505449655,0.1322273811167656
1498,-0.942609732725363,-0.7635252422592798,1.0626329326581772
1499,0.767378986361351,-1.0916402145387982,0.5106476640771019
1500,-0.1990389591481785,0.1007734564880248,0.5038450184719193
1501,-0.8790016916746941,-0.4957514316945847,1.0224394786128377
1502,-0.8484790812593669,-1.5317437835637038,-0.026380012505622608
1503,0.174345741138832,-0.9653350854653528,-0.523382606800528
1504,-0.14419333818129199,-1.8760421060283958,0.5746211067192636
1505,0.1902682338957654,0.020460300759417627,0.3143162591380707
1506,-0.12775274719397023,-1.520349334253485,1.173791364218914
1507,0.4945835579079236,-0.40384933605743767,0.9169266036694703
1508,0.10247797089980983,-0.2937185007843271,-0.3395193585746389
1509,-0.11051567835815249,0.0681041928757266,0.14188185291542418
1510,0.4851841267384538,-0.44981244655425656,-0.17134828136428937
1511,-0.2894033249068107,-1.4685282029458264,-0.41548939981222055
1512,-0.9086358910695043,-0.39005935371330275,0.9017649186083425
1513,-0.630778037900009,-0.045883179788560435,0.716647689375255
1514,-1.1308216226364696,-1.2747970926122638,0.4103147015039174
1515,-0.12034965402201991,-1.0633662267188129,-0.5832094452167598
1516,-0.9305531487363653,-1.3004283155921754,-0.1583527711297773
1517,-0.21092066033551882,-0.24373952361056112,1.1585266567555135
1518,-0.2021860227650969,-1.241922173314364,1.335897575949247
1519,-0.9792931398506686,-1.1317132440833224,-0.18964581851999665
1520,-0.33400845600960083,-1.8759978887604305,0.26184287852924737
1521,-0.5664934086682679,-0.17722220855105858,-0.19903810638995978
1522,-0.3425348747823658,-1.074527661813685,-0.5755158300098244
1523,-1.0301100377345096,-1.0697394815776504,-0.14043399889331154
1524,0.7034527100923833,-0.47981821005950975,0.42924599228448024
1525,0.21792509666894125,-0.38439855403966156,-0.350237091154743
1526,-0.7143270553852098,-0.29326245991179317,1.0162141030195624
1527,-1.1225942231326298,-1.0557285131223388,0.03205938695924371
1528,-0.6528946043327969,-0.0035624313956861275,0.30687323153314927
1529,0.7149978013795809,-0.833379739032174,0.014568325310790498
1530,0.1738061794819437,-0.6727595272417186,1.2966640125963327
1531,0.30406318289147843,-1.7487478939435672,0.30782513693805125
1532,-0.9621130207285442,-1.3610451026431998,0.8572220893432061
1533,0.1015392838666804,-0.9314955307958777,1.349174769436798
1534,-0.6655028086452279,-0.41002222270769373,-0.3466863947145143
1535,0.5797380248069409,-0.7142317432351127,-0.1929374104316086
1536,0.7430882828805432,-0.9143034077624708,0.7116765398107593
1537,-0.804357253465595,-0.45510876899512176,1.069432251843893
1538,-0.5212170644049587,-0.07243615449220858,-0.07741400938389797
1539,0.7492059175272929,-1.1550253535952673,0.2624419066155524
1540,-0.05713024882856019,-0.8859659398988644,1.3872869372266137
1541,0.2904020344565458,-0.23939271888369162,0.9687500392559361
1542,0.5149351301854592,-0.5292661491054761,-0.19048679878462454
1543,0.42996319368218117,-0.9620477951945487,1.1668785281739837
1544,-0.6287245799944107,-0.05275184280146703,0.0600752994285907
1545,-0.16418009456919683,-0.284936528919791,-0.3937582298749346
1546,-0.8276415604330286,-1.6771234603391214,0.4124051172815764
1547,0.6146981710070331,-0.3337977574560348,0.5098635983903533
1548,0.2782044793694241,-0.17055415667660667,0.890779881459012
1549,-0.7710999611203282,-0.0686761426369086,0.42174891010156523
1550,-0.2045508808050176,0.09974874878366446,0.5133279681713139
1551,0.7135431126169544,-0.5031473143378018,0.363235803486206
1552,0.02100503161182888,0.07911857603215232,0.3533635039565475
1553,0.23422345952287413,-1.73003615302663,0.07248417550611386
1554,-0.667060585057198,-0.5679383765555479,-0.42713349505164167
1555,0.22715713013569167,-1.7775841886525163,0.5736647673876741
1556,-0.08794095048019293,0.09165708485254767,0.27536892022737436
1557,0.7735502167079329,-0.9714511777729893,0.5820024923506253
1558,0.7662640397331489,-0.8402644921986643,0.6245708875367729
1559,0.33912399406449595,-0.30730638828268436,0.9973782688684415
1560,-0.7335504278683801,-0.05128483332955197,0.5105107018208569
1561,-0.6608426642106944,-1.5293300330117274,1.0225097147906226
1562,0.2978355527186005,-1.7219399058157492,0.6427993433497569
1563,0.6661069060392523,-1.3237089479052564,0.1665891472269609
1564,0.6860173185253473,-1.2596003998993766,0.13454120366865463
1565,-1.1975098441482563,-1.023937168019021,0.42495677571499385
1566,-0.5214893695826122,0.04978897014422093,0.2952791965097682
1567,0.425775408584903,-0.34398594554280737,0.9446440741611111
1568,-0.8251448549711553,-1.6668159105182585,0.25947090827191466
1569,0.48299213317956513,-1.031907790054446,-0.31256288038581176
1570,-0.9120734623137032,-1.1410219250863882,1.0624524403024305
1571,0.35205310950997565,-0.07005902883178221,0.299205901908809
1572,-0.19321464968006458,0.09397056650901799,0.24212897610384135
1573,-0.35074566464458645,-0.25358216781491094,1.153164310057835
1574,-0.22772070588986262,-1.7839921144724908,0.8532850882989038
1575,0.10907541679512724,-1.4746438989886483,1.1487943000978065
1576,-1.060085254920016,-0.7907778837936086,-0.11199185028739428
1577,-0.10964900354359457,-1.6083383072175514,1.091225883734002
1578,-1.0402874601661096,-1.1932028631951963,0.8620608978543511
1579,-0.8846517419926379,-0.8848769528311442,1.1332844917426275
1580,0.41240919817964494,-1.5489836575161564,-0.034622640078827094
1581,0.327663387719053,-0.10159508269659087,0.694252714796638
1582,-0.7748224401813064,-0.5821317597207781,-0.36295819257458184
1583,-0.9729435624181814,-1.213912305532452,0.9551295565854034
1584,0.6529794413319672,-1.3626989090630253,0.1948791535238693
1585,-0.13526188231194325,0.09760056691369076,0.5098244941036624
1586,-0.8772212618480641,-0.19089096761352972,0.1615997941427859
1587,0.5117671065568983,-0.6152013039466213,1.0362698976721836
1588,-0.11684728803295935,-0.7134739844905499,-0.5810344947816395
1589,-0.9579722042911939,-1.2998632418710898,0.9182309424621684
1590,0.3774811060833718,-0.7737976373078654,-0.4044359555769416
1591,-0.809353953954074,-1.4292128229402017,-0.1927433881577454
1592,-0.8175251380372687,-0.631157051141176,-0.34821816111326953
1593,-0.9234525258477074,-0.8786065105276224,-0.2983261683860152
1594,-0.8535046232036199,-1.1963998193411967,-0.30117769280805784
1595,-0.8819379185581825,-1.0403416416743438,1.1210900089674314
1596,-0.2715551375540851,-1.869764422924355,0.6057105244643887
1597,-1.0282465777539311,-1.1608781794630862,0.9016389515348366
1598,0.5950805151739191,-0.32014240077074785,0.5680836636502449
1599,0.5126261551158533,-1.1442024140086966,-0.24973772495382107
1600,-1.0440600636640476,-0.5833455922452038,0.8479895782377828
1601,-0.46417276895870263,-0.8365821802055831,-0.5659979376713061
1602,-0.8464671269517626,-1.045897985368371,1.15158877445453
1603,-0.7657400772302929,-0.7459647219075388,1.2141885674418496
1604,0.6244482398945879,-1.4244722150990117,0.23140907606157218
1605,-0.6412497098251794,-0.008260809251022572,0.5628473135401257
1606,0.12874731327968794,-0.9679371013064373,1.3377541779448903
1607,-1.1874679244994666,-0.7209346187448865,0.48601501688579585
1608,0.5879696536154893,-1.4149551258699233,0.08671118304822034
1609,0.237060525202657,-0.3811928530908518,1.1338784618883386
1610,-1.1327032270296948,-0.5797754933697046,0.6069185732622309
1611,-0.08933368200557287,0.06839965759739852,0.1519748856450479
1612,-0.2369084453197225,-0.0800591935861937,-0.1821360626271829
1613,0.4734760013669519,-0.2787420732810809,0.7981298418663416
1614,-1.044741133785687,-1.2701337613810242,0.7927440859790136
1615,0.6855368665279687,-1.2411551850673792,0.1092061696114362
1616,-0.4931841235986224,-1.6115487485430766,-0.2357928496732682
1617,-0.5355801977272739,-0.13793640365097698,0.9646887049868248
1618,0.09934568384483664,-1.399357681289706,1.2052237967984452
1619,-0.360218576757009,-0.16111226132772816,-0.2646132483919974
1620,0.061471441543966845,-0.0018022231069985684,0.7630482273207491
1621,-0.5062688757897094,-1.6298340452083995,-0.208182038236693
1622,-0.7197027957886707,-0.0422541925269872,0.2905603571491633
1623,0.7645987703132202,-1.0637556892181925,0.2304566855157854
1624,-0.9099264453278972,-0.4248921156339279,-0.13562729061811757
1625,-1.0021029633440708,-1.4734081077654464,0.5737408525338454
1626,0.34065636291161544,-0.5906555981961646,-0.38183087915565833
1627,-0.3177118427952225,-0.14963379626857634,-0.26031858399636026
1628,0.1326023456634233,-0.7422337215130052,1.3270455110456767
1629,-0.017952328299203943,-0.281268771524493,-0.3692688312747409
1630,-0.44066296951204587,-1.8475770180206483,0.585904879960174
1631,-1.0604466789124707,-0.4127622981815624,0.20016788978417405
1632,-0.8784473579555728,-1.022001275927003,1.1278046981461425
1633,-1.0029549486797913,-0.5494850470217436,0.8955497063449771
1634,0.05095593438904722,-0.23928174413555092,1.1095691927616427
1635,-0.4955366136038163,-1.4403058163308586,-0.38732276432701157
1636,-0.8354076408169007,-0.4296789122616902,-0.22524193343476936
1637,-0.9609112435858369,-0.3007183990817604,0.6798399356003954
1638,-0.7885064313608453,-0.5454470877689443,1.1332983408235222
1639,0.46884670557358943,-0.8712638935773265,-0.33874537902140556
1640,0.5637103412711615,-0.48865778571751783,-0.094371732222575
1641,-0.33262431333845055,-0.44309879038194555,1.2823054244988277
1642,-0.826517828181386,-1.6033922065082447,0.7327134888653083
1643,0.10034721383698392,-0.8835801003485277,-0.5532234741737226
1644,0.22864935608564235,-0.12325865578914935,-0.06759298925882103
1645,0.1797376728046102,-1.467257950046297,1.1209214109922914
1646,-0.2834585106537059,-1.8189595520086417,0.7697842870445121
1647,0.7009028293901616,-1.1817753912687359,0.09225047533963193
1648,0.4423476730467073,-1.3375346045531664,1.0166584970303638
1649,0.4172609480784266,-1.51165343146933,-0.08014437992376444
1650,-0.3415957749429467,-0.2576265963640144,-0.3612246995242371
1651,-0.8039078615358684,-0.2363416456007157,-0.06075555882960207
1652,-1.113860290838452,-0.8223133465179033,0.812531165739345
1653,-0.061349193467501534,-1.324989865384611,1.2889668593877062
1654,-0.7950291416758085,-1.62617386339509,0.05662476420623058
1655,0.6303563976063912,-1.427804362357451,0.27800097958609665
1656,0.7481171713428991,-0.6987201807965038,0.17284677876301582
1657,0.15155911132694175,-1.10317299525582,-0.5114095111077457
1658,0.17737096199811775,-0.17484532291174162,-0.18119506870199398
1659,-0.4814348479956352,-1.2713744397327207,-0.4855990717874114
1660,-0.9184261942445088,-0.1923479210556578,0.3639514288460166
1661,0.62608559392991,-1.02261662013499,-0.1403251521608616
1662,-0.26532990000748297,-1.5753260115393786,1.1277823613569236
1663,-0.5839913374827045,-1.7040532991381765,0.8464481372299509
1664,0.4547275881982553,-1.544355272886464,0.7720049525363598
1665,-0.14503842434361863,-0.7720915996445272,1.3892064628541507
1666,-0.28307862148765783,-0.3924565590878733,1.2604560538259286
1667,0.0022556792160806083,-1.0192660614651992,-0.5713709564116174
1668,-0.29057080470172203,-0.2884239736167281,-0.39308151707350186
1669,0.4339049074774027,-0.7268007020119611,-0.351275541562016
1670,-0.7470496641697193,-1.363538339638582,1.0962844549348187
1671,-0.37565863922690257,-1.8111127738113222,0.03853819038001516
1672,-0.7683546074820243,-0.17415165516430225,-0.009567506894874622
1673,-0.06847536731963098,0.0464034504384681,0.08658247036334185
1674,0.3510095247955537,-0.40453496560659213,1.0694038392826615
1675,-0.04865476505858675,0.01561039963766402,0.013304978711524995
1676,-1.1452698324287514,-1.196188464838528,0.5627230707841492
1677,-0.02265775659879188,-0.6643150482059939,1.3543711972291577
1678,-0.5338039630425074,-0.8846758391225774,-0.5463193993376083
1679,0.32930304638275143,-0.789932371652122,-0.43950352304381346
1680,0.46279301724866256,-0.6429456384159052,1.0980544974324489
1681,-0.5560854528290867,-0.21973156960462187,-0.2522987903129987
1682,0.29652030139329594,-0.8964675277571879,1.262853591038024
1683,-0.2611816623090776,-1.043583250267016,1.3856929844845989
1684,-0.11999521797700274,-0.9514370128510761,1.3931014136228363
1685,-0.35886258226817536,0.09303310722298261,0.4553814563279577
1686,-1.0622015590495686,-0.38165382892064215,0.4723829996303603
1687,0.18363150518998647,-0.03191457568764661,0.07398901013904075
1688,-0.6494948958438633,-1.1293438899310315,-0.4664084762031872
1689,0.09613079537405653,-1.7687404964183198,0.7762437445785432
1690,0.0949936848146043,-1.0366280482745283,-0.5442026004591203
1691,-1.1772441413470527,-0.6737144022587075,0.4937653916186037
1692,-0.91913285185505,-0.1924398997937124,0.41632385624076673
1693,0.5536208064182628,-0.4195443710707383,-0.04602977119046575
1694,-0.2110068299259936,-0.8731925047821085,-0.6012619762818475
1695,0.5300060418741773,-1.5522289520640196,0.2436609048119761
1696,0.42167219050560273,-0.4739270033950016,1.0537924093431328
1697,0.5467455106855146,-1.3038104362205767,0.9128606514488535
1698,-0.8662482788453123,-1.2690366830686837,1.0494094884310605
1699,-0.14555861517865587,-0.5013641926307874,-0.5193170479765896
1700,-0.6973349687391723,-0.1736891334951599,-0.09203834197624651
1701,-0.6606237528561336,-0.07689357677816405,0.7543269697495977
1702,0.0800083859127226,-1.8054453824500323,0.6927679183227162
1703,-0.353154679244316,-1.4992962284163676,-0.3835535622544471
1704,-0.6602674847996259,-1.6717999439062938,-0.03559658797587928
1705,0.4627460949858464,-0.1898113040277229,0.6370327419949509
1706,0.5855116142323403,-1.303812413328723,0.8509025705516237
1707,-0.58331436994747,-1.7649316731891052,0.0842380970924691
1708,0.6679097309906293,-1.3174268037084471,0.1618623203933558
1709,-0.12473184089769666,-0.517132810610875,-0.5242908743063395
1710,0.20018384417488852,-1.253272373473715,1.2383766260283182
1711,-0.38987189805826206,-1.4203840032375026,1.2285010233882079
1712,0.6020151193071908,-1.4289892852195063,0.15380890362515243
1713,-0.0658106377457298,-0.02374479404123187,-0.07426648873740033
1714,0.050099211566451834,-0.3195314123646058,1.1760896303577866
1715,0.3748406223900034,-1.6692643245805094,0.15239669043946158
1716,-0.4920748444261513,-1.8134896284444335,0.1297169680756015
1717,-0.17858178296100236,-0.6301476083964501,-0.5657431014989064
1718,-0.5894050340065833,-1.685571697824801,0.8740573429009364
1719,0.45545369301119687,-0.8569437754971644,1.1472635797826078
1720,-0.07197347758991579,0.07299932851215352,0.1804658931440474
1721,0.12000125985263194,-0.6503962438437795,-0.5148841323013937
1722,-1.0634804517686405,-1.0380034157053926,-0.09600218874947283
1723,0.6874324265687747,-0.6630155996765006,0.013941783029732369
1724,-0.30377827647220346,0.030936856152419694,0.030173177076077785
1725,-0.4619897120651671,-1.590439173394323,-0.2716566264417585
1726,-0.4765084382259932,-1.1681670933399888,-0.524340319165016
1727,-0.6744842174856455,-1.3749236027902592,1.1396317065293406
1728,-0.9847214378558954,-0.6519930601751625,0.9780051268825605
1729,-0.05351186974264892,-0.16937303514475865,1.0708802701333322
1730,0.2769620441931293,-1.5035677558786074,1.0264972219860318
1731,0.3183444517544699,-1.1181126215859034,1.2196558341102262
1732,-0.08692212451242952,-1.4984402963179702,1.1858816648208435
1733,-0.8852603410631201,-0.5039364531354458,1.020824950812417
1734,0.23347508497127786,-0.7641718278077314,1.2872024187737805
1735,-0.047958705894072695,-0.8991788289268243,1.3858731457650482
1736,-0.2321492496740185,-0.6419990696880655,-0.5689601681129002
1737,0.14950266995160258,-1.7209134941010513,-0.03617198301412505
1738,0.09046593949296894,-0.01920169749892986,0.7822378239034276
1739,-0.7682621866885952,-1.4030968787930824,-0.2532085026174813
1740,-0.52382114878945,0.054625646030958847,0.39269562318127677
1741,0.28853077269295224,-1.7604897795933145,0.4587011547292434
1742,-1.1983797780444554,-1.011574184142624,0.3533213789426407
1743,-0.4159929412230152,-1.7414888874759753,-0.08852680508794275
1744,0.3811433768849151,-0.5371248694114978,-0.3279155244602605
1745,-0.02135227262300586,-0.3271285900228779,-0.4044947330842483
1746,-0.18366578895692318,-1.841544081501605,0.08078260525185388
1747,-0.8572213360447913,-1.6428530448832834,0.5213643158262595
1748,-1.0285882289113366,-0.4351674442885632,0.06118753539829235
1749,-0.16151113736828304,0.09171694573642969,0.563028395251928
1750,0.5190746981644669,-1.5184145480760498,0.10980178466155532
1751,0.39159384886073223,-0.9758685801810085,-0.3987619834393493
1752,-0.19841351765758003,-1.448152204411049,1.2306537702102112
1753,0.29724524657643403,-0.3293625872459346,1.052695734355566
1754,-0.06407987831061197,0.023704579313264307,0.7703150076368552
1755,0.32973379844757894,-0.230848053248292,-0.12424771455937297
1756,0.4972669052022354,-1.2242015883236639,-0.23044679385973876
1757,0.7562146379504427,-1.0807034885295528,0.5944843749993864
1758,-0.1068142785822747,-0.04030047146374714,-0.113245050941834
1759,0.41823398529246136,-0.4954469577367134,1.0703012345235123
1760,-0.2819092119912985,-1.2227264149109098,-0.5427556444305264
1761,0.6819236006857093,-0.6161915762130901,0.03255817528873267
1762,0.006475750869582436,-1.358695005067276,1.2578263298939636
1763,-0.3350901693983336,-0.37523694344608904,-0.44687920703027295
1764,-0.0018112701203535364,-1.7930295701570558,0.01220038661994971
1765,-0.7638803157199002,-1.3089547852483565,-0.3203093803118595
1766,-1.0226054219761982,-0.8912615004058843,0.9762580425877159
1767,0.7084679488959835,-0.5803241680763446,0.6532220409282952
1768,-0.1961050593634259,-1.3577544861200261,-0.4871956552425359
1769,0.6516527887465189,-1.3403048487112394,0.14503416656913737
1770,0.00779504080189411,-1.2361041158748343,-0.516272359258588
1771,-0.7290257985044353,-1.6687533754082817,0.7535454331376986
1772,0.008374215450048267,-1.0083886699222318,-0.5713833762904301
1773,-0.19426948012006218,0.020661862655093424,-0.006340419528291653
1774,0.29616757980665726,-0.8323742272710286,-0.4638533574676253
1775,0.17641754562042833,-1.802455961077532,0.2326621497969632
1776,-0.8973534938736583,-1.0294101403983125,-0.31150425754047556
1777,-1.112446993541589,-0.7168348999665368,0.7829630647521328
1778,0.6259949223681851,-1.4389842572258336,0.4971866341888263
1779,0.41845244981883556,-1.6696750951793304,0.3128467047298936
1780,-0.748261411073434,-1.5484160553592972,-0.12839481159524202
1781,-0.8738790600737805,-1.6380262855090186,0.3800761127063971
1782,0.5873711572327335,-1.3399209413660564,0.8117705753712022
1783,-1.1620953457301497,-1.1141730901604534,0.5934207846620495
1784,0.6636445590163139,-0.9635400838959189,0.8865319174786719
1785,0.6460544270634482,-0.8370714831875579,0.918270756426542
1786,-0.7648128749525452,-1.1413716108308825,-0.393181751869111
1787,-1.1402495244705861,-0.6403504468861239,0.14603431916605514
1788,0.7490865779570328,-1.1634300537318936,0.27901753464321766
1789,-0.16459540774191256,-0.2645869751156385,-0.377722200437585
1790,0.09284741651436546,-0.5797818581873113,1.2996027940856232
1791,-0.18793197031715536,-1.8254852365136764,0.03613957911787913
1792,0.23542728257846482,-0.18170564748929813,-0.14733244639856796
1793,-0.38964670767701104,-0.6897885954856484,-0.5631791036532576
1794,-0.1094414255987143,-1.8750652290367942,0.5640482737303856
1795,0.5601744108025764,-1.2955216551247435,0.8993887268424504
1796,-0.3089062422170226,-1.8429213291324447,0.6957545386797572
1797,-0.11980659117115353,-0.9635807756993433,-0.5952681394247353
1798,-0.8856514085021974,-0.5059092241221651,1.0216299538702842
1799,0.4032144969544211,-1.3165565238824604,1.0689839729228097
1800,-0.9526025030680915,-1.531813532579537,0.5879765798166893
1801,-0.609331599820135,-1.196266744950672,-0.46522443048038487
1802,0.15479141240665023,-0.30763913338277205,1.1238844531232972
1803,0.4407308093723391,-0.6827583524990342,1.1311626381150484
1804,-0.10108974371737474,-1.2239905284576493,1.336483643563255
1805,-0.7035210200204897,-1.747625099852258,0.24501588188640616
1806,-0.4070063455247973,-1.4731720897627663,-0.39134959475489556
1807,-0.8863690570337445,-0.20958141141223086,0.13452333775542935
1808,0.5610871295414596,-1.2022644131048703,-0.1633814550835746
1809,-0.6608062946532968,-0.44411033512592873,1.1675629160591783
1810,-0.628804181223232,-0.3846196692609851,-0.35145878942042585
1811,0.4901895170951406,-0.6145441655211765,1.059492762590354
1812,-1.1633692057797966,-1.0880359372532726,0.6139149087690692
1813,0.544493803634292,-0.24762077533995033,0.5357763470275574
1814,0.5838620438387768,-1.451547163693324,0.14505928174810845
1815,-1.0470556788894296,-0.40016146080148884,0.17545028695184958
1816,-0.5748190961786669,-1.8012609527146903,0.19732871989413675
1817,-0.025406488555280396,-1.8595524364706904,0.21344198496696243
1818,-0.18888891177556486,-0.6868468385753874,-0.5797104610314587
1819,-0.7982979531763001,-0.6282833553746652,-0.3625531315073207
1820,0.7365406700939623,-1.1281458927325674,0.16210451657093794
1821,0.2990240402866307,-0.20441597146390728,-0.12064747800007045
1822,0.7189073165868053,-0.6384551986861012,0.6790734152184533
1823,-0.606666149062034,-0.16077524597463183,0.9486917716671053
1824,-0.2690474611747829,-1.1704965786861754,1.3573835970267594
1825,-0.6324668487606335,-1.7913579986773172,0.5105619753485624
1826,0.696849892105543,-1.1238478134589496,0.7606849750800323
1827,-0.6519907232115624,-1.70673862228489,0.7730899624855165
1828,-1.088072988909075,-1.1080826117362519,-0.021772447529796235
1829,0.563781473956332,-0.2901975704597045,0.6051582576422543
1830,0.3087326655689391,-1.0674850901557384,-0.440783607903449
1831,0.06919747920393801,-0.33007448270690976,1.1772673165921337
1832,-0.41903468986396314,-0.28082979625858756,-0.36256546058515277
1833,-1.0314693535972705,-1.3667253877988979,0.08960430761545529
1834,0.7152149654408426,-1.1880119543946108,0.65148425725588
1835,-1.2025260099708528,-0.9779908823051546,0.42287227835996927
1836,-1.0538645866561254,-0.8035960389559689,-0.12462190855713765
1837,-0.1133733388383118,-0.4402391077747775,1.2849598802260922
1838,-0.6336173189772949,-1.6502577330575674,-0.09645651516234333
1839,0.4161664618638021,-0.11255633782942245,0.4468823739220037
1840,-0.8059278929373077,-0.6226383138690811,-0.35454962464136563
1841,-0.6994923540304477,-0.03117570569045655,0.2844643673233443
1842,-0.8603030791775119,-0.7116956165122518,-0.3358467758482433
1843,-0.46069888038076423,-0.7994112749109921,1.3610397070564053
1844,0.23083380815974971,-0.660277791146701,-0.47003258259961195
1845,-0.09549000319194043,-0.3491273074399788,-0.43287254140858283
1846,-1.029413578483312,-0.5979698766336257,-0.08646567143395378
1847,0.2853838373944735,-1.663830397215903,0.8046745692430672
1848,0.27268407236511194,-1.1280475197204356,1.2444154237735037
1849,0.1223223342918327,-1.7539232761650907,0.008829647928042306
1850,-0.5126854250440371,-0.0986299167833456,0.9221073058434051
1851,-0.8353442603314531,-1.6363144659476505,0.16863998646548256
1852,-1.1614027983515918,-0.8605087063144837,0.693219679214936
1853,-1.0041965862833615,-0.5985340289642482,0.924270517133873
1854,-0.3424960760233489,0.044628466978888615,0.7165314394901033
1855,-0.5073140004871715,-0.9331087811999257,1.3513485522182658
1856,-0.421058128659792,0.011213977304485867,0.7661611629813232
1857,0.4701500660547671,-0.895592007524638,1.1349235865987484
1858,-0.040000352270847916,-1.7644037173406253,-0.06417016284450627
1859,-0.9853370102648699,-0.5768351705746964,0.9396973311011515
1860,0.2508888093219383,-0.8388318918296735,1.2861525509353222
1861,-0.20523076122475814,-0.981089055492887,-0.5976497215732793
1862,-1.203447375742062,-0.8403850235094338,0.4536222123203214
1863,0.3500107157502667,-1.493274083748588,0.9737192892017522
1864,-0.5405402329852397,-1.010829660143166,1.3337231600482735
1865,-0.8906394531781183,-0.72265086859709,-0.3103987233329908
1866,0.6868658316157585,-1.339451625809738,0.45637432299991276
1867,-0.09438590962912749,0.08836755224227258,0.5505792057035476
1868,-0.8474692572555579,-1.6603069391531708,0.4336164695610884
1869,0.6094825028036444,-0.4075089622206045,0.7116239231065995
1870,-1.159193161998594,-0.9081659802712364,0.09528432958634064
1871,-0.06947143846932416,-1.8836818865820804,0.3658815580727383
1872,-0.7389722458165284,-0.7650463123725243,1.2350697353209776
1873,-0.6914079367668706,-1.105929877410425,1.2468621611219382
1874,0.7689967779527104,-0.7262949289621489,0.25491638931809135
1875,-0.9076230758787582,-0.35336718361795577,-0.0666456644842246
1876,-0.5611519034262009,0.04131877819004853,0.3986010767503211
1877,-0.25609903184101296,-1.6000617687492091,1.104558661077259
1878,-0.9906717975705804,-0.8945742421320548,-0.22188293464836167
1879,-0.5205402667339203,0.05192943183333788,0.3135934822973431
1880,-0.782973304181878,-1.5160305623991401,-0.1307977254545139
1881,0.04312268849627365,-1.338393737154824,1.2587136774593537
1882,-0.5566914942852532,-1.1020530356628901,1.3116722774010323
1883,0.06753928530509637,0.04309811517949361,0.18059369911225526
1884,-0.5853613132514702,-1.758436405662703,0.727913518409339
1885,-0.9833602651619355,-0.6453002533744876,0.9770013815868315
1886,0.35711825758831683,-1.586502448925817,0.848405522335281
1887,0.0580417218009341,-1.2820550140506553,1.281246228191166
1888,0.08277932295076858,-1.8269514418220762,0.6113719190275997
1889,-0.34945976483031094,-1.0479168887552435,1.376131839604263
1890,-0.6052623246248321,-1.803683214517106,0.2857569773391959
1891,-0.600684801220931,-1.618445696177204,-0.1664438947734374
1892,0.1234466177118412,-1.7928011771602472,0.1109193989138445
1893,0.08620263968450419,-1.1426571470413376,-0.5247258453868173
1894,-0.14831106427340274,0.00659912756894355,-0.03299282737390199
1895,0.06430861174016686,-0.6935792508222742,1.3401660040957077
1896,0.4303436753982602,-1.1961618362035993,1.1077797761755626
1897,-1.0297854621196025,-1.3671767317826662,0.7112106599699088
1898,-0.32103332739599466,-1.748171992043293,0.9051014677894138
1899,-0.05275520725513966,-1.3177763122150234,1.2909884665399622
1900,-0.6842640851837619,-0.6911265184365427,1.253283655427697
1901,-0.5109646550678354,-0.4756223079052104,1.254378497708779
1902,0.3404931281122339,-1.1140226323496305,1.206201104194054
1903,-0.09416787430390239,-1.290360969230211,-0.5125342530158701
1904,0.7307740715269021,-1.2261524276257634,0.504164672089143
1905,0.47828865487971745,-1.0553724628018064,1.1091939385020595
1906,0.5256454057706929,-0.8477037289942302,1.0782370365965428
1907,-0.7372983497269674,-1.3375400104121538,1.1203799428100796
1908,0.12007830716301218,-0.8077194544051138,1.3398142785652734
1909,-0.18876829013198237,-0.5618410626370013,-0.5446682596559476
1910,-0.7938938328454596,-1.6986885817793427,0.4805471496136681
1911,-0.9230360084140351,-1.5174927982646567,0.7103185660554172
1912,0.3510092964608019,-0.09135850539260568,0.6121946893739159
1913,-0.01771929172405909,-0.538063586917641,-0.5168895960781638
1914,0.5035951590286508,-0.41815644457755563,0.9179818798609094
1915,-0.3580360854678185,0.028462312583196425,0.7545176918144725
1916,-0.6728262225835238,-0.1357423751603241,0.85462232490493
1917,0.6048411513768032,-0.8210727714124892,-0.18169024154501628
1918,-0.8546075289111434,-1.243756408346559,1.0747044388514182
1919,0.34327597146707006,-0.42229870358079213,-0.291198904143055
1920,-0.4307919651271539,-1.3012682832276536,1.2836621516175404
1921,-0.6695768332021419,-1.727054396637109,0.6999673055560256
1922,-0.02832491404045917,0.08902656829654365,0.45014962646184964
1923,-0.8386435197660017,-1.6556353065588791,0.2584776553032243
1924,-1.0201555327379903,-1.4625777312567683,0.27982290333694493
1925,0.42264142064833476,-0.5909847466600632,1.114565690022153
1926,-0.8578326455274196,-0.5581029368823668,-0.2819494906917911
1927,0.20275711143721492,-1.7115413103723194,-0.005997518621500331
1928,-0.4469954931185589,-1.7563346155466935,-0.04629721318024649
1929,-0.53360098110327,0.05131334852105507,0.3990226694879823
1930,-0.31942287846789463,-1.610796948841435,1.086199062790541
1931,-0.6145438813199773,-1.7157070614892138,0.0015176614888168238
1932,-0.6233356438931945,-1.1682207445955903,1.2649814422790577
1933,-0.614151577728201,-1.7919227429693934,0.23477601861652386
1934,-0.7237539939243434,-1.2664330096652843,-0.3717773237386467
1935,0.6893654199589291,-1.2560299430274038,0.1410352193287393
1936,0.6274916384398723,-1.4202528926739801,0.5638085128958575
1937,-0.8360648317631378,-1.006736618829028,1.1670984193684069
1938,-0.2474845565873944,-1.5464118578859323,-0.3579181241953092
1939,-0.03480324512895824,0.002208141080384868,-0.011384213013167208
1940,-0.49142604438542037,-0.9276783357976766,-0.5593931337581282
1941,-0.16185883382781918,-1.8565851260005064,0.6645036849553945
1942,-0.8354157996493004,-0.9658241307046262,-0.37550543818473386
1943,-0.007172378246678365,-1.8481463056494252,0.1766505370659628
1944,0.03674488853999344,-1.5248283039257826,-0.33801686602778425
1945,0.38765468366604916,-0.5730755888650869,-0.33928505952273585
1946,-0.9399269446631298,-0.6424121507224172,1.0300295262114751
1947,0.7189659971843886,-0.6682791720932341,0.703369382557935
1948,0.0439568382272842,-1.739801930172861,0.8689783081393442
1949,0.6861178982001792,-0.44305846244178027,0.37820852070343175
1950,0.46685454014061306,-1.4988355962687956,-0.026310423548761563
1951,-0.6926494161015548,-1.420421021022848,1.0956899932257955
1952,0.09861616365361642,-0.27177320480578027,1.1198074080613711
1953,0.4229755884384951,-1.6448068774647557,0.19940623890167541
1954,0.24427655133172338,-0.05414058019641613,0.09496062453080369
1955,-0.4051545532363071,-1.8703140258029558,0.31731553880611807
1956,0.13154147711731756,-0.1626423653055531,-0.19431430536577482
1957,0.642270079205325,-0.41626495031996946,0.17071216102164613
1958,-0.2701146710722335,0.06865782443136317,0.6629562971761119
1959,-0.346595705549793,-0.34502693145593233,-0.4257198921056856
1960,0.6832118100877616,-0.5951471666552922,0.05280704374335149
1961,-1.1012560040975332,-1.0991905160103412,0.7946984635032869
1962,0.5265530471321626,-0.2635243055443881,0.14208976625356168
1963,-0.9421422628256858,-1.1384157178866412,-0.23294724862965027
1964,0.16708560171014372,-0.766302728970748,1.3173782766692705
1965,-0.1807316270733234,0.08027089065483883,0.6240068204367049
1966,-0.8856489167949476,-1.0767632047122453,1.1092005224711525
1967,0.3247227214511148,-0.29911800162436664,-0.20519408102558837
1968,0.3302260719831414,-0.051035227283422205,0.3530465090817478
1969,-0.1335870733789948,-0.3971728968630739,1.2635174070440245
1970,-0.8481552642221989,-0.1951674226700142,0.7151801321014527
1971,-1.1510541940711678,-1.2203427324749678,0.42799416587899325
1972,0.020979067597800244,-1.8673456626968172,0.41251375046537747
1973,-0.5581970188052485,-0.13843585428121855,-0.15456520476038044
1974,-0.980747225442765,-0.7574265250937318,1.0164294842859183
1975,-0.9418059114979337,-1.4695588916715514,0.04148296346398439
1976,-0.7011186191585967,-1.5050416163630824,-0.2190785317884677
1977,0.5277763941280333,-0.22197244148918444,0.2991726878664141
1978,-0.5987400966220562,-0.7776242450113788,1.310987906531653
1979,0.36024174775998447,-1.6990295918863536,0.5725120933820393
1980,-1.1035141034173144,-1.1251810179996815,0.022284629555452323
1981,-0.7400104190135929,-1.3809579958668527,1.0897239686841689
1982,0.26701773387957817,-0.05518921616860056,0.6685042642522818
1983,0.5473681013566316,-0.8520235332323531,-0.25731726595376375
1984,-0.5711892977939285,-1.1846155056074643,-0.4859314416419544
1985,0.4084126126153156,-1.0382803328031383,1.17382393911794
1986,0.03712418423975501,-0.9547235433094878,-0.5694539471321631
1987,0.3882409318840347,-1.6823161763074546,0.24230719462432482
1988,-0.6340481729861337,-0.38463331559472674,-0.3484902218640491
1989,0.5930965161373832,-0.31048476715596385,0.2544412296447801
1990,-1.1796316300488514,-0.9295184528315119,0.6254742561366997
1991,-0.9958068044808794,-1.2864435878423406,-0.07320263737012372
1992,0.3009608212953131,-0.8075036137342094,-0.4589071055266204
1993,-0.31862268054075893,-0.3488004084259866,-0.4324788606544191
1994,0.7362507704107208,-0.6075242506048265,0.5704833662536245
1995,-0.2823040457857863,0.04292210316743172,0.05632884926407411
1996,0.5543382354639902,-0.24993597916763555,0.315182874708894
1997,0.4168654971004103,-0.7355539366739324,1.1643936863954947
1998,-1.1828206868058244,-1.0106728717612505,0.579850775033897
1999,0.5156232412359405,-0.4376720093014592,0.9188988891271109

